Impact of string interactions on the space-time evolution of hadronic vertices

We investigate the space-time picture of string evolution and hadron production in a fully string-based model for high energy collisions involving heavy ions. We find that although the density strings is quite large at the time of hadronization in a central heavy ion collision, the initial overlap between them right after the collisions is not necessarily large. We also find that when including string--string interactions using the so-called shoving model, the density of strings is decreased which should dampen the rapid increase in string tension in the rope hadronization with multiplicity that we found in a previous paper.

==> figs/heatmap-AA-noshove.dat <==
# BEGIN PLOT
ZMax=5.0
Title=PbPb, $dN_{prim}/d\eta d^2b$~~~~(fm$^{-2}$)
XLabel=Pythia8 default~~~~~~~$b_x$~~~(fm)
PlotSize=5,5
YLabel=$N_{ch}>500$~~~~~$b_y$~~~(fm)
ZMin=0.5
ZCustomMajorTicks=1 1 2 2 3 3 4 4 5 5
YLabelSep=4
# END PLOT

# BEGIN HISTO2D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNch500-
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNch500-
ScaledBy=2.08341059314282895e-08
Title=heatmap-AA00
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	-6.000000e+00	-5.600000e+00	1.689466e+00	1.169552e-02	1.169552e-02
-6.000000e+00	-5.600000e+00	-5.600000e+00	-5.200000e+00	1.782082e+00	1.201743e-02	1.201743e-02
-6.000000e+00	-5.600000e+00	-5.200000e+00	-4.800000e+00	1.897622e+00	1.240899e-02	1.240899e-02
-6.000000e+00	-5.600000e+00	-4.800000e+00	-4.400000e+00	1.968464e+00	1.264023e-02	1.264023e-02
-6.000000e+00	-5.600000e+00	-4.400000e+00	-4.000000e+00	2.072177e+00	1.297695e-02	1.297695e-02
-6.000000e+00	-5.600000e+00	-4.000000e+00	-3.600000e+00	2.136468e+00	1.317902e-02	1.317902e-02
-6.000000e+00	-5.600000e+00	-3.600000e+00	-3.200000e+00	2.226199e+00	1.345672e-02	1.345672e-02
-6.000000e+00	-5.600000e+00	-3.200000e+00	-2.800000e+00	2.268226e+00	1.358378e-02	1.358378e-02
-6.000000e+00	-5.600000e+00	-2.800000e+00	-2.400000e+00	2.329540e+00	1.377075e-02	1.377075e-02
-6.000000e+00	-5.600000e+00	-2.400000e+00	-2.000000e+00	2.387537e+00	1.394008e-02	1.394008e-02
-6.000000e+00	-5.600000e+00	-2.000000e+00	-1.600000e+00	2.432069e+00	1.407536e-02	1.407536e-02
-6.000000e+00	-5.600000e+00	-1.600000e+00	-1.200000e+00	2.437378e+00	1.409104e-02	1.409104e-02
-6.000000e+00	-5.600000e+00	-1.200000e+00	-8.000000e-01	2.474664e+00	1.420001e-02	1.420001e-02
-6.000000e+00	-5.600000e+00	-8.000000e-01	-4.000000e-01	2.494720e+00	1.425304e-02	1.425304e-02
-6.000000e+00	-5.600000e+00	-4.000000e-01	0.000000e+00	2.515660e+00	1.432125e-02	1.432125e-02
-6.000000e+00	-5.600000e+00	0.000000e+00	4.000000e-01	2.519746e+00	1.432937e-02	1.432937e-02
-6.000000e+00	-5.600000e+00	4.000000e-01	8.000000e-01	2.503003e+00	1.427952e-02	1.427952e-02
-6.000000e+00	-5.600000e+00	8.000000e-01	1.200000e+00	2.470756e+00	1.418897e-02	1.418897e-02
-6.000000e+00	-5.600000e+00	1.200000e+00	1.600000e+00	2.452272e+00	1.413269e-02	1.413269e-02
-6.000000e+00	-5.600000e+00	1.600000e+00	2.000000e+00	2.434490e+00	1.408141e-02	1.408141e-02
-6.000000e+00	-5.600000e+00	2.000000e+00	2.400000e+00	2.393014e+00	1.395893e-02	1.395893e-02
-6.000000e+00	-5.600000e+00	2.400000e+00	2.800000e+00	2.318819e+00	1.374069e-02	1.374069e-02
-6.000000e+00	-5.600000e+00	2.800000e+00	3.200000e+00	2.277269e+00	1.361277e-02	1.361277e-02
-6.000000e+00	-5.600000e+00	3.200000e+00	3.600000e+00	2.239453e+00	1.349464e-02	1.349464e-02
-6.000000e+00	-5.600000e+00	3.600000e+00	4.000000e+00	2.113917e+00	1.310981e-02	1.310981e-02
-6.000000e+00	-5.600000e+00	4.000000e+00	4.400000e+00	2.064122e+00	1.295276e-02	1.295276e-02
-6.000000e+00	-5.600000e+00	4.400000e+00	4.800000e+00	1.942843e+00	1.255825e-02	1.255825e-02
-6.000000e+00	-5.600000e+00	4.800000e+00	5.200000e+00	1.880332e+00	1.234876e-02	1.234876e-02
-6.000000e+00	-5.600000e+00	5.200000e+00	5.600000e+00	1.777839e+00	1.200486e-02	1.200486e-02
-6.000000e+00	-5.600000e+00	5.600000e+00	6.000000e+00	1.679264e+00	1.165978e-02	1.165978e-02
-5.600000e+00	-5.200000e+00	-6.000000e+00	-5.600000e+00	1.821269e+00	1.215969e-02	1.215969e-02
-5.600000e+00	-5.200000e+00	-5.600000e+00	-5.200000e+00	1.937866e+00	1.254413e-02	1.254413e-02
-5.600000e+00	-5.200000e+00	-5.200000e+00	-4.800000e+00	2.057599e+00	1.293084e-02	1.293084e-02
-5.600000e+00	-5.200000e+00	-4.800000e+00	-4.400000e+00	2.156379e+00	1.324553e-02	1.324553e-02
-5.600000e+00	-5.200000e+00	-4.400000e+00	-4.000000e+00	2.232155e+00	1.348117e-02	1.348117e-02
-5.600000e+00	-5.200000e+00	-4.000000e+00	-3.600000e+00	2.300276e+00	1.368529e-02	1.368529e-02
-5.600000e+00	-5.200000e+00	-3.600000e+00	-3.200000e+00	2.353689e+00	1.384752e-02	1.384752e-02
-5.600000e+00	-5.200000e+00	-3.200000e+00	-2.800000e+00	2.446487e+00	1.412350e-02	1.412350e-02
-5.600000e+00	-5.200000e+00	-2.800000e+00	-2.400000e+00	2.528376e+00	1.436063e-02	1.436063e-02
-5.600000e+00	-5.200000e+00	-2.400000e+00	-2.000000e+00	2.573551e+00	1.449145e-02	1.449145e-02
-5.600000e+00	-5.200000e+00	-2.000000e+00	-1.600000e+00	2.613376e+00	1.460520e-02	1.460520e-02
-5.600000e+00	-5.200000e+00	-1.600000e+00	-1.200000e+00	2.674387e+00	1.477329e-02	1.477329e-02
-5.600000e+00	-5.200000e+00	-1.200000e+00	-8.000000e-01	2.655354e+00	1.471990e-02	1.471990e-02
-5.600000e+00	-5.200000e+00	-8.000000e-01	-4.000000e-01	2.678070e+00	1.478789e-02	1.478789e-02
-5.600000e+00	-5.200000e+00	-4.000000e-01	0.000000e+00	2.706224e+00	1.486458e-02	1.486458e-02
-5.600000e+00	-5.200000e+00	0.000000e+00	4.000000e-01	2.683928e+00	1.480412e-02	1.480412e-02
-5.600000e+00	-5.200000e+00	4.000000e-01	8.000000e-01	2.699101e+00	1.484216e-02	1.484216e-02
-5.600000e+00	-5.200000e+00	8.000000e-01	1.200000e+00	2.675284e+00	1.478052e-02	1.478052e-02
-5.600000e+00	-5.200000e+00	1.200000e+00	1.600000e+00	2.654633e+00	1.471765e-02	1.471765e-02
-5.600000e+00	-5.200000e+00	1.600000e+00	2.000000e+00	2.610275e+00	1.459435e-02	1.459435e-02
-5.600000e+00	-5.200000e+00	2.000000e+00	2.400000e+00	2.591459e+00	1.454038e-02	1.454038e-02
-5.600000e+00	-5.200000e+00	2.400000e+00	2.800000e+00	2.530833e+00	1.436799e-02	1.436799e-02
-5.600000e+00	-5.200000e+00	2.800000e+00	3.200000e+00	2.429372e+00	1.407358e-02	1.407358e-02
-5.600000e+00	-5.200000e+00	3.200000e+00	3.600000e+00	2.389661e+00	1.395311e-02	1.395311e-02
-5.600000e+00	-5.200000e+00	3.600000e+00	4.000000e+00	2.331722e+00	1.378373e-02	1.378373e-02
-5.600000e+00	-5.200000e+00	4.000000e+00	4.400000e+00	2.219092e+00	1.343827e-02	1.343827e-02
-5.600000e+00	-5.200000e+00	4.400000e+00	4.800000e+00	2.149658e+00	1.321972e-02	1.321972e-02
-5.600000e+00	-5.200000e+00	4.800000e+00	5.200000e+00	2.069381e+00	1.296908e-02	1.296908e-02
-5.600000e+00	-5.200000e+00	5.200000e+00	5.600000e+00	1.946932e+00	1.257360e-02	1.257360e-02
-5.600000e+00	-5.200000e+00	5.600000e+00	6.000000e+00	1.844326e+00	1.223300e-02	1.223300e-02
-5.200000e+00	-4.800000e+00	-6.000000e+00	-5.600000e+00	1.980555e+00	1.268931e-02	1.268931e-02
-5.200000e+00	-4.800000e+00	-5.600000e+00	-5.200000e+00	2.081889e+00	1.301451e-02	1.301451e-02
-5.200000e+00	-4.800000e+00	-5.200000e+00	-4.800000e+00	2.207081e+00	1.340725e-02	1.340725e-02
-5.200000e+00	-4.800000e+00	-4.800000e+00	-4.400000e+00	2.287816e+00	1.365817e-02	1.365817e-02
-5.200000e+00	-4.800000e+00	-4.400000e+00	-4.000000e+00	2.396644e+00	1.397979e-02	1.397979e-02
-5.200000e+00	-4.800000e+00	-4.000000e+00	-3.600000e+00	2.486001e+00	1.424220e-02	1.424220e-02
-5.200000e+00	-4.800000e+00	-3.600000e+00	-3.200000e+00	2.572201e+00	1.449257e-02	1.449257e-02
-5.200000e+00	-4.800000e+00	-3.200000e+00	-2.800000e+00	2.638866e+00	1.468130e-02	1.468130e-02
-5.200000e+00	-4.800000e+00	-2.800000e+00	-2.400000e+00	2.708924e+00	1.487762e-02	1.487762e-02
-5.200000e+00	-4.800000e+00	-2.400000e+00	-2.000000e+00	2.746817e+00	1.498351e-02	1.498351e-02
-5.200000e+00	-4.800000e+00	-2.000000e+00	-1.600000e+00	2.804640e+00	1.513999e-02	1.513999e-02
-5.200000e+00	-4.800000e+00	-1.600000e+00	-1.200000e+00	2.823124e+00	1.519156e-02	1.519156e-02
-5.200000e+00	-4.800000e+00	-1.200000e+00	-8.000000e-01	2.855903e+00	1.528158e-02	1.528158e-02
-5.200000e+00	-4.800000e+00	-8.000000e-01	-4.000000e-01	2.868553e+00	1.531632e-02	1.531632e-02
-5.200000e+00	-4.800000e+00	-4.000000e-01	0.000000e+00	2.881669e+00	1.535049e-02	1.535049e-02
-5.200000e+00	-4.800000e+00	0.000000e+00	4.000000e-01	2.876582e+00	1.533559e-02	1.533559e-02
-5.200000e+00	-4.800000e+00	4.000000e-01	8.000000e-01	2.852318e+00	1.527195e-02	1.527195e-02
-5.200000e+00	-4.800000e+00	8.000000e-01	1.200000e+00	2.843753e+00	1.524632e-02	1.524632e-02
-5.200000e+00	-4.800000e+00	1.200000e+00	1.600000e+00	2.820962e+00	1.518468e-02	1.518468e-02
-5.200000e+00	-4.800000e+00	1.600000e+00	2.000000e+00	2.786272e+00	1.508771e-02	1.508771e-02
-5.200000e+00	-4.800000e+00	2.000000e+00	2.400000e+00	2.760749e+00	1.501842e-02	1.501842e-02
-5.200000e+00	-4.800000e+00	2.400000e+00	2.800000e+00	2.716822e+00	1.489709e-02	1.489709e-02
-5.200000e+00	-4.800000e+00	2.800000e+00	3.200000e+00	2.623982e+00	1.463780e-02	1.463780e-02
-5.200000e+00	-4.800000e+00	3.200000e+00	3.600000e+00	2.546231e+00	1.441362e-02	1.441362e-02
-5.200000e+00	-4.800000e+00	3.600000e+00	4.000000e+00	2.477840e+00	1.421716e-02	1.421716e-02
-5.200000e+00	-4.800000e+00	4.000000e+00	4.400000e+00	2.395134e+00	1.397813e-02	1.397813e-02
-5.200000e+00	-4.800000e+00	4.400000e+00	4.800000e+00	2.306424e+00	1.370830e-02	1.370830e-02
-5.200000e+00	-4.800000e+00	4.800000e+00	5.200000e+00	2.206674e+00	1.340267e-02	1.340267e-02
-5.200000e+00	-4.800000e+00	5.200000e+00	5.600000e+00	2.119733e+00	1.313189e-02	1.313189e-02
-5.200000e+00	-4.800000e+00	5.600000e+00	6.000000e+00	2.008208e+00	1.277560e-02	1.277560e-02
-4.800000e+00	-4.400000e+00	-6.000000e+00	-5.600000e+00	2.165093e+00	1.328138e-02	1.328138e-02
-4.800000e+00	-4.400000e+00	-5.600000e+00	-5.200000e+00	2.266538e+00	1.359263e-02	1.359263e-02
-4.800000e+00	-4.400000e+00	-5.200000e+00	-4.800000e+00	2.353220e+00	1.385370e-02	1.385370e-02
-4.800000e+00	-4.400000e+00	-4.800000e+00	-4.400000e+00	2.491301e+00	1.426131e-02	1.426131e-02
-4.800000e+00	-4.400000e+00	-4.400000e+00	-4.000000e+00	2.575939e+00	1.450566e-02	1.450566e-02
-4.800000e+00	-4.400000e+00	-4.000000e+00	-3.600000e+00	2.651206e+00	1.471874e-02	1.471874e-02
-4.800000e+00	-4.400000e+00	-3.600000e+00	-3.200000e+00	2.722062e+00	1.491628e-02	1.491628e-02
-4.800000e+00	-4.400000e+00	-3.200000e+00	-2.800000e+00	2.788596e+00	1.510105e-02	1.510105e-02
-4.800000e+00	-4.400000e+00	-2.800000e+00	-2.400000e+00	2.850551e+00	1.527006e-02	1.527006e-02
-4.800000e+00	-4.400000e+00	-2.400000e+00	-2.000000e+00	2.962984e+00	1.557268e-02	1.557268e-02
-4.800000e+00	-4.400000e+00	-2.000000e+00	-1.600000e+00	2.944806e+00	1.552757e-02	1.552757e-02
-4.800000e+00	-4.400000e+00	-1.600000e+00	-1.200000e+00	2.993573e+00	1.565509e-02	1.565509e-02
-4.800000e+00	-4.400000e+00	-1.200000e+00	-8.000000e-01	3.019939e+00	1.572515e-02	1.572515e-02
-4.800000e+00	-4.400000e+00	-8.000000e-01	-4.000000e-01	3.054207e+00	1.581265e-02	1.581265e-02
-4.800000e+00	-4.400000e+00	-4.000000e-01	0.000000e+00	3.074810e+00	1.586753e-02	1.586753e-02
-4.800000e+00	-4.400000e+00	0.000000e+00	4.000000e-01	3.049432e+00	1.580431e-02	1.580431e-02
-4.800000e+00	-4.400000e+00	4.000000e-01	8.000000e-01	3.043856e+00	1.578588e-02	1.578588e-02
-4.800000e+00	-4.400000e+00	8.000000e-01	1.200000e+00	3.037284e+00	1.577213e-02	1.577213e-02
-4.800000e+00	-4.400000e+00	1.200000e+00	1.600000e+00	3.004929e+00	1.568373e-02	1.568373e-02
-4.800000e+00	-4.400000e+00	1.600000e+00	2.000000e+00	2.963186e+00	1.557230e-02	1.557230e-02
-4.800000e+00	-4.400000e+00	2.000000e+00	2.400000e+00	2.926428e+00	1.547570e-02	1.547570e-02
-4.800000e+00	-4.400000e+00	2.400000e+00	2.800000e+00	2.847521e+00	1.526010e-02	1.526010e-02
-4.800000e+00	-4.400000e+00	2.800000e+00	3.200000e+00	2.832308e+00	1.521761e-02	1.521761e-02
-4.800000e+00	-4.400000e+00	3.200000e+00	3.600000e+00	2.719869e+00	1.491475e-02	1.491475e-02
-4.800000e+00	-4.400000e+00	3.600000e+00	4.000000e+00	2.655391e+00	1.473153e-02	1.473153e-02
-4.800000e+00	-4.400000e+00	4.000000e+00	4.400000e+00	2.598120e+00	1.456781e-02	1.456781e-02
-4.800000e+00	-4.400000e+00	4.400000e+00	4.800000e+00	2.484587e+00	1.424044e-02	1.424044e-02
-4.800000e+00	-4.400000e+00	4.800000e+00	5.200000e+00	2.374086e+00	1.391740e-02	1.391740e-02
-4.800000e+00	-4.400000e+00	5.200000e+00	5.600000e+00	2.282977e+00	1.363871e-02	1.363871e-02
-4.800000e+00	-4.400000e+00	5.600000e+00	6.000000e+00	2.180477e+00	1.333004e-02	1.333004e-02
-4.400000e+00	-4.000000e+00	-6.000000e+00	-5.600000e+00	2.308080e+00	1.372437e-02	1.372437e-02
-4.400000e+00	-4.000000e+00	-5.600000e+00	-5.200000e+00	2.427058e+00	1.407730e-02	1.407730e-02
-4.400000e+00	-4.000000e+00	-5.200000e+00	-4.800000e+00	2.546366e+00	1.442582e-02	1.442582e-02
-4.400000e+00	-4.000000e+00	-4.800000e+00	-4.400000e+00	2.621340e+00	1.463623e-02	1.463623e-02
-4.400000e+00	-4.000000e+00	-4.400000e+00	-4.000000e+00	2.728376e+00	1.494321e-02	1.494321e-02
-4.400000e+00	-4.000000e+00	-4.000000e+00	-3.600000e+00	2.814981e+00	1.517934e-02	1.517934e-02
-4.400000e+00	-4.000000e+00	-3.600000e+00	-3.200000e+00	2.866407e+00	1.531469e-02	1.531469e-02
-4.400000e+00	-4.000000e+00	-3.200000e+00	-2.800000e+00	2.966365e+00	1.558448e-02	1.558448e-02
-4.400000e+00	-4.000000e+00	-2.800000e+00	-2.400000e+00	3.019118e+00	1.572760e-02	1.572760e-02
-4.400000e+00	-4.000000e+00	-2.400000e+00	-2.000000e+00	3.100264e+00	1.594259e-02	1.594259e-02
-4.400000e+00	-4.000000e+00	-2.000000e+00	-1.600000e+00	3.143137e+00	1.604878e-02	1.604878e-02
-4.400000e+00	-4.000000e+00	-1.600000e+00	-1.200000e+00	3.175346e+00	1.613068e-02	1.613068e-02
-4.400000e+00	-4.000000e+00	-1.200000e+00	-8.000000e-01	3.202242e+00	1.620144e-02	1.620144e-02
-4.400000e+00	-4.000000e+00	-8.000000e-01	-4.000000e-01	3.233705e+00	1.628154e-02	1.628154e-02
-4.400000e+00	-4.000000e+00	-4.000000e-01	0.000000e+00	3.230224e+00	1.627411e-02	1.627411e-02
-4.400000e+00	-4.000000e+00	0.000000e+00	4.000000e-01	3.237115e+00	1.628981e-02	1.628981e-02
-4.400000e+00	-4.000000e+00	4.000000e-01	8.000000e-01	3.247442e+00	1.631768e-02	1.631768e-02
-4.400000e+00	-4.000000e+00	8.000000e-01	1.200000e+00	3.191996e+00	1.617930e-02	1.617930e-02
-4.400000e+00	-4.000000e+00	1.200000e+00	1.600000e+00	3.153653e+00	1.607887e-02	1.607887e-02
-4.400000e+00	-4.000000e+00	1.600000e+00	2.000000e+00	3.139891e+00	1.604610e-02	1.604610e-02
-4.400000e+00	-4.000000e+00	2.000000e+00	2.400000e+00	3.090119e+00	1.591123e-02	1.591123e-02
-4.400000e+00	-4.000000e+00	2.400000e+00	2.800000e+00	3.042568e+00	1.578841e-02	1.578841e-02
-4.400000e+00	-4.000000e+00	2.800000e+00	3.200000e+00	2.957515e+00	1.556426e-02	1.556426e-02
-4.400000e+00	-4.000000e+00	3.200000e+00	3.600000e+00	2.881551e+00	1.536049e-02	1.536049e-02
-4.400000e+00	-4.000000e+00	3.600000e+00	4.000000e+00	2.802733e+00	1.514494e-02	1.514494e-02
-4.400000e+00	-4.000000e+00	4.000000e+00	4.400000e+00	2.744141e+00	1.497876e-02	1.497876e-02
-4.400000e+00	-4.000000e+00	4.400000e+00	4.800000e+00	2.642963e+00	1.469931e-02	1.469931e-02
-4.400000e+00	-4.000000e+00	4.800000e+00	5.200000e+00	2.563002e+00	1.446927e-02	1.446927e-02
-4.400000e+00	-4.000000e+00	5.200000e+00	5.600000e+00	2.447632e+00	1.413758e-02	1.413758e-02
-4.400000e+00	-4.000000e+00	5.600000e+00	6.000000e+00	2.319728e+00	1.375481e-02	1.375481e-02
-4.000000e+00	-3.600000e+00	-6.000000e+00	-5.600000e+00	2.460207e+00	1.417949e-02	1.417949e-02
-4.000000e+00	-3.600000e+00	-5.600000e+00	-5.200000e+00	2.574177e+00	1.450654e-02	1.450654e-02
-4.000000e+00	-3.600000e+00	-5.200000e+00	-4.800000e+00	2.674119e+00	1.479181e-02	1.479181e-02
-4.000000e+00	-3.600000e+00	-4.800000e+00	-4.400000e+00	2.760725e+00	1.503130e-02	1.503130e-02
-4.000000e+00	-3.600000e+00	-4.400000e+00	-4.000000e+00	2.882067e+00	1.536327e-02	1.536327e-02
-4.000000e+00	-3.600000e+00	-4.000000e+00	-3.600000e+00	2.959742e+00	1.557253e-02	1.557253e-02
-4.000000e+00	-3.600000e+00	-3.600000e+00	-3.200000e+00	3.016218e+00	1.571919e-02	1.571919e-02
-4.000000e+00	-3.600000e+00	-3.200000e+00	-2.800000e+00	3.110797e+00	1.597152e-02	1.597152e-02
-4.000000e+00	-3.600000e+00	-2.800000e+00	-2.400000e+00	3.168154e+00	1.611840e-02	1.611840e-02
-4.000000e+00	-3.600000e+00	-2.400000e+00	-2.000000e+00	3.268266e+00	1.637502e-02	1.637502e-02
-4.000000e+00	-3.600000e+00	-2.000000e+00	-1.600000e+00	3.276306e+00	1.639335e-02	1.639335e-02
-4.000000e+00	-3.600000e+00	-1.600000e+00	-1.200000e+00	3.317658e+00	1.650147e-02	1.650147e-02
-4.000000e+00	-3.600000e+00	-1.200000e+00	-8.000000e-01	3.358364e+00	1.660292e-02	1.660292e-02
-4.000000e+00	-3.600000e+00	-8.000000e-01	-4.000000e-01	3.366191e+00	1.662151e-02	1.662151e-02
-4.000000e+00	-3.600000e+00	-4.000000e-01	0.000000e+00	3.361789e+00	1.660987e-02	1.660987e-02
-4.000000e+00	-3.600000e+00	0.000000e+00	4.000000e-01	3.372528e+00	1.663908e-02	1.663908e-02
-4.000000e+00	-3.600000e+00	4.000000e-01	8.000000e-01	3.396998e+00	1.669887e-02	1.669887e-02
-4.000000e+00	-3.600000e+00	8.000000e-01	1.200000e+00	3.361321e+00	1.660966e-02	1.660966e-02
-4.000000e+00	-3.600000e+00	1.200000e+00	1.600000e+00	3.333559e+00	1.654258e-02	1.654258e-02
-4.000000e+00	-3.600000e+00	1.600000e+00	2.000000e+00	3.286130e+00	1.641895e-02	1.641895e-02
-4.000000e+00	-3.600000e+00	2.000000e+00	2.400000e+00	3.250046e+00	1.633150e-02	1.633150e-02
-4.000000e+00	-3.600000e+00	2.400000e+00	2.800000e+00	3.167046e+00	1.611588e-02	1.611588e-02
-4.000000e+00	-3.600000e+00	2.800000e+00	3.200000e+00	3.115158e+00	1.598014e-02	1.598014e-02
-4.000000e+00	-3.600000e+00	3.200000e+00	3.600000e+00	3.035037e+00	1.577298e-02	1.577298e-02
-4.000000e+00	-3.600000e+00	3.600000e+00	4.000000e+00	3.003628e+00	1.568863e-02	1.568863e-02
-4.000000e+00	-3.600000e+00	4.000000e+00	4.400000e+00	2.882856e+00	1.536634e-02	1.536634e-02
-4.000000e+00	-3.600000e+00	4.400000e+00	4.800000e+00	2.794718e+00	1.512348e-02	1.512348e-02
-4.000000e+00	-3.600000e+00	4.800000e+00	5.200000e+00	2.682477e+00	1.481689e-02	1.481689e-02
-4.000000e+00	-3.600000e+00	5.200000e+00	5.600000e+00	2.579351e+00	1.452205e-02	1.452205e-02
-4.000000e+00	-3.600000e+00	5.600000e+00	6.000000e+00	2.480469e+00	1.423444e-02	1.423444e-02
-3.600000e+00	-3.200000e+00	-6.000000e+00	-5.600000e+00	2.611556e+00	1.461849e-02	1.461849e-02
-3.600000e+00	-3.200000e+00	-5.600000e+00	-5.200000e+00	2.695245e+00	1.485972e-02	1.485972e-02
-3.600000e+00	-3.200000e+00	-5.200000e+00	-4.800000e+00	2.811404e+00	1.517582e-02	1.517582e-02
-3.600000e+00	-3.200000e+00	-4.800000e+00	-4.400000e+00	2.913688e+00	1.545722e-02	1.545722e-02
-3.600000e+00	-3.200000e+00	-4.400000e+00	-4.000000e+00	3.018366e+00	1.573236e-02	1.573236e-02
-3.600000e+00	-3.200000e+00	-4.000000e+00	-3.600000e+00	3.060723e+00	1.584575e-02	1.584575e-02
-3.600000e+00	-3.200000e+00	-3.600000e+00	-3.200000e+00	3.179089e+00	1.615211e-02	1.615211e-02
-3.600000e+00	-3.200000e+00	-3.200000e+00	-2.800000e+00	3.257626e+00	1.635229e-02	1.635229e-02
-3.600000e+00	-3.200000e+00	-2.800000e+00	-2.400000e+00	3.311679e+00	1.648901e-02	1.648901e-02
-3.600000e+00	-3.200000e+00	-2.400000e+00	-2.000000e+00	3.376009e+00	1.665120e-02	1.665120e-02
-3.600000e+00	-3.200000e+00	-2.000000e+00	-1.600000e+00	3.414701e+00	1.674387e-02	1.674387e-02
-3.600000e+00	-3.200000e+00	-1.600000e+00	-1.200000e+00	3.471519e+00	1.688576e-02	1.688576e-02
-3.600000e+00	-3.200000e+00	-1.200000e+00	-8.000000e-01	3.527058e+00	1.702147e-02	1.702147e-02
-3.600000e+00	-3.200000e+00	-8.000000e-01	-4.000000e-01	3.531638e+00	1.703581e-02	1.703581e-02
-3.600000e+00	-3.200000e+00	-4.000000e-01	0.000000e+00	3.564998e+00	1.711326e-02	1.711326e-02
-3.600000e+00	-3.200000e+00	0.000000e+00	4.000000e-01	3.564766e+00	1.711443e-02	1.711443e-02
-3.600000e+00	-3.200000e+00	4.000000e-01	8.000000e-01	3.543437e+00	1.706198e-02	1.706198e-02
-3.600000e+00	-3.200000e+00	8.000000e-01	1.200000e+00	3.477891e+00	1.690480e-02	1.690480e-02
-3.600000e+00	-3.200000e+00	1.200000e+00	1.600000e+00	3.452377e+00	1.684297e-02	1.684297e-02
-3.600000e+00	-3.200000e+00	1.600000e+00	2.000000e+00	3.451133e+00	1.683678e-02	1.683678e-02
-3.600000e+00	-3.200000e+00	2.000000e+00	2.400000e+00	3.370346e+00	1.663955e-02	1.663955e-02
-3.600000e+00	-3.200000e+00	2.400000e+00	2.800000e+00	3.318097e+00	1.650357e-02	1.650357e-02
-3.600000e+00	-3.200000e+00	2.800000e+00	3.200000e+00	3.243612e+00	1.631628e-02	1.631628e-02
-3.600000e+00	-3.200000e+00	3.200000e+00	3.600000e+00	3.187444e+00	1.617437e-02	1.617437e-02
-3.600000e+00	-3.200000e+00	3.600000e+00	4.000000e+00	3.124721e+00	1.601195e-02	1.601195e-02
-3.600000e+00	-3.200000e+00	4.000000e+00	4.400000e+00	3.031957e+00	1.576868e-02	1.576868e-02
-3.600000e+00	-3.200000e+00	4.400000e+00	4.800000e+00	2.933089e+00	1.550411e-02	1.550411e-02
-3.600000e+00	-3.200000e+00	4.800000e+00	5.200000e+00	2.816076e+00	1.518727e-02	1.518727e-02
-3.600000e+00	-3.200000e+00	5.200000e+00	5.600000e+00	2.700579e+00	1.486744e-02	1.486744e-02
-3.600000e+00	-3.200000e+00	5.600000e+00	6.000000e+00	2.610199e+00	1.461304e-02	1.461304e-02
-3.200000e+00	-2.800000e+00	-6.000000e+00	-5.600000e+00	2.722337e+00	1.493649e-02	1.493649e-02
-3.200000e+00	-2.800000e+00	-5.600000e+00	-5.200000e+00	2.814871e+00	1.518945e-02	1.518945e-02
-3.200000e+00	-2.800000e+00	-5.200000e+00	-4.800000e+00	2.897146e+00	1.541580e-02	1.541580e-02
-3.200000e+00	-2.800000e+00	-4.800000e+00	-4.400000e+00	3.035402e+00	1.577998e-02	1.577998e-02
-3.200000e+00	-2.800000e+00	-4.400000e+00	-4.000000e+00	3.119763e+00	1.599947e-02	1.599947e-02
-3.200000e+00	-2.800000e+00	-4.000000e+00	-3.600000e+00	3.191034e+00	1.618402e-02	1.618402e-02
-3.200000e+00	-2.800000e+00	-3.600000e+00	-3.200000e+00	3.285134e+00	1.642625e-02	1.642625e-02
-3.200000e+00	-2.800000e+00	-3.200000e+00	-2.800000e+00	3.335068e+00	1.654850e-02	1.654850e-02
-3.200000e+00	-2.800000e+00	-2.800000e+00	-2.400000e+00	3.435738e+00	1.680402e-02	1.680402e-02
-3.200000e+00	-2.800000e+00	-2.400000e+00	-2.000000e+00	3.494693e+00	1.694847e-02	1.694847e-02
-3.200000e+00	-2.800000e+00	-2.000000e+00	-1.600000e+00	3.573032e+00	1.713520e-02	1.713520e-02
-3.200000e+00	-2.800000e+00	-1.600000e+00	-1.200000e+00	3.604764e+00	1.721535e-02	1.721535e-02
-3.200000e+00	-2.800000e+00	-1.200000e+00	-8.000000e-01	3.651254e+00	1.732675e-02	1.732675e-02
-3.200000e+00	-2.800000e+00	-8.000000e-01	-4.000000e-01	3.650730e+00	1.732355e-02	1.732355e-02
-3.200000e+00	-2.800000e+00	-4.000000e-01	0.000000e+00	3.671324e+00	1.737310e-02	1.737310e-02
-3.200000e+00	-2.800000e+00	0.000000e+00	4.000000e-01	3.680188e+00	1.739672e-02	1.739672e-02
-3.200000e+00	-2.800000e+00	4.000000e-01	8.000000e-01	3.672122e+00	1.737624e-02	1.737624e-02
-3.200000e+00	-2.800000e+00	8.000000e-01	1.200000e+00	3.649819e+00	1.732089e-02	1.732089e-02
-3.200000e+00	-2.800000e+00	1.200000e+00	1.600000e+00	3.604347e+00	1.721402e-02	1.721402e-02
-3.200000e+00	-2.800000e+00	1.600000e+00	2.000000e+00	3.563709e+00	1.711747e-02	1.711747e-02
-3.200000e+00	-2.800000e+00	2.000000e+00	2.400000e+00	3.509432e+00	1.698662e-02	1.698662e-02
-3.200000e+00	-2.800000e+00	2.400000e+00	2.800000e+00	3.437724e+00	1.680742e-02	1.680742e-02
-3.200000e+00	-2.800000e+00	2.800000e+00	3.200000e+00	3.363852e+00	1.662646e-02	1.662646e-02
-3.200000e+00	-2.800000e+00	3.200000e+00	3.600000e+00	3.315075e+00	1.650518e-02	1.650518e-02
-3.200000e+00	-2.800000e+00	3.600000e+00	4.000000e+00	3.244296e+00	1.631733e-02	1.631733e-02
-3.200000e+00	-2.800000e+00	4.000000e+00	4.400000e+00	3.128409e+00	1.602529e-02	1.602529e-02
-3.200000e+00	-2.800000e+00	4.400000e+00	4.800000e+00	3.055186e+00	1.583251e-02	1.583251e-02
-3.200000e+00	-2.800000e+00	4.800000e+00	5.200000e+00	2.951801e+00	1.555805e-02	1.555805e-02
-3.200000e+00	-2.800000e+00	5.200000e+00	5.600000e+00	2.860167e+00	1.530837e-02	1.530837e-02
-3.200000e+00	-2.800000e+00	5.600000e+00	6.000000e+00	2.712749e+00	1.490624e-02	1.490624e-02
-2.800000e+00	-2.400000e+00	-6.000000e+00	-5.600000e+00	2.819540e+00	1.520613e-02	1.520613e-02
-2.800000e+00	-2.400000e+00	-5.600000e+00	-5.200000e+00	2.920939e+00	1.547943e-02	1.547943e-02
-2.800000e+00	-2.400000e+00	-5.200000e+00	-4.800000e+00	3.042053e+00	1.580033e-02	1.580033e-02
-2.800000e+00	-2.400000e+00	-4.800000e+00	-4.400000e+00	3.139937e+00	1.605547e-02	1.605547e-02
-2.800000e+00	-2.400000e+00	-4.400000e+00	-4.000000e+00	3.223022e+00	1.626928e-02	1.626928e-02
-2.800000e+00	-2.400000e+00	-4.000000e+00	-3.600000e+00	3.331448e+00	1.654519e-02	1.654519e-02
-2.800000e+00	-2.400000e+00	-3.600000e+00	-3.200000e+00	3.363641e+00	1.662285e-02	1.662285e-02
-2.800000e+00	-2.400000e+00	-3.200000e+00	-2.800000e+00	3.484727e+00	1.692432e-02	1.692432e-02
-2.800000e+00	-2.400000e+00	-2.800000e+00	-2.400000e+00	3.574894e+00	1.714215e-02	1.714215e-02
-2.800000e+00	-2.400000e+00	-2.400000e+00	-2.000000e+00	3.603743e+00	1.721377e-02	1.721377e-02
-2.800000e+00	-2.400000e+00	-2.000000e+00	-1.600000e+00	3.682493e+00	1.740546e-02	1.740546e-02
-2.800000e+00	-2.400000e+00	-1.600000e+00	-1.200000e+00	3.724386e+00	1.749933e-02	1.749933e-02
-2.800000e+00	-2.400000e+00	-1.200000e+00	-8.000000e-01	3.806691e+00	1.769451e-02	1.769451e-02
-2.800000e+00	-2.400000e+00	-8.000000e-01	-4.000000e-01	3.820448e+00	1.772536e-02	1.772536e-02
-2.800000e+00	-2.400000e+00	-4.000000e-01	0.000000e+00	3.832766e+00	1.776148e-02	1.776148e-02
-2.800000e+00	-2.400000e+00	0.000000e+00	4.000000e-01	3.826551e+00	1.774357e-02	1.774357e-02
-2.800000e+00	-2.400000e+00	4.000000e-01	8.000000e-01	3.785618e+00	1.764635e-02	1.764635e-02
-2.800000e+00	-2.400000e+00	8.000000e-01	1.200000e+00	3.790797e+00	1.765735e-02	1.765735e-02
-2.800000e+00	-2.400000e+00	1.200000e+00	1.600000e+00	3.719625e+00	1.749202e-02	1.749202e-02
-2.800000e+00	-2.400000e+00	1.600000e+00	2.000000e+00	3.682234e+00	1.740219e-02	1.740219e-02
-2.800000e+00	-2.400000e+00	2.000000e+00	2.400000e+00	3.604521e+00	1.721940e-02	1.721940e-02
-2.800000e+00	-2.400000e+00	2.400000e+00	2.800000e+00	3.601993e+00	1.721056e-02	1.721056e-02
-2.800000e+00	-2.400000e+00	2.800000e+00	3.200000e+00	3.491728e+00	1.694164e-02	1.694164e-02
-2.800000e+00	-2.400000e+00	3.200000e+00	3.600000e+00	3.418153e+00	1.676274e-02	1.676274e-02
-2.800000e+00	-2.400000e+00	3.600000e+00	4.000000e+00	3.306064e+00	1.648254e-02	1.648254e-02
-2.800000e+00	-2.400000e+00	4.000000e+00	4.400000e+00	3.227336e+00	1.628107e-02	1.628107e-02
-2.800000e+00	-2.400000e+00	4.400000e+00	4.800000e+00	3.141778e+00	1.606065e-02	1.606065e-02
-2.800000e+00	-2.400000e+00	4.800000e+00	5.200000e+00	3.037224e+00	1.579065e-02	1.579065e-02
-2.800000e+00	-2.400000e+00	5.200000e+00	5.600000e+00	2.953829e+00	1.556383e-02	1.556383e-02
-2.800000e+00	-2.400000e+00	5.600000e+00	6.000000e+00	2.791864e+00	1.513135e-02	1.513135e-02
-2.400000e+00	-2.000000e+00	-6.000000e+00	-5.600000e+00	2.870610e+00	1.534211e-02	1.534211e-02
-2.400000e+00	-2.000000e+00	-5.600000e+00	-5.200000e+00	3.002623e+00	1.570145e-02	1.570145e-02
-2.400000e+00	-2.000000e+00	-5.200000e+00	-4.800000e+00	3.107357e+00	1.597646e-02	1.597646e-02
-2.400000e+00	-2.000000e+00	-4.800000e+00	-4.400000e+00	3.188883e+00	1.618694e-02	1.618694e-02
-2.400000e+00	-2.000000e+00	-4.400000e+00	-4.000000e+00	3.287742e+00	1.643660e-02	1.643660e-02
-2.400000e+00	-2.000000e+00	-4.000000e+00	-3.600000e+00	3.403339e+00	1.672700e-02	1.672700e-02
-2.400000e+00	-2.000000e+00	-3.600000e+00	-3.200000e+00	3.472061e+00	1.689610e-02	1.689610e-02
-2.400000e+00	-2.000000e+00	-3.200000e+00	-2.800000e+00	3.566185e+00	1.712432e-02	1.712432e-02
-2.400000e+00	-2.000000e+00	-2.800000e+00	-2.400000e+00	3.655699e+00	1.734067e-02	1.734067e-02
-2.400000e+00	-2.000000e+00	-2.400000e+00	-2.000000e+00	3.719058e+00	1.749228e-02	1.749228e-02
-2.400000e+00	-2.000000e+00	-2.000000e+00	-1.600000e+00	3.786634e+00	1.764721e-02	1.764721e-02
-2.400000e+00	-2.000000e+00	-1.600000e+00	-1.200000e+00	3.843953e+00	1.778303e-02	1.778303e-02
-2.400000e+00	-2.000000e+00	-1.200000e+00	-8.000000e-01	3.911482e+00	1.793931e-02	1.793931e-02
-2.400000e+00	-2.000000e+00	-8.000000e-01	-4.000000e-01	3.948150e+00	1.802736e-02	1.802736e-02
-2.400000e+00	-2.000000e+00	-4.000000e-01	0.000000e+00	3.946707e+00	1.802326e-02	1.802326e-02
-2.400000e+00	-2.000000e+00	0.000000e+00	4.000000e-01	3.962849e+00	1.805905e-02	1.805905e-02
-2.400000e+00	-2.000000e+00	4.000000e-01	8.000000e-01	3.947767e+00	1.802609e-02	1.802609e-02
-2.400000e+00	-2.000000e+00	8.000000e-01	1.200000e+00	3.903451e+00	1.792543e-02	1.792543e-02
-2.400000e+00	-2.000000e+00	1.200000e+00	1.600000e+00	3.850843e+00	1.780184e-02	1.780184e-02
-2.400000e+00	-2.000000e+00	1.600000e+00	2.000000e+00	3.808293e+00	1.770172e-02	1.770172e-02
-2.400000e+00	-2.000000e+00	2.000000e+00	2.400000e+00	3.720602e+00	1.749654e-02	1.749654e-02
-2.400000e+00	-2.000000e+00	2.400000e+00	2.800000e+00	3.648761e+00	1.732655e-02	1.732655e-02
-2.400000e+00	-2.000000e+00	2.800000e+00	3.200000e+00	3.542232e+00	1.707149e-02	1.707149e-02
-2.400000e+00	-2.000000e+00	3.200000e+00	3.600000e+00	3.474149e+00	1.690247e-02	1.690247e-02
-2.400000e+00	-2.000000e+00	3.600000e+00	4.000000e+00	3.398651e+00	1.671178e-02	1.671178e-02
-2.400000e+00	-2.000000e+00	4.000000e+00	4.400000e+00	3.316180e+00	1.651156e-02	1.651156e-02
-2.400000e+00	-2.000000e+00	4.400000e+00	4.800000e+00	3.216271e+00	1.625936e-02	1.625936e-02
-2.400000e+00	-2.000000e+00	4.800000e+00	5.200000e+00	3.122580e+00	1.601686e-02	1.601686e-02
-2.400000e+00	-2.000000e+00	5.200000e+00	5.600000e+00	3.018280e+00	1.574467e-02	1.574467e-02
-2.400000e+00	-2.000000e+00	5.600000e+00	6.000000e+00	2.891453e+00	1.540492e-02	1.540492e-02
-2.000000e+00	-1.600000e+00	-6.000000e+00	-5.600000e+00	2.968776e+00	1.561262e-02	1.561262e-02
-2.000000e+00	-1.600000e+00	-5.600000e+00	-5.200000e+00	3.075390e+00	1.589534e-02	1.589534e-02
-2.000000e+00	-1.600000e+00	-5.200000e+00	-4.800000e+00	3.179359e+00	1.616272e-02	1.616272e-02
-2.000000e+00	-1.600000e+00	-4.800000e+00	-4.400000e+00	3.266539e+00	1.638604e-02	1.638604e-02
-2.000000e+00	-1.600000e+00	-4.400000e+00	-4.000000e+00	3.341395e+00	1.657469e-02	1.657469e-02
-2.000000e+00	-1.600000e+00	-4.000000e+00	-3.600000e+00	3.475937e+00	1.691027e-02	1.691027e-02
-2.000000e+00	-1.600000e+00	-3.600000e+00	-3.200000e+00	3.569241e+00	1.713732e-02	1.713732e-02
-2.000000e+00	-1.600000e+00	-3.200000e+00	-2.800000e+00	3.617859e+00	1.725160e-02	1.725160e-02
-2.000000e+00	-1.600000e+00	-2.800000e+00	-2.400000e+00	3.694127e+00	1.743660e-02	1.743660e-02
-2.000000e+00	-1.600000e+00	-2.400000e+00	-2.000000e+00	3.786996e+00	1.765200e-02	1.765200e-02
-2.000000e+00	-1.600000e+00	-2.000000e+00	-1.600000e+00	3.886564e+00	1.788337e-02	1.788337e-02
-2.000000e+00	-1.600000e+00	-1.600000e+00	-1.200000e+00	3.947026e+00	1.802438e-02	1.802438e-02
-2.000000e+00	-1.600000e+00	-1.200000e+00	-8.000000e-01	4.011624e+00	1.817029e-02	1.817029e-02
-2.000000e+00	-1.600000e+00	-8.000000e-01	-4.000000e-01	4.089798e+00	1.834866e-02	1.834866e-02
-2.000000e+00	-1.600000e+00	-4.000000e-01	0.000000e+00	4.102555e+00	1.837991e-02	1.837991e-02
-2.000000e+00	-1.600000e+00	0.000000e+00	4.000000e-01	4.071336e+00	1.830799e-02	1.830799e-02
-2.000000e+00	-1.600000e+00	4.000000e-01	8.000000e-01	4.066316e+00	1.830002e-02	1.830002e-02
-2.000000e+00	-1.600000e+00	8.000000e-01	1.200000e+00	4.001972e+00	1.815019e-02	1.815019e-02
-2.000000e+00	-1.600000e+00	1.200000e+00	1.600000e+00	3.935564e+00	1.800140e-02	1.800140e-02
-2.000000e+00	-1.600000e+00	1.600000e+00	2.000000e+00	3.875898e+00	1.786276e-02	1.786276e-02
-2.000000e+00	-1.600000e+00	2.000000e+00	2.400000e+00	3.784847e+00	1.764804e-02	1.764804e-02
-2.000000e+00	-1.600000e+00	2.400000e+00	2.800000e+00	3.731145e+00	1.752252e-02	1.752252e-02
-2.000000e+00	-1.600000e+00	2.800000e+00	3.200000e+00	3.635668e+00	1.729469e-02	1.729469e-02
-2.000000e+00	-1.600000e+00	3.200000e+00	3.600000e+00	3.548311e+00	1.708377e-02	1.708377e-02
-2.000000e+00	-1.600000e+00	3.600000e+00	4.000000e+00	3.482032e+00	1.692079e-02	1.692079e-02
-2.000000e+00	-1.600000e+00	4.000000e+00	4.400000e+00	3.341834e+00	1.657459e-02	1.657459e-02
-2.000000e+00	-1.600000e+00	4.400000e+00	4.800000e+00	3.287748e+00	1.643759e-02	1.643759e-02
-2.000000e+00	-1.600000e+00	4.800000e+00	5.200000e+00	3.197091e+00	1.620964e-02	1.620964e-02
-2.000000e+00	-1.600000e+00	5.200000e+00	5.600000e+00	3.095738e+00	1.594960e-02	1.594960e-02
-2.000000e+00	-1.600000e+00	5.600000e+00	6.000000e+00	2.981521e+00	1.565182e-02	1.565182e-02
-1.600000e+00	-1.200000e+00	-6.000000e+00	-5.600000e+00	3.048947e+00	1.583047e-02	1.583047e-02
-1.600000e+00	-1.200000e+00	-5.600000e+00	-5.200000e+00	3.147360e+00	1.608283e-02	1.608283e-02
-1.600000e+00	-1.200000e+00	-5.200000e+00	-4.800000e+00	3.242376e+00	1.632695e-02	1.632695e-02
-1.600000e+00	-1.200000e+00	-4.800000e+00	-4.400000e+00	3.331396e+00	1.655224e-02	1.655224e-02
-1.600000e+00	-1.200000e+00	-4.400000e+00	-4.000000e+00	3.454959e+00	1.685928e-02	1.685928e-02
-1.600000e+00	-1.200000e+00	-4.000000e+00	-3.600000e+00	3.538716e+00	1.706592e-02	1.706592e-02
-1.600000e+00	-1.200000e+00	-3.600000e+00	-3.200000e+00	3.598134e+00	1.720617e-02	1.720617e-02
-1.600000e+00	-1.200000e+00	-3.200000e+00	-2.800000e+00	3.688427e+00	1.741907e-02	1.741907e-02
-1.600000e+00	-1.200000e+00	-2.800000e+00	-2.400000e+00	3.796282e+00	1.767722e-02	1.767722e-02
-1.600000e+00	-1.200000e+00	-2.400000e+00	-2.000000e+00	3.872567e+00	1.785740e-02	1.785740e-02
-1.600000e+00	-1.200000e+00	-2.000000e+00	-1.600000e+00	3.965530e+00	1.806490e-02	1.806490e-02
-1.600000e+00	-1.200000e+00	-1.600000e+00	-1.200000e+00	4.056377e+00	1.827211e-02	1.827211e-02
-1.600000e+00	-1.200000e+00	-1.200000e+00	-8.000000e-01	4.121706e+00	1.842187e-02	1.842187e-02
-1.600000e+00	-1.200000e+00	-8.000000e-01	-4.000000e-01	4.211836e+00	1.862528e-02	1.862528e-02
-1.600000e+00	-1.200000e+00	-4.000000e-01	0.000000e+00	4.262308e+00	1.873405e-02	1.873405e-02
-1.600000e+00	-1.200000e+00	0.000000e+00	4.000000e-01	4.251447e+00	1.871387e-02	1.871387e-02
-1.600000e+00	-1.200000e+00	4.000000e-01	8.000000e-01	4.219699e+00	1.864133e-02	1.864133e-02
-1.600000e+00	-1.200000e+00	8.000000e-01	1.200000e+00	4.161814e+00	1.851264e-02	1.851264e-02
-1.600000e+00	-1.200000e+00	1.200000e+00	1.600000e+00	4.050728e+00	1.826308e-02	1.826308e-02
-1.600000e+00	-1.200000e+00	1.600000e+00	2.000000e+00	3.998224e+00	1.814692e-02	1.814692e-02
-1.600000e+00	-1.200000e+00	2.000000e+00	2.400000e+00	3.896636e+00	1.790921e-02	1.790921e-02
-1.600000e+00	-1.200000e+00	2.400000e+00	2.800000e+00	3.804756e+00	1.769823e-02	1.769823e-02
-1.600000e+00	-1.200000e+00	2.800000e+00	3.200000e+00	3.725746e+00	1.751276e-02	1.751276e-02
-1.600000e+00	-1.200000e+00	3.200000e+00	3.600000e+00	3.591594e+00	1.719025e-02	1.719025e-02
-1.600000e+00	-1.200000e+00	3.600000e+00	4.000000e+00	3.526096e+00	1.703291e-02	1.703291e-02
-1.600000e+00	-1.200000e+00	4.000000e+00	4.400000e+00	3.394332e+00	1.671118e-02	1.671118e-02
-1.600000e+00	-1.200000e+00	4.400000e+00	4.800000e+00	3.346294e+00	1.658746e-02	1.658746e-02
-1.600000e+00	-1.200000e+00	4.800000e+00	5.200000e+00	3.272515e+00	1.640424e-02	1.640424e-02
-1.600000e+00	-1.200000e+00	5.200000e+00	5.600000e+00	3.179744e+00	1.616517e-02	1.616517e-02
-1.600000e+00	-1.200000e+00	5.600000e+00	6.000000e+00	3.021988e+00	1.575792e-02	1.575792e-02
-1.200000e+00	-8.000000e-01	-6.000000e+00	-5.600000e+00	3.063715e+00	1.586837e-02	1.586837e-02
-1.200000e+00	-8.000000e-01	-5.600000e+00	-5.200000e+00	3.190716e+00	1.619749e-02	1.619749e-02
-1.200000e+00	-8.000000e-01	-5.200000e+00	-4.800000e+00	3.313939e+00	1.650825e-02	1.650825e-02
-1.200000e+00	-8.000000e-01	-4.800000e+00	-4.400000e+00	3.397549e+00	1.671964e-02	1.671964e-02
-1.200000e+00	-8.000000e-01	-4.400000e+00	-4.000000e+00	3.488656e+00	1.694229e-02	1.694229e-02
-1.200000e+00	-8.000000e-01	-4.000000e+00	-3.600000e+00	3.549141e+00	1.708871e-02	1.708871e-02
-1.200000e+00	-8.000000e-01	-3.600000e+00	-3.200000e+00	3.670579e+00	1.738326e-02	1.738326e-02
-1.200000e+00	-8.000000e-01	-3.200000e+00	-2.800000e+00	3.750892e+00	1.757099e-02	1.757099e-02
-1.200000e+00	-8.000000e-01	-2.800000e+00	-2.400000e+00	3.880348e+00	1.787115e-02	1.787115e-02
-1.200000e+00	-8.000000e-01	-2.400000e+00	-2.000000e+00	3.946990e+00	1.802685e-02	1.802685e-02
-1.200000e+00	-8.000000e-01	-2.000000e+00	-1.600000e+00	4.017981e+00	1.818673e-02	1.818673e-02
-1.200000e+00	-8.000000e-01	-1.600000e+00	-1.200000e+00	4.159171e+00	1.850724e-02	1.850724e-02
-1.200000e+00	-8.000000e-01	-1.200000e+00	-8.000000e-01	4.241412e+00	1.868844e-02	1.868844e-02
-1.200000e+00	-8.000000e-01	-8.000000e-01	-4.000000e-01	4.323839e+00	1.886928e-02	1.886928e-02
-1.200000e+00	-8.000000e-01	-4.000000e-01	0.000000e+00	4.370238e+00	1.897120e-02	1.897120e-02
-1.200000e+00	-8.000000e-01	0.000000e+00	4.000000e-01	4.358112e+00	1.893998e-02	1.893998e-02
-1.200000e+00	-8.000000e-01	4.000000e-01	8.000000e-01	4.333274e+00	1.889001e-02	1.889001e-02
-1.200000e+00	-8.000000e-01	8.000000e-01	1.200000e+00	4.247882e+00	1.870431e-02	1.870431e-02
-1.200000e+00	-8.000000e-01	1.200000e+00	1.600000e+00	4.154887e+00	1.849843e-02	1.849843e-02
-1.200000e+00	-8.000000e-01	1.600000e+00	2.000000e+00	4.010892e+00	1.816915e-02	1.816915e-02
-1.200000e+00	-8.000000e-01	2.000000e+00	2.400000e+00	3.917394e+00	1.795794e-02	1.795794e-02
-1.200000e+00	-8.000000e-01	2.400000e+00	2.800000e+00	3.833042e+00	1.776555e-02	1.776555e-02
-1.200000e+00	-8.000000e-01	2.800000e+00	3.200000e+00	3.740751e+00	1.754801e-02	1.754801e-02
-1.200000e+00	-8.000000e-01	3.200000e+00	3.600000e+00	3.678437e+00	1.740000e-02	1.740000e-02
-1.200000e+00	-8.000000e-01	3.600000e+00	4.000000e+00	3.584307e+00	1.717562e-02	1.717562e-02
-1.200000e+00	-8.000000e-01	4.000000e+00	4.400000e+00	3.477176e+00	1.691671e-02	1.691671e-02
-1.200000e+00	-8.000000e-01	4.400000e+00	4.800000e+00	3.367758e+00	1.664247e-02	1.664247e-02
-1.200000e+00	-8.000000e-01	4.800000e+00	5.200000e+00	3.289086e+00	1.644717e-02	1.644717e-02
-1.200000e+00	-8.000000e-01	5.200000e+00	5.600000e+00	3.198123e+00	1.621592e-02	1.621592e-02
-1.200000e+00	-8.000000e-01	5.600000e+00	6.000000e+00	3.096087e+00	1.595471e-02	1.595471e-02
-8.000000e-01	-4.000000e-01	-6.000000e+00	-5.600000e+00	3.090759e+00	1.593961e-02	1.593961e-02
-8.000000e-01	-4.000000e-01	-5.600000e+00	-5.200000e+00	3.213558e+00	1.625286e-02	1.625286e-02
-8.000000e-01	-4.000000e-01	-5.200000e+00	-4.800000e+00	3.340767e+00	1.658080e-02	1.658080e-02
-8.000000e-01	-4.000000e-01	-4.800000e+00	-4.400000e+00	3.400898e+00	1.672835e-02	1.672835e-02
-8.000000e-01	-4.000000e-01	-4.400000e+00	-4.000000e+00	3.541074e+00	1.706998e-02	1.706998e-02
-8.000000e-01	-4.000000e-01	-4.000000e+00	-3.600000e+00	3.579606e+00	1.716521e-02	1.716521e-02
-8.000000e-01	-4.000000e-01	-3.600000e+00	-3.200000e+00	3.696239e+00	1.744279e-02	1.744279e-02
-8.000000e-01	-4.000000e-01	-3.200000e+00	-2.800000e+00	3.760637e+00	1.759683e-02	1.759683e-02
-8.000000e-01	-4.000000e-01	-2.800000e+00	-2.400000e+00	3.901468e+00	1.792130e-02	1.792130e-02
-8.000000e-01	-4.000000e-01	-2.400000e+00	-2.000000e+00	3.983327e+00	1.810986e-02	1.810986e-02
-8.000000e-01	-4.000000e-01	-2.000000e+00	-1.600000e+00	4.093246e+00	1.835999e-02	1.835999e-02
-8.000000e-01	-4.000000e-01	-1.600000e+00	-1.200000e+00	4.188911e+00	1.857387e-02	1.857387e-02
-8.000000e-01	-4.000000e-01	-1.200000e+00	-8.000000e-01	4.362123e+00	1.895514e-02	1.895514e-02
-8.000000e-01	-4.000000e-01	-8.000000e-01	-4.000000e-01	4.425980e+00	1.908773e-02	1.908773e-02
-8.000000e-01	-4.000000e-01	-4.000000e-01	0.000000e+00	4.460536e+00	1.916850e-02	1.916850e-02
-8.000000e-01	-4.000000e-01	0.000000e+00	4.000000e-01	4.509895e+00	1.927322e-02	1.927322e-02
-8.000000e-01	-4.000000e-01	4.000000e-01	8.000000e-01	4.446153e+00	1.913242e-02	1.913242e-02
-8.000000e-01	-4.000000e-01	8.000000e-01	1.200000e+00	4.355521e+00	1.893711e-02	1.893711e-02
-8.000000e-01	-4.000000e-01	1.200000e+00	1.600000e+00	4.201929e+00	1.860304e-02	1.860304e-02
-8.000000e-01	-4.000000e-01	1.600000e+00	2.000000e+00	4.095709e+00	1.836684e-02	1.836684e-02
-8.000000e-01	-4.000000e-01	2.000000e+00	2.400000e+00	3.957388e+00	1.805566e-02	1.805566e-02
-8.000000e-01	-4.000000e-01	2.400000e+00	2.800000e+00	3.939363e+00	1.800863e-02	1.800863e-02
-8.000000e-01	-4.000000e-01	2.800000e+00	3.200000e+00	3.793312e+00	1.767157e-02	1.767157e-02
-8.000000e-01	-4.000000e-01	3.200000e+00	3.600000e+00	3.747861e+00	1.756709e-02	1.756709e-02
-8.000000e-01	-4.000000e-01	3.600000e+00	4.000000e+00	3.601709e+00	1.721864e-02	1.721864e-02
-8.000000e-01	-4.000000e-01	4.000000e+00	4.400000e+00	3.521030e+00	1.702420e-02	1.702420e-02
-8.000000e-01	-4.000000e-01	4.400000e+00	4.800000e+00	3.418002e+00	1.677515e-02	1.677515e-02
-8.000000e-01	-4.000000e-01	4.800000e+00	5.200000e+00	3.334306e+00	1.656184e-02	1.656184e-02
-8.000000e-01	-4.000000e-01	5.200000e+00	5.600000e+00	3.247351e+00	1.634168e-02	1.634168e-02
-8.000000e-01	-4.000000e-01	5.600000e+00	6.000000e+00	3.100961e+00	1.596732e-02	1.596732e-02
-4.000000e-01	0.000000e+00	-6.000000e+00	-5.600000e+00	3.123031e+00	1.602867e-02	1.602867e-02
-4.000000e-01	0.000000e+00	-5.600000e+00	-5.200000e+00	3.265006e+00	1.638397e-02	1.638397e-02
-4.000000e-01	0.000000e+00	-5.200000e+00	-4.800000e+00	3.373723e+00	1.666156e-02	1.666156e-02
-4.000000e-01	0.000000e+00	-4.800000e+00	-4.400000e+00	3.440446e+00	1.682289e-02	1.682289e-02
-4.000000e-01	0.000000e+00	-4.400000e+00	-4.000000e+00	3.565511e+00	1.713071e-02	1.713071e-02
-4.000000e-01	0.000000e+00	-4.000000e+00	-3.600000e+00	3.619949e+00	1.726103e-02	1.726103e-02
-4.000000e-01	0.000000e+00	-3.600000e+00	-3.200000e+00	3.707760e+00	1.746928e-02	1.746928e-02
-4.000000e-01	0.000000e+00	-3.200000e+00	-2.800000e+00	3.793703e+00	1.767522e-02	1.767522e-02
-4.000000e-01	0.000000e+00	-2.800000e+00	-2.400000e+00	3.899129e+00	1.791789e-02	1.791789e-02
-4.000000e-01	0.000000e+00	-2.400000e+00	-2.000000e+00	4.017648e+00	1.819077e-02	1.819077e-02
-4.000000e-01	0.000000e+00	-2.000000e+00	-1.600000e+00	4.153091e+00	1.849667e-02	1.849667e-02
-4.000000e-01	0.000000e+00	-1.600000e+00	-1.200000e+00	4.244559e+00	1.869476e-02	1.869476e-02
-4.000000e-01	0.000000e+00	-1.200000e+00	-8.000000e-01	4.375278e+00	1.898597e-02	1.898597e-02
-4.000000e-01	0.000000e+00	-8.000000e-01	-4.000000e-01	4.524197e+00	1.930351e-02	1.930351e-02
-4.000000e-01	0.000000e+00	-4.000000e-01	0.000000e+00	4.574076e+00	1.940987e-02	1.940987e-02
-4.000000e-01	0.000000e+00	0.000000e+00	4.000000e-01	4.545436e+00	1.934743e-02	1.934743e-02
-4.000000e-01	0.000000e+00	4.000000e-01	8.000000e-01	4.491589e+00	1.923365e-02	1.923365e-02
-4.000000e-01	0.000000e+00	8.000000e-01	1.200000e+00	4.375246e+00	1.898257e-02	1.898257e-02
-4.000000e-01	0.000000e+00	1.200000e+00	1.600000e+00	4.216696e+00	1.863385e-02	1.863385e-02
-4.000000e-01	0.000000e+00	1.600000e+00	2.000000e+00	4.073394e+00	1.831374e-02	1.831374e-02
-4.000000e-01	0.000000e+00	2.000000e+00	2.400000e+00	4.013264e+00	1.817931e-02	1.817931e-02
-4.000000e-01	0.000000e+00	2.400000e+00	2.800000e+00	3.897406e+00	1.791860e-02	1.791860e-02
-4.000000e-01	0.000000e+00	2.800000e+00	3.200000e+00	3.797279e+00	1.768522e-02	1.768522e-02
-4.000000e-01	0.000000e+00	3.200000e+00	3.600000e+00	3.732396e+00	1.753100e-02	1.753100e-02
-4.000000e-01	0.000000e+00	3.600000e+00	4.000000e+00	3.627520e+00	1.728417e-02	1.728417e-02
-4.000000e-01	0.000000e+00	4.000000e+00	4.400000e+00	3.529286e+00	1.704163e-02	1.704163e-02
-4.000000e-01	0.000000e+00	4.400000e+00	4.800000e+00	3.438932e+00	1.682174e-02	1.682174e-02
-4.000000e-01	0.000000e+00	4.800000e+00	5.200000e+00	3.345070e+00	1.658728e-02	1.658728e-02
-4.000000e-01	0.000000e+00	5.200000e+00	5.600000e+00	3.247583e+00	1.634055e-02	1.634055e-02
-4.000000e-01	0.000000e+00	5.600000e+00	6.000000e+00	3.150929e+00	1.609583e-02	1.609583e-02
0.000000e+00	4.000000e-01	-6.000000e+00	-5.600000e+00	3.159556e+00	1.611936e-02	1.611936e-02
0.000000e+00	4.000000e-01	-5.600000e+00	-5.200000e+00	3.250467e+00	1.634835e-02	1.634835e-02
0.000000e+00	4.000000e-01	-5.200000e+00	-4.800000e+00	3.370836e+00	1.665125e-02	1.665125e-02
0.000000e+00	4.000000e-01	-4.800000e+00	-4.400000e+00	3.453805e+00	1.686250e-02	1.686250e-02
0.000000e+00	4.000000e-01	-4.400000e+00	-4.000000e+00	3.528492e+00	1.704189e-02	1.704189e-02
0.000000e+00	4.000000e-01	-4.000000e+00	-3.600000e+00	3.606744e+00	1.722838e-02	1.722838e-02
0.000000e+00	4.000000e-01	-3.600000e+00	-3.200000e+00	3.725639e+00	1.750969e-02	1.750969e-02
0.000000e+00	4.000000e-01	-3.200000e+00	-2.800000e+00	3.849734e+00	1.780509e-02	1.780509e-02
0.000000e+00	4.000000e-01	-2.800000e+00	-2.400000e+00	3.886838e+00	1.788927e-02	1.788927e-02
0.000000e+00	4.000000e-01	-2.400000e+00	-2.000000e+00	3.990614e+00	1.812599e-02	1.812599e-02
0.000000e+00	4.000000e-01	-2.000000e+00	-1.600000e+00	4.130271e+00	1.844299e-02	1.844299e-02
0.000000e+00	4.000000e-01	-1.600000e+00	-1.200000e+00	4.236904e+00	1.868157e-02	1.868157e-02
0.000000e+00	4.000000e-01	-1.200000e+00	-8.000000e-01	4.394093e+00	1.902085e-02	1.902085e-02
0.000000e+00	4.000000e-01	-8.000000e-01	-4.000000e-01	4.489970e+00	1.922868e-02	1.922868e-02
0.000000e+00	4.000000e-01	-4.000000e-01	0.000000e+00	4.568603e+00	1.939564e-02	1.939564e-02
0.000000e+00	4.000000e-01	0.000000e+00	4.000000e-01	4.556313e+00	1.937276e-02	1.937276e-02
0.000000e+00	4.000000e-01	4.000000e-01	8.000000e-01	4.464395e+00	1.917517e-02	1.917517e-02
0.000000e+00	4.000000e-01	8.000000e-01	1.200000e+00	4.375982e+00	1.898731e-02	1.898731e-02
0.000000e+00	4.000000e-01	1.200000e+00	1.600000e+00	4.239608e+00	1.868889e-02	1.868889e-02
0.000000e+00	4.000000e-01	1.600000e+00	2.000000e+00	4.098918e+00	1.837324e-02	1.837324e-02
0.000000e+00	4.000000e-01	2.000000e+00	2.400000e+00	3.977095e+00	1.809904e-02	1.809904e-02
0.000000e+00	4.000000e-01	2.400000e+00	2.800000e+00	3.910717e+00	1.794568e-02	1.794568e-02
0.000000e+00	4.000000e-01	2.800000e+00	3.200000e+00	3.835497e+00	1.777341e-02	1.777341e-02
0.000000e+00	4.000000e-01	3.200000e+00	3.600000e+00	3.715321e+00	1.749029e-02	1.749029e-02
0.000000e+00	4.000000e-01	3.600000e+00	4.000000e+00	3.676783e+00	1.739900e-02	1.739900e-02
0.000000e+00	4.000000e-01	4.000000e+00	4.400000e+00	3.514231e+00	1.701297e-02	1.701297e-02
0.000000e+00	4.000000e-01	4.400000e+00	4.800000e+00	3.441448e+00	1.682601e-02	1.682601e-02
0.000000e+00	4.000000e-01	4.800000e+00	5.200000e+00	3.342143e+00	1.658402e-02	1.658402e-02
0.000000e+00	4.000000e-01	5.200000e+00	5.600000e+00	3.222984e+00	1.627875e-02	1.627875e-02
0.000000e+00	4.000000e-01	5.600000e+00	6.000000e+00	3.139344e+00	1.606399e-02	1.606399e-02
4.000000e-01	8.000000e-01	-6.000000e+00	-5.600000e+00	3.156359e+00	1.610511e-02	1.610511e-02
4.000000e-01	8.000000e-01	-5.600000e+00	-5.200000e+00	3.275049e+00	1.641018e-02	1.641018e-02
4.000000e-01	8.000000e-01	-5.200000e+00	-4.800000e+00	3.342212e+00	1.657980e-02	1.657980e-02
4.000000e-01	8.000000e-01	-4.800000e+00	-4.400000e+00	3.434452e+00	1.681117e-02	1.681117e-02
4.000000e-01	8.000000e-01	-4.400000e+00	-4.000000e+00	3.516020e+00	1.701330e-02	1.701330e-02
4.000000e-01	8.000000e-01	-4.000000e+00	-3.600000e+00	3.594723e+00	1.720135e-02	1.720135e-02
4.000000e-01	8.000000e-01	-3.600000e+00	-3.200000e+00	3.703069e+00	1.745785e-02	1.745785e-02
4.000000e-01	8.000000e-01	-3.200000e+00	-2.800000e+00	3.804520e+00	1.769876e-02	1.769876e-02
4.000000e-01	8.000000e-01	-2.800000e+00	-2.400000e+00	3.927184e+00	1.798243e-02	1.798243e-02
4.000000e-01	8.000000e-01	-2.400000e+00	-2.000000e+00	3.981004e+00	1.810352e-02	1.810352e-02
4.000000e-01	8.000000e-01	-2.000000e+00	-1.600000e+00	4.067359e+00	1.829532e-02	1.829532e-02
4.000000e-01	8.000000e-01	-1.600000e+00	-1.200000e+00	4.236964e+00	1.867951e-02	1.867951e-02
4.000000e-01	8.000000e-01	-1.200000e+00	-8.000000e-01	4.319858e+00	1.886068e-02	1.886068e-02
4.000000e-01	8.000000e-01	-8.000000e-01	-4.000000e-01	4.432836e+00	1.910779e-02	1.910779e-02
4.000000e-01	8.000000e-01	-4.000000e-01	0.000000e+00	4.489578e+00	1.922874e-02	1.922874e-02
4.000000e-01	8.000000e-01	0.000000e+00	4.000000e-01	4.492452e+00	1.923257e-02	1.923257e-02
4.000000e-01	8.000000e-01	4.000000e-01	8.000000e-01	4.424524e+00	1.908970e-02	1.908970e-02
4.000000e-01	8.000000e-01	8.000000e-01	1.200000e+00	4.349250e+00	1.892743e-02	1.892743e-02
4.000000e-01	8.000000e-01	1.200000e+00	1.600000e+00	4.229732e+00	1.866137e-02	1.866137e-02
4.000000e-01	8.000000e-01	1.600000e+00	2.000000e+00	4.092388e+00	1.835555e-02	1.835555e-02
4.000000e-01	8.000000e-01	2.000000e+00	2.400000e+00	3.996515e+00	1.814128e-02	1.814128e-02
4.000000e-01	8.000000e-01	2.400000e+00	2.800000e+00	3.876425e+00	1.786197e-02	1.786197e-02
4.000000e-01	8.000000e-01	2.800000e+00	3.200000e+00	3.770365e+00	1.762093e-02	1.762093e-02
4.000000e-01	8.000000e-01	3.200000e+00	3.600000e+00	3.713866e+00	1.748757e-02	1.748757e-02
4.000000e-01	8.000000e-01	3.600000e+00	4.000000e+00	3.633289e+00	1.729414e-02	1.729414e-02
4.000000e-01	8.000000e-01	4.000000e+00	4.400000e+00	3.536340e+00	1.706071e-02	1.706071e-02
4.000000e-01	8.000000e-01	4.400000e+00	4.800000e+00	3.431692e+00	1.680159e-02	1.680159e-02
4.000000e-01	8.000000e-01	4.800000e+00	5.200000e+00	3.297934e+00	1.646864e-02	1.646864e-02
4.000000e-01	8.000000e-01	5.200000e+00	5.600000e+00	3.221536e+00	1.627449e-02	1.627449e-02
4.000000e-01	8.000000e-01	5.600000e+00	6.000000e+00	3.124277e+00	1.602476e-02	1.602476e-02
8.000000e-01	1.200000e+00	-6.000000e+00	-5.600000e+00	3.116024e+00	1.600134e-02	1.600134e-02
8.000000e-01	1.200000e+00	-5.600000e+00	-5.200000e+00	3.180570e+00	1.617007e-02	1.617007e-02
8.000000e-01	1.200000e+00	-5.200000e+00	-4.800000e+00	3.303156e+00	1.648122e-02	1.648122e-02
8.000000e-01	1.200000e+00	-4.800000e+00	-4.400000e+00	3.399480e+00	1.672020e-02	1.672020e-02
8.000000e-01	1.200000e+00	-4.400000e+00	-4.000000e+00	3.506742e+00	1.698659e-02	1.698659e-02
8.000000e-01	1.200000e+00	-4.000000e+00	-3.600000e+00	3.567348e+00	1.713595e-02	1.713595e-02
8.000000e-01	1.200000e+00	-3.600000e+00	-3.200000e+00	3.637382e+00	1.730282e-02	1.730282e-02
8.000000e-01	1.200000e+00	-3.200000e+00	-2.800000e+00	3.773020e+00	1.762056e-02	1.762056e-02
8.000000e-01	1.200000e+00	-2.800000e+00	-2.400000e+00	3.853886e+00	1.781306e-02	1.781306e-02
8.000000e-01	1.200000e+00	-2.400000e+00	-2.000000e+00	3.896479e+00	1.791375e-02	1.791375e-02
8.000000e-01	1.200000e+00	-2.000000e+00	-1.600000e+00	4.058606e+00	1.828373e-02	1.828373e-02
8.000000e-01	1.200000e+00	-1.600000e+00	-1.200000e+00	4.162926e+00	1.851189e-02	1.851189e-02
8.000000e-01	1.200000e+00	-1.200000e+00	-8.000000e-01	4.280754e+00	1.876950e-02	1.876950e-02
8.000000e-01	1.200000e+00	-8.000000e-01	-4.000000e-01	4.303446e+00	1.882651e-02	1.882651e-02
8.000000e-01	1.200000e+00	-4.000000e-01	0.000000e+00	4.356853e+00	1.894135e-02	1.894135e-02
8.000000e-01	1.200000e+00	0.000000e+00	4.000000e-01	4.375120e+00	1.898501e-02	1.898501e-02
8.000000e-01	1.200000e+00	4.000000e-01	8.000000e-01	4.340693e+00	1.890768e-02	1.890768e-02
8.000000e-01	1.200000e+00	8.000000e-01	1.200000e+00	4.238571e+00	1.868305e-02	1.868305e-02
8.000000e-01	1.200000e+00	1.200000e+00	1.600000e+00	4.145756e+00	1.847305e-02	1.847305e-02
8.000000e-01	1.200000e+00	1.600000e+00	2.000000e+00	4.017718e+00	1.819125e-02	1.819125e-02
8.000000e-01	1.200000e+00	2.000000e+00	2.400000e+00	3.924768e+00	1.797640e-02	1.797640e-02
8.000000e-01	1.200000e+00	2.400000e+00	2.800000e+00	3.863747e+00	1.783627e-02	1.783627e-02
8.000000e-01	1.200000e+00	2.800000e+00	3.200000e+00	3.737821e+00	1.754176e-02	1.754176e-02
8.000000e-01	1.200000e+00	3.200000e+00	3.600000e+00	3.666920e+00	1.737219e-02	1.737219e-02
8.000000e-01	1.200000e+00	3.600000e+00	4.000000e+00	3.599073e+00	1.720931e-02	1.720931e-02
8.000000e-01	1.200000e+00	4.000000e+00	4.400000e+00	3.501329e+00	1.697608e-02	1.697608e-02
8.000000e-01	1.200000e+00	4.400000e+00	4.800000e+00	3.410908e+00	1.675255e-02	1.675255e-02
8.000000e-01	1.200000e+00	4.800000e+00	5.200000e+00	3.282078e+00	1.642972e-02	1.642972e-02
8.000000e-01	1.200000e+00	5.200000e+00	5.600000e+00	3.197010e+00	1.621695e-02	1.621695e-02
8.000000e-01	1.200000e+00	5.600000e+00	6.000000e+00	3.106876e+00	1.597959e-02	1.597959e-02
1.200000e+00	1.600000e+00	-6.000000e+00	-5.600000e+00	3.022005e+00	1.575504e-02	1.575504e-02
1.200000e+00	1.600000e+00	-5.600000e+00	-5.200000e+00	3.161562e+00	1.611883e-02	1.611883e-02
1.200000e+00	1.600000e+00	-5.200000e+00	-4.800000e+00	3.287839e+00	1.644164e-02	1.644164e-02
1.200000e+00	1.600000e+00	-4.800000e+00	-4.400000e+00	3.328665e+00	1.654477e-02	1.654477e-02
1.200000e+00	1.600000e+00	-4.400000e+00	-4.000000e+00	3.439349e+00	1.682267e-02	1.682267e-02
1.200000e+00	1.600000e+00	-4.000000e+00	-3.600000e+00	3.535636e+00	1.706035e-02	1.706035e-02
1.200000e+00	1.600000e+00	-3.600000e+00	-3.200000e+00	3.589592e+00	1.718684e-02	1.718684e-02
1.200000e+00	1.600000e+00	-3.200000e+00	-2.800000e+00	3.703356e+00	1.746128e-02	1.746128e-02
1.200000e+00	1.600000e+00	-2.800000e+00	-2.400000e+00	3.781025e+00	1.764359e-02	1.764359e-02
1.200000e+00	1.600000e+00	-2.400000e+00	-2.000000e+00	3.869929e+00	1.784643e-02	1.784643e-02
1.200000e+00	1.600000e+00	-2.000000e+00	-1.600000e+00	3.960880e+00	1.806019e-02	1.806019e-02
1.200000e+00	1.600000e+00	-1.600000e+00	-1.200000e+00	4.082586e+00	1.833509e-02	1.833509e-02
1.200000e+00	1.600000e+00	-1.200000e+00	-8.000000e-01	4.129216e+00	1.843729e-02	1.843729e-02
1.200000e+00	1.600000e+00	-8.000000e-01	-4.000000e-01	4.186997e+00	1.856683e-02	1.856683e-02
1.200000e+00	1.600000e+00	-4.000000e-01	0.000000e+00	4.248971e+00	1.870402e-02	1.870402e-02
1.200000e+00	1.600000e+00	0.000000e+00	4.000000e-01	4.208681e+00	1.861549e-02	1.861549e-02
1.200000e+00	1.600000e+00	4.000000e-01	8.000000e-01	4.191224e+00	1.857572e-02	1.857572e-02
1.200000e+00	1.600000e+00	8.000000e-01	1.200000e+00	4.151014e+00	1.848746e-02	1.848746e-02
1.200000e+00	1.600000e+00	1.200000e+00	1.600000e+00	4.066396e+00	1.830026e-02	1.830026e-02
1.200000e+00	1.600000e+00	1.600000e+00	2.000000e+00	3.968872e+00	1.807671e-02	1.807671e-02
1.200000e+00	1.600000e+00	2.000000e+00	2.400000e+00	3.831375e+00	1.775778e-02	1.775778e-02
1.200000e+00	1.600000e+00	2.400000e+00	2.800000e+00	3.799246e+00	1.768112e-02	1.768112e-02
1.200000e+00	1.600000e+00	2.800000e+00	3.200000e+00	3.717936e+00	1.748999e-02	1.748999e-02
1.200000e+00	1.600000e+00	3.200000e+00	3.600000e+00	3.593180e+00	1.719339e-02	1.719339e-02
1.200000e+00	1.600000e+00	3.600000e+00	4.000000e+00	3.542959e+00	1.707240e-02	1.707240e-02
1.200000e+00	1.600000e+00	4.000000e+00	4.400000e+00	3.484069e+00	1.693091e-02	1.693091e-02
1.200000e+00	1.600000e+00	4.400000e+00	4.800000e+00	3.356139e+00	1.661426e-02	1.661426e-02
1.200000e+00	1.600000e+00	4.800000e+00	5.200000e+00	3.238307e+00	1.631711e-02	1.631711e-02
1.200000e+00	1.600000e+00	5.200000e+00	5.600000e+00	3.180956e+00	1.616992e-02	1.616992e-02
1.200000e+00	1.600000e+00	5.600000e+00	6.000000e+00	3.054986e+00	1.583828e-02	1.583828e-02
1.600000e+00	2.000000e+00	-6.000000e+00	-5.600000e+00	2.973626e+00	1.562729e-02	1.562729e-02
1.600000e+00	2.000000e+00	-5.600000e+00	-5.200000e+00	3.099913e+00	1.595590e-02	1.595590e-02
1.600000e+00	2.000000e+00	-5.200000e+00	-4.800000e+00	3.194996e+00	1.620345e-02	1.620345e-02
1.600000e+00	2.000000e+00	-4.800000e+00	-4.400000e+00	3.303073e+00	1.647815e-02	1.647815e-02
1.600000e+00	2.000000e+00	-4.400000e+00	-4.000000e+00	3.346359e+00	1.658869e-02	1.658869e-02
1.600000e+00	2.000000e+00	-4.000000e+00	-3.600000e+00	3.475048e+00	1.690751e-02	1.690751e-02
1.600000e+00	2.000000e+00	-3.600000e+00	-3.200000e+00	3.541648e+00	1.706680e-02	1.706680e-02
1.600000e+00	2.000000e+00	-3.200000e+00	-2.800000e+00	3.653810e+00	1.733917e-02	1.733917e-02
1.600000e+00	2.000000e+00	-2.800000e+00	-2.400000e+00	3.724364e+00	1.750742e-02	1.750742e-02
1.600000e+00	2.000000e+00	-2.400000e+00	-2.000000e+00	3.779855e+00	1.763666e-02	1.763666e-02
1.600000e+00	2.000000e+00	-2.000000e+00	-1.600000e+00	3.891513e+00	1.790033e-02	1.790033e-02
1.600000e+00	2.000000e+00	-1.600000e+00	-1.200000e+00	3.978729e+00	1.809726e-02	1.809726e-02
1.600000e+00	2.000000e+00	-1.200000e+00	-8.000000e-01	4.001821e+00	1.814753e-02	1.814753e-02
1.600000e+00	2.000000e+00	-8.000000e-01	-4.000000e-01	4.097480e+00	1.836302e-02	1.836302e-02
1.600000e+00	2.000000e+00	-4.000000e-01	0.000000e+00	4.075928e+00	1.832055e-02	1.832055e-02
1.600000e+00	2.000000e+00	0.000000e+00	4.000000e-01	4.078995e+00	1.832513e-02	1.832513e-02
1.600000e+00	2.000000e+00	4.000000e-01	8.000000e-01	4.095288e+00	1.836530e-02	1.836530e-02
1.600000e+00	2.000000e+00	8.000000e-01	1.200000e+00	4.009173e+00	1.816817e-02	1.816817e-02
1.600000e+00	2.000000e+00	1.200000e+00	1.600000e+00	3.938149e+00	1.800621e-02	1.800621e-02
1.600000e+00	2.000000e+00	1.600000e+00	2.000000e+00	3.843943e+00	1.778767e-02	1.778767e-02
1.600000e+00	2.000000e+00	2.000000e+00	2.400000e+00	3.809323e+00	1.770563e-02	1.770563e-02
1.600000e+00	2.000000e+00	2.400000e+00	2.800000e+00	3.719648e+00	1.749048e-02	1.749048e-02
1.600000e+00	2.000000e+00	2.800000e+00	3.200000e+00	3.636697e+00	1.729537e-02	1.729537e-02
1.600000e+00	2.000000e+00	3.200000e+00	3.600000e+00	3.573534e+00	1.714447e-02	1.714447e-02
1.600000e+00	2.000000e+00	3.600000e+00	4.000000e+00	3.471269e+00	1.690058e-02	1.690058e-02
1.600000e+00	2.000000e+00	4.000000e+00	4.400000e+00	3.398724e+00	1.671886e-02	1.671886e-02
1.600000e+00	2.000000e+00	4.400000e+00	4.800000e+00	3.294638e+00	1.645704e-02	1.645704e-02
1.600000e+00	2.000000e+00	4.800000e+00	5.200000e+00	3.167679e+00	1.613494e-02	1.613494e-02
1.600000e+00	2.000000e+00	5.200000e+00	5.600000e+00	3.081376e+00	1.591085e-02	1.591085e-02
1.600000e+00	2.000000e+00	5.600000e+00	6.000000e+00	2.997832e+00	1.568901e-02	1.568901e-02
2.000000e+00	2.400000e+00	-6.000000e+00	-5.600000e+00	2.894204e+00	1.540859e-02	1.540859e-02
2.000000e+00	2.400000e+00	-5.600000e+00	-5.200000e+00	3.020911e+00	1.574728e-02	1.574728e-02
2.000000e+00	2.400000e+00	-5.200000e+00	-4.800000e+00	3.113007e+00	1.598535e-02	1.598535e-02
2.000000e+00	2.400000e+00	-4.800000e+00	-4.400000e+00	3.213109e+00	1.624657e-02	1.624657e-02
2.000000e+00	2.400000e+00	-4.400000e+00	-4.000000e+00	3.314379e+00	1.650327e-02	1.650327e-02
2.000000e+00	2.400000e+00	-4.000000e+00	-3.600000e+00	3.402716e+00	1.672765e-02	1.672765e-02
2.000000e+00	2.400000e+00	-3.600000e+00	-3.200000e+00	3.473404e+00	1.690107e-02	1.690107e-02
2.000000e+00	2.400000e+00	-3.200000e+00	-2.800000e+00	3.573866e+00	1.714527e-02	1.714527e-02
2.000000e+00	2.400000e+00	-2.800000e+00	-2.400000e+00	3.635443e+00	1.729335e-02	1.729335e-02
2.000000e+00	2.400000e+00	-2.400000e+00	-2.000000e+00	3.697844e+00	1.744630e-02	1.744630e-02
2.000000e+00	2.400000e+00	-2.000000e+00	-1.600000e+00	3.777567e+00	1.762754e-02	1.762754e-02
2.000000e+00	2.400000e+00	-1.600000e+00	-1.200000e+00	3.814400e+00	1.771891e-02	1.771891e-02
2.000000e+00	2.400000e+00	-1.200000e+00	-8.000000e-01	3.892225e+00	1.789964e-02	1.789964e-02
2.000000e+00	2.400000e+00	-8.000000e-01	-4.000000e-01	3.915047e+00	1.795482e-02	1.795482e-02
2.000000e+00	2.400000e+00	-4.000000e-01	0.000000e+00	3.966973e+00	1.806644e-02	1.806644e-02
2.000000e+00	2.400000e+00	0.000000e+00	4.000000e-01	3.985902e+00	1.811285e-02	1.811285e-02
2.000000e+00	2.400000e+00	4.000000e-01	8.000000e-01	3.956028e+00	1.804437e-02	1.804437e-02
2.000000e+00	2.400000e+00	8.000000e-01	1.200000e+00	3.880105e+00	1.786645e-02	1.786645e-02
2.000000e+00	2.400000e+00	1.200000e+00	1.600000e+00	3.835049e+00	1.776654e-02	1.776654e-02
2.000000e+00	2.400000e+00	1.600000e+00	2.000000e+00	3.750439e+00	1.756432e-02	1.756432e-02
2.000000e+00	2.400000e+00	2.000000e+00	2.400000e+00	3.715041e+00	1.748629e-02	1.748629e-02
2.000000e+00	2.400000e+00	2.400000e+00	2.800000e+00	3.617291e+00	1.724758e-02	1.724758e-02
2.000000e+00	2.400000e+00	2.800000e+00	3.200000e+00	3.542881e+00	1.706924e-02	1.706924e-02
2.000000e+00	2.400000e+00	3.200000e+00	3.600000e+00	3.495724e+00	1.695559e-02	1.695559e-02
2.000000e+00	2.400000e+00	3.600000e+00	4.000000e+00	3.411427e+00	1.674940e-02	1.674940e-02
2.000000e+00	2.400000e+00	4.000000e+00	4.400000e+00	3.321036e+00	1.652106e-02	1.652106e-02
2.000000e+00	2.400000e+00	4.400000e+00	4.800000e+00	3.207365e+00	1.623489e-02	1.623489e-02
2.000000e+00	2.400000e+00	4.800000e+00	5.200000e+00	3.133911e+00	1.604052e-02	1.604052e-02
2.000000e+00	2.400000e+00	5.200000e+00	5.600000e+00	3.014619e+00	1.573233e-02	1.573233e-02
2.000000e+00	2.400000e+00	5.600000e+00	6.000000e+00	2.911081e+00	1.545639e-02	1.545639e-02
2.400000e+00	2.800000e+00	-6.000000e+00	-5.600000e+00	2.830284e+00	1.523129e-02	1.523129e-02
2.400000e+00	2.800000e+00	-5.600000e+00	-5.200000e+00	2.923296e+00	1.548498e-02	1.548498e-02
2.400000e+00	2.800000e+00	-5.200000e+00	-4.800000e+00	3.040351e+00	1.579592e-02	1.579592e-02
2.400000e+00	2.800000e+00	-4.800000e+00	-4.400000e+00	3.122635e+00	1.601559e-02	1.601559e-02
2.400000e+00	2.800000e+00	-4.400000e+00	-4.000000e+00	3.205187e+00	1.622276e-02	1.622276e-02
2.400000e+00	2.800000e+00	-4.000000e+00	-3.600000e+00	3.315253e+00	1.650534e-02	1.650534e-02
2.400000e+00	2.800000e+00	-3.600000e+00	-3.200000e+00	3.386820e+00	1.668029e-02	1.668029e-02
2.400000e+00	2.800000e+00	-3.200000e+00	-2.800000e+00	3.450826e+00	1.684322e-02	1.684322e-02
2.400000e+00	2.800000e+00	-2.800000e+00	-2.400000e+00	3.509264e+00	1.698598e-02	1.698598e-02
2.400000e+00	2.800000e+00	-2.400000e+00	-2.000000e+00	3.616207e+00	1.724489e-02	1.724489e-02
2.400000e+00	2.800000e+00	-2.000000e+00	-1.600000e+00	3.649158e+00	1.732695e-02	1.732695e-02
2.400000e+00	2.800000e+00	-1.600000e+00	-1.200000e+00	3.717496e+00	1.748710e-02	1.748710e-02
2.400000e+00	2.800000e+00	-1.200000e+00	-8.000000e-01	3.718851e+00	1.749027e-02	1.749027e-02
2.400000e+00	2.800000e+00	-8.000000e-01	-4.000000e-01	3.778459e+00	1.763004e-02	1.763004e-02
2.400000e+00	2.800000e+00	-4.000000e-01	0.000000e+00	3.801329e+00	1.768422e-02	1.768422e-02
2.400000e+00	2.800000e+00	0.000000e+00	4.000000e-01	3.826514e+00	1.774286e-02	1.774286e-02
2.400000e+00	2.800000e+00	4.000000e-01	8.000000e-01	3.817999e+00	1.772335e-02	1.772335e-02
2.400000e+00	2.800000e+00	8.000000e-01	1.200000e+00	3.735672e+00	1.752674e-02	1.752674e-02
2.400000e+00	2.800000e+00	1.200000e+00	1.600000e+00	3.677280e+00	1.739160e-02	1.739160e-02
2.400000e+00	2.800000e+00	1.600000e+00	2.000000e+00	3.671005e+00	1.737669e-02	1.737669e-02
2.400000e+00	2.800000e+00	2.000000e+00	2.400000e+00	3.598424e+00	1.719996e-02	1.719996e-02
2.400000e+00	2.800000e+00	2.400000e+00	2.800000e+00	3.531431e+00	1.703716e-02	1.703716e-02
2.400000e+00	2.800000e+00	2.800000e+00	3.200000e+00	3.457547e+00	1.686000e-02	1.686000e-02
2.400000e+00	2.800000e+00	3.200000e+00	3.600000e+00	3.374951e+00	1.665311e-02	1.665311e-02
2.400000e+00	2.800000e+00	3.600000e+00	4.000000e+00	3.317049e+00	1.650758e-02	1.650758e-02
2.400000e+00	2.800000e+00	4.000000e+00	4.400000e+00	3.231505e+00	1.628948e-02	1.628948e-02
2.400000e+00	2.800000e+00	4.400000e+00	4.800000e+00	3.130515e+00	1.603471e-02	1.603471e-02
2.400000e+00	2.800000e+00	4.800000e+00	5.200000e+00	3.037612e+00	1.578956e-02	1.578956e-02
2.400000e+00	2.800000e+00	5.200000e+00	5.600000e+00	2.938103e+00	1.552793e-02	1.552793e-02
2.400000e+00	2.800000e+00	5.600000e+00	6.000000e+00	2.847142e+00	1.527862e-02	1.527862e-02
2.800000e+00	3.200000e+00	-6.000000e+00	-5.600000e+00	2.723469e+00	1.493726e-02	1.493726e-02
2.800000e+00	3.200000e+00	-5.600000e+00	-5.200000e+00	2.810762e+00	1.517593e-02	1.517593e-02
2.800000e+00	3.200000e+00	-5.200000e+00	-4.800000e+00	2.889402e+00	1.539253e-02	1.539253e-02
2.800000e+00	3.200000e+00	-4.800000e+00	-4.400000e+00	3.044239e+00	1.580413e-02	1.580413e-02
2.800000e+00	3.200000e+00	-4.400000e+00	-4.000000e+00	3.107761e+00	1.597422e-02	1.597422e-02
2.800000e+00	3.200000e+00	-4.000000e+00	-3.600000e+00	3.213216e+00	1.624107e-02	1.624107e-02
2.800000e+00	3.200000e+00	-3.600000e+00	-3.200000e+00	3.302471e+00	1.647061e-02	1.647061e-02
2.800000e+00	3.200000e+00	-3.200000e+00	-2.800000e+00	3.352987e+00	1.659869e-02	1.659869e-02
2.800000e+00	3.200000e+00	-2.800000e+00	-2.400000e+00	3.408807e+00	1.673476e-02	1.673476e-02
2.800000e+00	3.200000e+00	-2.400000e+00	-2.000000e+00	3.488221e+00	1.693130e-02	1.693130e-02
2.800000e+00	3.200000e+00	-2.000000e+00	-1.600000e+00	3.551197e+00	1.708657e-02	1.708657e-02
2.800000e+00	3.200000e+00	-1.600000e+00	-1.200000e+00	3.599244e+00	1.720291e-02	1.720291e-02
2.800000e+00	3.200000e+00	-1.200000e+00	-8.000000e-01	3.623049e+00	1.726028e-02	1.726028e-02
2.800000e+00	3.200000e+00	-8.000000e-01	-4.000000e-01	3.664561e+00	1.735748e-02	1.735748e-02
2.800000e+00	3.200000e+00	-4.000000e-01	0.000000e+00	3.663373e+00	1.735703e-02	1.735703e-02
2.800000e+00	3.200000e+00	0.000000e+00	4.000000e-01	3.666388e+00	1.736087e-02	1.736087e-02
2.800000e+00	3.200000e+00	4.000000e-01	8.000000e-01	3.673892e+00	1.737824e-02	1.737824e-02
2.800000e+00	3.200000e+00	8.000000e-01	1.200000e+00	3.614287e+00	1.723514e-02	1.723514e-02
2.800000e+00	3.200000e+00	1.200000e+00	1.600000e+00	3.608791e+00	1.721999e-02	1.721999e-02
2.800000e+00	3.200000e+00	1.600000e+00	2.000000e+00	3.543589e+00	1.706333e-02	1.706333e-02
2.800000e+00	3.200000e+00	2.000000e+00	2.400000e+00	3.488739e+00	1.693127e-02	1.693127e-02
2.800000e+00	3.200000e+00	2.400000e+00	2.800000e+00	3.413393e+00	1.674219e-02	1.674219e-02
2.800000e+00	3.200000e+00	2.800000e+00	3.200000e+00	3.356372e+00	1.660235e-02	1.660235e-02
2.800000e+00	3.200000e+00	3.200000e+00	3.600000e+00	3.259091e+00	1.635996e-02	1.635996e-02
2.800000e+00	3.200000e+00	3.600000e+00	4.000000e+00	3.223292e+00	1.626587e-02	1.626587e-02
2.800000e+00	3.200000e+00	4.000000e+00	4.400000e+00	3.128030e+00	1.602258e-02	1.602258e-02
2.800000e+00	3.200000e+00	4.400000e+00	4.800000e+00	3.035264e+00	1.578264e-02	1.578264e-02
2.800000e+00	3.200000e+00	4.800000e+00	5.200000e+00	2.941294e+00	1.553310e-02	1.553310e-02
2.800000e+00	3.200000e+00	5.200000e+00	5.600000e+00	2.825553e+00	1.522168e-02	1.522168e-02
2.800000e+00	3.200000e+00	5.600000e+00	6.000000e+00	2.737492e+00	1.497410e-02	1.497410e-02
3.200000e+00	3.600000e+00	-6.000000e+00	-5.600000e+00	2.587275e+00	1.454745e-02	1.454745e-02
3.200000e+00	3.600000e+00	-5.600000e+00	-5.200000e+00	2.697260e+00	1.486086e-02	1.486086e-02
3.200000e+00	3.600000e+00	-5.200000e+00	-4.800000e+00	2.804284e+00	1.515794e-02	1.515794e-02
3.200000e+00	3.600000e+00	-4.800000e+00	-4.400000e+00	2.897934e+00	1.541137e-02	1.541137e-02
3.200000e+00	3.600000e+00	-4.400000e+00	-4.000000e+00	3.005375e+00	1.570096e-02	1.570096e-02
3.200000e+00	3.600000e+00	-4.000000e+00	-3.600000e+00	3.063579e+00	1.585230e-02	1.585230e-02
3.200000e+00	3.600000e+00	-3.600000e+00	-3.200000e+00	3.185213e+00	1.616278e-02	1.616278e-02
3.200000e+00	3.600000e+00	-3.200000e+00	-2.800000e+00	3.245951e+00	1.632673e-02	1.632673e-02
3.200000e+00	3.600000e+00	-2.800000e+00	-2.400000e+00	3.314027e+00	1.649692e-02	1.649692e-02
3.200000e+00	3.600000e+00	-2.400000e+00	-2.000000e+00	3.360365e+00	1.661374e-02	1.661374e-02
3.200000e+00	3.600000e+00	-2.000000e+00	-1.600000e+00	3.426629e+00	1.677388e-02	1.677388e-02
3.200000e+00	3.600000e+00	-1.600000e+00	-1.200000e+00	3.469481e+00	1.688121e-02	1.688121e-02
3.200000e+00	3.600000e+00	-1.200000e+00	-8.000000e-01	3.499016e+00	1.695534e-02	1.695534e-02
3.200000e+00	3.600000e+00	-8.000000e-01	-4.000000e-01	3.510843e+00	1.698418e-02	1.698418e-02
3.200000e+00	3.600000e+00	-4.000000e-01	0.000000e+00	3.535193e+00	1.704443e-02	1.704443e-02
3.200000e+00	3.600000e+00	0.000000e+00	4.000000e-01	3.563648e+00	1.711032e-02	1.711032e-02
3.200000e+00	3.600000e+00	4.000000e-01	8.000000e-01	3.531643e+00	1.703371e-02	1.703371e-02
3.200000e+00	3.600000e+00	8.000000e-01	1.200000e+00	3.501321e+00	1.695584e-02	1.695584e-02
3.200000e+00	3.600000e+00	1.200000e+00	1.600000e+00	3.477252e+00	1.690016e-02	1.690016e-02
3.200000e+00	3.600000e+00	1.600000e+00	2.000000e+00	3.388911e+00	1.668143e-02	1.668143e-02
3.200000e+00	3.600000e+00	2.000000e+00	2.400000e+00	3.359243e+00	1.660947e-02	1.660947e-02
3.200000e+00	3.600000e+00	2.400000e+00	2.800000e+00	3.303923e+00	1.647047e-02	1.647047e-02
3.200000e+00	3.600000e+00	2.800000e+00	3.200000e+00	3.209274e+00	1.622737e-02	1.622737e-02
3.200000e+00	3.600000e+00	3.200000e+00	3.600000e+00	3.176449e+00	1.614617e-02	1.614617e-02
3.200000e+00	3.600000e+00	3.600000e+00	4.000000e+00	3.095447e+00	1.593562e-02	1.593562e-02
3.200000e+00	3.600000e+00	4.000000e+00	4.400000e+00	3.034467e+00	1.577252e-02	1.577252e-02
3.200000e+00	3.600000e+00	4.400000e+00	4.800000e+00	2.932204e+00	1.550549e-02	1.550549e-02
3.200000e+00	3.600000e+00	4.800000e+00	5.200000e+00	2.807037e+00	1.516513e-02	1.516513e-02
3.200000e+00	3.600000e+00	5.200000e+00	5.600000e+00	2.740103e+00	1.497681e-02	1.497681e-02
3.200000e+00	3.600000e+00	5.600000e+00	6.000000e+00	2.592407e+00	1.456868e-02	1.456868e-02
3.600000e+00	4.000000e+00	-6.000000e+00	-5.600000e+00	2.463931e+00	1.418909e-02	1.418909e-02
3.600000e+00	4.000000e+00	-5.600000e+00	-5.200000e+00	2.568025e+00	1.449049e-02	1.449049e-02
3.600000e+00	4.000000e+00	-5.200000e+00	-4.800000e+00	2.694193e+00	1.484684e-02	1.484684e-02
3.600000e+00	4.000000e+00	-4.800000e+00	-4.400000e+00	2.794317e+00	1.512469e-02	1.512469e-02
3.600000e+00	4.000000e+00	-4.400000e+00	-4.000000e+00	2.874982e+00	1.534613e-02	1.534613e-02
3.600000e+00	4.000000e+00	-4.000000e+00	-3.600000e+00	2.961543e+00	1.558004e-02	1.558004e-02
3.600000e+00	4.000000e+00	-3.600000e+00	-3.200000e+00	3.030001e+00	1.576176e-02	1.576176e-02
3.600000e+00	4.000000e+00	-3.200000e+00	-2.800000e+00	3.102227e+00	1.594419e-02	1.594419e-02
3.600000e+00	4.000000e+00	-2.800000e+00	-2.400000e+00	3.178654e+00	1.614647e-02	1.614647e-02
3.600000e+00	4.000000e+00	-2.400000e+00	-2.000000e+00	3.229373e+00	1.627581e-02	1.627581e-02
3.600000e+00	4.000000e+00	-2.000000e+00	-1.600000e+00	3.277779e+00	1.640384e-02	1.640384e-02
3.600000e+00	4.000000e+00	-1.600000e+00	-1.200000e+00	3.313875e+00	1.649007e-02	1.649007e-02
3.600000e+00	4.000000e+00	-1.200000e+00	-8.000000e-01	3.350430e+00	1.658090e-02	1.658090e-02
3.600000e+00	4.000000e+00	-8.000000e-01	-4.000000e-01	3.360358e+00	1.660990e-02	1.660990e-02
3.600000e+00	4.000000e+00	-4.000000e-01	0.000000e+00	3.383544e+00	1.666455e-02	1.666455e-02
3.600000e+00	4.000000e+00	0.000000e+00	4.000000e-01	3.416796e+00	1.674877e-02	1.674877e-02
3.600000e+00	4.000000e+00	4.000000e-01	8.000000e-01	3.368117e+00	1.663063e-02	1.663063e-02
3.600000e+00	4.000000e+00	8.000000e-01	1.200000e+00	3.368701e+00	1.662636e-02	1.662636e-02
3.600000e+00	4.000000e+00	1.200000e+00	1.600000e+00	3.308281e+00	1.647425e-02	1.647425e-02
3.600000e+00	4.000000e+00	1.600000e+00	2.000000e+00	3.229527e+00	1.627799e-02	1.627799e-02
3.600000e+00	4.000000e+00	2.000000e+00	2.400000e+00	3.236399e+00	1.629431e-02	1.629431e-02
3.600000e+00	4.000000e+00	2.400000e+00	2.800000e+00	3.151171e+00	1.607153e-02	1.607153e-02
3.600000e+00	4.000000e+00	2.800000e+00	3.200000e+00	3.115706e+00	1.598272e-02	1.598272e-02
3.600000e+00	4.000000e+00	3.200000e+00	3.600000e+00	3.026601e+00	1.575176e-02	1.575176e-02
3.600000e+00	4.000000e+00	3.600000e+00	4.000000e+00	2.957854e+00	1.556845e-02	1.556845e-02
3.600000e+00	4.000000e+00	4.000000e+00	4.400000e+00	2.872364e+00	1.533726e-02	1.533726e-02
3.600000e+00	4.000000e+00	4.400000e+00	4.800000e+00	2.791723e+00	1.511834e-02	1.511834e-02
3.600000e+00	4.000000e+00	4.800000e+00	5.200000e+00	2.660832e+00	1.475556e-02	1.475556e-02
3.600000e+00	4.000000e+00	5.200000e+00	5.600000e+00	2.598954e+00	1.458237e-02	1.458237e-02
3.600000e+00	4.000000e+00	5.600000e+00	6.000000e+00	2.460312e+00	1.418176e-02	1.418176e-02
4.000000e+00	4.400000e+00	-6.000000e+00	-5.600000e+00	2.305699e+00	1.371631e-02	1.371631e-02
4.000000e+00	4.400000e+00	-5.600000e+00	-5.200000e+00	2.440389e+00	1.411673e-02	1.411673e-02
4.000000e+00	4.400000e+00	-5.200000e+00	-4.800000e+00	2.536557e+00	1.439378e-02	1.439378e-02
4.000000e+00	4.400000e+00	-4.800000e+00	-4.400000e+00	2.649647e+00	1.472027e-02	1.472027e-02
4.000000e+00	4.400000e+00	-4.400000e+00	-4.000000e+00	2.751276e+00	1.500360e-02	1.500360e-02
4.000000e+00	4.400000e+00	-4.000000e+00	-3.600000e+00	2.810172e+00	1.516804e-02	1.516804e-02
4.000000e+00	4.400000e+00	-3.600000e+00	-3.200000e+00	2.896900e+00	1.540227e-02	1.540227e-02
4.000000e+00	4.400000e+00	-3.200000e+00	-2.800000e+00	2.951936e+00	1.554586e-02	1.554586e-02
4.000000e+00	4.400000e+00	-2.800000e+00	-2.400000e+00	3.013912e+00	1.571480e-02	1.571480e-02
4.000000e+00	4.400000e+00	-2.400000e+00	-2.000000e+00	3.051954e+00	1.581309e-02	1.581309e-02
4.000000e+00	4.400000e+00	-2.000000e+00	-1.600000e+00	3.155211e+00	1.608005e-02	1.608005e-02
4.000000e+00	4.400000e+00	-1.600000e+00	-1.200000e+00	3.152722e+00	1.607565e-02	1.607565e-02
4.000000e+00	4.400000e+00	-1.200000e+00	-8.000000e-01	3.209837e+00	1.622190e-02	1.622190e-02
4.000000e+00	4.400000e+00	-8.000000e-01	-4.000000e-01	3.198545e+00	1.619594e-02	1.619594e-02
4.000000e+00	4.400000e+00	-4.000000e-01	0.000000e+00	3.225997e+00	1.626249e-02	1.626249e-02
4.000000e+00	4.400000e+00	0.000000e+00	4.000000e-01	3.250448e+00	1.632877e-02	1.632877e-02
4.000000e+00	4.400000e+00	4.000000e-01	8.000000e-01	3.211642e+00	1.622513e-02	1.622513e-02
4.000000e+00	4.400000e+00	8.000000e-01	1.200000e+00	3.194006e+00	1.617948e-02	1.617948e-02
4.000000e+00	4.400000e+00	1.200000e+00	1.600000e+00	3.148489e+00	1.606791e-02	1.606791e-02
4.000000e+00	4.400000e+00	1.600000e+00	2.000000e+00	3.138891e+00	1.603959e-02	1.603959e-02
4.000000e+00	4.400000e+00	2.000000e+00	2.400000e+00	3.055181e+00	1.582282e-02	1.582282e-02
4.000000e+00	4.400000e+00	2.400000e+00	2.800000e+00	3.008545e+00	1.569746e-02	1.569746e-02
4.000000e+00	4.400000e+00	2.800000e+00	3.200000e+00	2.974527e+00	1.560404e-02	1.560404e-02
4.000000e+00	4.400000e+00	3.200000e+00	3.600000e+00	2.892054e+00	1.538570e-02	1.538570e-02
4.000000e+00	4.400000e+00	3.600000e+00	4.000000e+00	2.777832e+00	1.507710e-02	1.507710e-02
4.000000e+00	4.400000e+00	4.000000e+00	4.400000e+00	2.753339e+00	1.500453e-02	1.500453e-02
4.000000e+00	4.400000e+00	4.400000e+00	4.800000e+00	2.662680e+00	1.475449e-02	1.475449e-02
4.000000e+00	4.400000e+00	4.800000e+00	5.200000e+00	2.546507e+00	1.442629e-02	1.442629e-02
4.000000e+00	4.400000e+00	5.200000e+00	5.600000e+00	2.444722e+00	1.412771e-02	1.412771e-02
4.000000e+00	4.400000e+00	5.600000e+00	6.000000e+00	2.334353e+00	1.380113e-02	1.380113e-02
4.400000e+00	4.800000e+00	-6.000000e+00	-5.600000e+00	2.136263e+00	1.319210e-02	1.319210e-02
4.400000e+00	4.800000e+00	-5.600000e+00	-5.200000e+00	2.272311e+00	1.361233e-02	1.361233e-02
4.400000e+00	4.800000e+00	-5.200000e+00	-4.800000e+00	2.366911e+00	1.389705e-02	1.389705e-02
4.400000e+00	4.800000e+00	-4.800000e+00	-4.400000e+00	2.462940e+00	1.417749e-02	1.417749e-02
4.400000e+00	4.800000e+00	-4.400000e+00	-4.000000e+00	2.537701e+00	1.440037e-02	1.440037e-02
4.400000e+00	4.800000e+00	-4.000000e+00	-3.600000e+00	2.643785e+00	1.469744e-02	1.469744e-02
4.400000e+00	4.800000e+00	-3.600000e+00	-3.200000e+00	2.769508e+00	1.505040e-02	1.505040e-02
4.400000e+00	4.800000e+00	-3.200000e+00	-2.800000e+00	2.764739e+00	1.503764e-02	1.503764e-02
4.400000e+00	4.800000e+00	-2.800000e+00	-2.400000e+00	2.854559e+00	1.528139e-02	1.528139e-02
4.400000e+00	4.800000e+00	-2.400000e+00	-2.000000e+00	2.908891e+00	1.543072e-02	1.543072e-02
4.400000e+00	4.800000e+00	-2.000000e+00	-1.600000e+00	2.972948e+00	1.559902e-02	1.559902e-02
4.400000e+00	4.800000e+00	-1.600000e+00	-1.200000e+00	3.004264e+00	1.568340e-02	1.568340e-02
4.400000e+00	4.800000e+00	-1.200000e+00	-8.000000e-01	3.071840e+00	1.585980e-02	1.585980e-02
4.400000e+00	4.800000e+00	-8.000000e-01	-4.000000e-01	3.086898e+00	1.589759e-02	1.589759e-02
4.400000e+00	4.800000e+00	-4.000000e-01	0.000000e+00	3.078644e+00	1.587956e-02	1.587956e-02
4.400000e+00	4.800000e+00	0.000000e+00	4.000000e-01	3.069875e+00	1.585761e-02	1.585761e-02
4.400000e+00	4.800000e+00	4.000000e-01	8.000000e-01	3.043687e+00	1.578757e-02	1.578757e-02
4.400000e+00	4.800000e+00	8.000000e-01	1.200000e+00	3.052375e+00	1.581074e-02	1.581074e-02
4.400000e+00	4.800000e+00	1.200000e+00	1.600000e+00	2.969999e+00	1.559362e-02	1.559362e-02
4.400000e+00	4.800000e+00	1.600000e+00	2.000000e+00	2.962029e+00	1.557040e-02	1.557040e-02
4.400000e+00	4.800000e+00	2.000000e+00	2.400000e+00	2.927856e+00	1.547952e-02	1.547952e-02
4.400000e+00	4.800000e+00	2.400000e+00	2.800000e+00	2.871219e+00	1.532410e-02	1.532410e-02
4.400000e+00	4.800000e+00	2.800000e+00	3.200000e+00	2.798124e+00	1.512714e-02	1.512714e-02
4.400000e+00	4.800000e+00	3.200000e+00	3.600000e+00	2.717284e+00	1.490400e-02	1.490400e-02
4.400000e+00	4.800000e+00	3.600000e+00	4.000000e+00	2.666169e+00	1.475903e-02	1.475903e-02
4.400000e+00	4.800000e+00	4.000000e+00	4.400000e+00	2.588813e+00	1.454096e-02	1.454096e-02
4.400000e+00	4.800000e+00	4.400000e+00	4.800000e+00	2.476142e+00	1.421458e-02	1.421458e-02
4.400000e+00	4.800000e+00	4.800000e+00	5.200000e+00	2.404056e+00	1.400536e-02	1.400536e-02
4.400000e+00	4.800000e+00	5.200000e+00	5.600000e+00	2.262389e+00	1.358311e-02	1.358311e-02
4.400000e+00	4.800000e+00	5.600000e+00	6.000000e+00	2.177553e+00	1.331628e-02	1.331628e-02
4.800000e+00	5.200000e+00	-6.000000e+00	-5.600000e+00	1.988459e+00	1.271396e-02	1.271396e-02
4.800000e+00	5.200000e+00	-5.600000e+00	-5.200000e+00	2.125055e+00	1.315344e-02	1.315344e-02
4.800000e+00	5.200000e+00	-5.200000e+00	-4.800000e+00	2.209942e+00	1.341756e-02	1.341756e-02
4.800000e+00	5.200000e+00	-4.800000e+00	-4.400000e+00	2.309343e+00	1.372403e-02	1.372403e-02
4.800000e+00	5.200000e+00	-4.400000e+00	-4.000000e+00	2.395097e+00	1.397586e-02	1.397586e-02
4.800000e+00	5.200000e+00	-4.000000e+00	-3.600000e+00	2.493219e+00	1.426457e-02	1.426457e-02
4.800000e+00	5.200000e+00	-3.600000e+00	-3.200000e+00	2.560945e+00	1.446055e-02	1.446055e-02
4.800000e+00	5.200000e+00	-3.200000e+00	-2.800000e+00	2.604777e+00	1.458502e-02	1.458502e-02
4.800000e+00	5.200000e+00	-2.800000e+00	-2.400000e+00	2.703744e+00	1.486125e-02	1.486125e-02
4.800000e+00	5.200000e+00	-2.400000e+00	-2.000000e+00	2.755144e+00	1.500412e-02	1.500412e-02
4.800000e+00	5.200000e+00	-2.000000e+00	-1.600000e+00	2.797663e+00	1.511865e-02	1.511865e-02
4.800000e+00	5.200000e+00	-1.600000e+00	-1.200000e+00	2.833404e+00	1.522024e-02	1.522024e-02
4.800000e+00	5.200000e+00	-1.200000e+00	-8.000000e-01	2.854043e+00	1.527555e-02	1.527555e-02
4.800000e+00	5.200000e+00	-8.000000e-01	-4.000000e-01	2.869453e+00	1.531690e-02	1.531690e-02
4.800000e+00	5.200000e+00	-4.000000e-01	0.000000e+00	2.877066e+00	1.533649e-02	1.533649e-02
4.800000e+00	5.200000e+00	0.000000e+00	4.000000e-01	2.878659e+00	1.534289e-02	1.534289e-02
4.800000e+00	5.200000e+00	4.000000e-01	8.000000e-01	2.872600e+00	1.532243e-02	1.532243e-02
4.800000e+00	5.200000e+00	8.000000e-01	1.200000e+00	2.853617e+00	1.527384e-02	1.527384e-02
4.800000e+00	5.200000e+00	1.200000e+00	1.600000e+00	2.846827e+00	1.525501e-02	1.525501e-02
4.800000e+00	5.200000e+00	1.600000e+00	2.000000e+00	2.786421e+00	1.509150e-02	1.509150e-02
4.800000e+00	5.200000e+00	2.000000e+00	2.400000e+00	2.753339e+00	1.499689e-02	1.499689e-02
4.800000e+00	5.200000e+00	2.400000e+00	2.800000e+00	2.712972e+00	1.488590e-02	1.488590e-02
4.800000e+00	5.200000e+00	2.800000e+00	3.200000e+00	2.656534e+00	1.472927e-02	1.472927e-02
4.800000e+00	5.200000e+00	3.200000e+00	3.600000e+00	2.549039e+00	1.442260e-02	1.442260e-02
4.800000e+00	5.200000e+00	3.600000e+00	4.000000e+00	2.484494e+00	1.423542e-02	1.423542e-02
4.800000e+00	5.200000e+00	4.000000e+00	4.400000e+00	2.413122e+00	1.402795e-02	1.402795e-02
4.800000e+00	5.200000e+00	4.400000e+00	4.800000e+00	2.329718e+00	1.377848e-02	1.377848e-02
4.800000e+00	5.200000e+00	4.800000e+00	5.200000e+00	2.251512e+00	1.354392e-02	1.354392e-02
4.800000e+00	5.200000e+00	5.200000e+00	5.600000e+00	2.129899e+00	1.316587e-02	1.316587e-02
4.800000e+00	5.200000e+00	5.600000e+00	6.000000e+00	2.015279e+00	1.280133e-02	1.280133e-02
5.200000e+00	5.600000e+00	-6.000000e+00	-5.600000e+00	1.844128e+00	1.223256e-02	1.223256e-02
5.200000e+00	5.600000e+00	-5.600000e+00	-5.200000e+00	1.942146e+00	1.256279e-02	1.256279e-02
5.200000e+00	5.600000e+00	-5.200000e+00	-4.800000e+00	2.054959e+00	1.292323e-02	1.292323e-02
5.200000e+00	5.600000e+00	-4.800000e+00	-4.400000e+00	2.156884e+00	1.324824e-02	1.324824e-02
5.200000e+00	5.600000e+00	-4.400000e+00	-4.000000e+00	2.224747e+00	1.345552e-02	1.345552e-02
5.200000e+00	5.600000e+00	-4.000000e+00	-3.600000e+00	2.301768e+00	1.369189e-02	1.369189e-02
5.200000e+00	5.600000e+00	-3.600000e+00	-3.200000e+00	2.376673e+00	1.391697e-02	1.391697e-02
5.200000e+00	5.600000e+00	-3.200000e+00	-2.800000e+00	2.461928e+00	1.416899e-02	1.416899e-02
5.200000e+00	5.600000e+00	-2.800000e+00	-2.400000e+00	2.509433e+00	1.430434e-02	1.430434e-02
5.200000e+00	5.600000e+00	-2.400000e+00	-2.000000e+00	2.525695e+00	1.435497e-02	1.435497e-02
5.200000e+00	5.600000e+00	-2.000000e+00	-1.600000e+00	2.577078e+00	1.450397e-02	1.450397e-02
5.200000e+00	5.600000e+00	-1.600000e+00	-1.200000e+00	2.648989e+00	1.470538e-02	1.470538e-02
5.200000e+00	5.600000e+00	-1.200000e+00	-8.000000e-01	2.648915e+00	1.470369e-02	1.470369e-02
5.200000e+00	5.600000e+00	-8.000000e-01	-4.000000e-01	2.702597e+00	1.485575e-02	1.485575e-02
5.200000e+00	5.600000e+00	-4.000000e-01	0.000000e+00	2.700351e+00	1.484997e-02	1.484997e-02
5.200000e+00	5.600000e+00	0.000000e+00	4.000000e-01	2.704343e+00	1.486118e-02	1.486118e-02
5.200000e+00	5.600000e+00	4.000000e-01	8.000000e-01	2.667347e+00	1.475668e-02	1.475668e-02
5.200000e+00	5.600000e+00	8.000000e-01	1.200000e+00	2.653791e+00	1.472076e-02	1.472076e-02
5.200000e+00	5.600000e+00	1.200000e+00	1.600000e+00	2.637879e+00	1.467468e-02	1.467468e-02
5.200000e+00	5.600000e+00	1.600000e+00	2.000000e+00	2.614633e+00	1.460859e-02	1.460859e-02
5.200000e+00	5.600000e+00	2.000000e+00	2.400000e+00	2.560526e+00	1.445193e-02	1.445193e-02
5.200000e+00	5.600000e+00	2.400000e+00	2.800000e+00	2.530978e+00	1.436564e-02	1.436564e-02
5.200000e+00	5.600000e+00	2.800000e+00	3.200000e+00	2.440689e+00	1.410284e-02	1.410284e-02
5.200000e+00	5.600000e+00	3.200000e+00	3.600000e+00	2.395908e+00	1.396987e-02	1.396987e-02
5.200000e+00	5.600000e+00	3.600000e+00	4.000000e+00	2.315903e+00	1.373423e-02	1.373423e-02
5.200000e+00	5.600000e+00	4.000000e+00	4.400000e+00	2.226785e+00	1.345936e-02	1.345936e-02
5.200000e+00	5.600000e+00	4.400000e+00	4.800000e+00	2.139060e+00	1.318935e-02	1.318935e-02
5.200000e+00	5.600000e+00	4.800000e+00	5.200000e+00	2.084134e+00	1.301463e-02	1.301463e-02
5.200000e+00	5.600000e+00	5.200000e+00	5.600000e+00	1.954511e+00	1.259538e-02	1.259538e-02
5.200000e+00	5.600000e+00	5.600000e+00	6.000000e+00	1.859098e+00	1.228479e-02	1.228479e-02
5.600000e+00	6.000000e+00	-6.000000e+00	-5.600000e+00	1.654222e+00	1.157158e-02	1.157158e-02
5.600000e+00	6.000000e+00	-5.600000e+00	-5.200000e+00	1.771753e+00	1.198288e-02	1.198288e-02
5.600000e+00	6.000000e+00	-5.200000e+00	-4.800000e+00	1.901505e+00	1.241943e-02	1.241943e-02
5.600000e+00	6.000000e+00	-4.800000e+00	-4.400000e+00	1.965655e+00	1.263182e-02	1.263182e-02
5.600000e+00	6.000000e+00	-4.400000e+00	-4.000000e+00	2.053077e+00	1.291254e-02	1.291254e-02
5.600000e+00	6.000000e+00	-4.000000e+00	-3.600000e+00	2.123414e+00	1.313644e-02	1.313644e-02
5.600000e+00	6.000000e+00	-3.600000e+00	-3.200000e+00	2.188605e+00	1.334063e-02	1.334063e-02
5.600000e+00	6.000000e+00	-3.200000e+00	-2.800000e+00	2.280737e+00	1.362180e-02	1.362180e-02
5.600000e+00	6.000000e+00	-2.800000e+00	-2.400000e+00	2.314559e+00	1.372617e-02	1.372617e-02
5.600000e+00	6.000000e+00	-2.400000e+00	-2.000000e+00	2.372286e+00	1.389782e-02	1.389782e-02
5.600000e+00	6.000000e+00	-2.000000e+00	-1.600000e+00	2.401534e+00	1.398903e-02	1.398903e-02
5.600000e+00	6.000000e+00	-1.600000e+00	-1.200000e+00	2.427832e+00	1.406109e-02	1.406109e-02
5.600000e+00	6.000000e+00	-1.200000e+00	-8.000000e-01	2.456378e+00	1.415001e-02	1.415001e-02
5.600000e+00	6.000000e+00	-8.000000e-01	-4.000000e-01	2.545960e+00	1.440433e-02	1.440433e-02
5.600000e+00	6.000000e+00	-4.000000e-01	0.000000e+00	2.501062e+00	1.427988e-02	1.427988e-02
5.600000e+00	6.000000e+00	0.000000e+00	4.000000e-01	2.496099e+00	1.426161e-02	1.426161e-02
5.600000e+00	6.000000e+00	4.000000e-01	8.000000e-01	2.490512e+00	1.424510e-02	1.424510e-02
5.600000e+00	6.000000e+00	8.000000e-01	1.200000e+00	2.463429e+00	1.417066e-02	1.417066e-02
5.600000e+00	6.000000e+00	1.200000e+00	1.600000e+00	2.462954e+00	1.416681e-02	1.416681e-02
5.600000e+00	6.000000e+00	1.600000e+00	2.000000e+00	2.416846e+00	1.402838e-02	1.402838e-02
5.600000e+00	6.000000e+00	2.000000e+00	2.400000e+00	2.386343e+00	1.394158e-02	1.394158e-02
5.600000e+00	6.000000e+00	2.400000e+00	2.800000e+00	2.323902e+00	1.375547e-02	1.375547e-02
5.600000e+00	6.000000e+00	2.800000e+00	3.200000e+00	2.268232e+00	1.358529e-02	1.358529e-02
5.600000e+00	6.000000e+00	3.200000e+00	3.600000e+00	2.195994e+00	1.336492e-02	1.336492e-02
5.600000e+00	6.000000e+00	3.600000e+00	4.000000e+00	2.128592e+00	1.315272e-02	1.315272e-02
5.600000e+00	6.000000e+00	4.000000e+00	4.400000e+00	2.057812e+00	1.292784e-02	1.292784e-02
5.600000e+00	6.000000e+00	4.400000e+00	4.800000e+00	1.970429e+00	1.264873e-02	1.264873e-02
5.600000e+00	6.000000e+00	4.800000e+00	5.200000e+00	1.870295e+00	1.231795e-02	1.231795e-02
5.600000e+00	6.000000e+00	5.200000e+00	5.600000e+00	1.772908e+00	1.198623e-02	1.198623e-02
5.600000e+00	6.000000e+00	5.600000e+00	6.000000e+00	1.686909e+00	1.168610e-02	1.168610e-02
# END HISTO2D



==> figs/heatmap-AA-shoving.dat <==
# BEGIN PLOT
ZMax=5.0
Title=PbPb, $dN_{prim}/d\eta d^2b$~~~(fm$^{-2}$)
XLabel=Pythia8+shoving~~~~~~~$b_x$~~~(fm)
PlotSize=5,5
YLabel=$N_{ch}>500$~~~~~$b_y$~~~(fm)
ZMin=0.5
YLabelSep=4
# END PLOT

# BEGIN HISTO2D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAS0.yoda/HeatMap/WmapNch500-
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAS0.yoda/HeatMap/WmapNch500-
ScaledBy=7.28537468317726861e-08
Title=heatmap-AAS0
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	-6.000000e+00	-5.600000e+00	1.958095e+00	2.079887e-02	2.079887e-02
-6.000000e+00	-5.600000e+00	-5.600000e+00	-5.200000e+00	2.068638e+00	2.138223e-02	2.138223e-02
-6.000000e+00	-5.600000e+00	-5.200000e+00	-4.800000e+00	2.179745e+00	2.196209e-02	2.196209e-02
-6.000000e+00	-5.600000e+00	-4.800000e+00	-4.400000e+00	2.224266e+00	2.218771e-02	2.218771e-02
-6.000000e+00	-5.600000e+00	-4.400000e+00	-4.000000e+00	2.336371e+00	2.274692e-02	2.274692e-02
-6.000000e+00	-5.600000e+00	-4.000000e+00	-3.600000e+00	2.403866e+00	2.307064e-02	2.307064e-02
-6.000000e+00	-5.600000e+00	-3.600000e+00	-3.200000e+00	2.489752e+00	2.349061e-02	2.349061e-02
-6.000000e+00	-5.600000e+00	-3.200000e+00	-2.800000e+00	2.512641e+00	2.361147e-02	2.361147e-02
-6.000000e+00	-5.600000e+00	-2.800000e+00	-2.400000e+00	2.615391e+00	2.408402e-02	2.408402e-02
-6.000000e+00	-5.600000e+00	-2.400000e+00	-2.000000e+00	2.629251e+00	2.413738e-02	2.413738e-02
-6.000000e+00	-5.600000e+00	-2.000000e+00	-1.600000e+00	2.683479e+00	2.440371e-02	2.440371e-02
-6.000000e+00	-5.600000e+00	-1.600000e+00	-1.200000e+00	2.729582e+00	2.461568e-02	2.461568e-02
-6.000000e+00	-5.600000e+00	-1.200000e+00	-8.000000e-01	2.692431e+00	2.444683e-02	2.444683e-02
-6.000000e+00	-5.600000e+00	-8.000000e-01	-4.000000e-01	2.758397e+00	2.474721e-02	2.474721e-02
-6.000000e+00	-5.600000e+00	-4.000000e-01	0.000000e+00	2.759604e+00	2.475310e-02	2.475310e-02
-6.000000e+00	-5.600000e+00	0.000000e+00	4.000000e-01	2.720846e+00	2.458259e-02	2.458259e-02
-6.000000e+00	-5.600000e+00	4.000000e-01	8.000000e-01	2.756586e+00	2.473986e-02	2.473986e-02
-6.000000e+00	-5.600000e+00	8.000000e-01	1.200000e+00	2.758832e+00	2.474936e-02	2.474936e-02
-6.000000e+00	-5.600000e+00	1.200000e+00	1.600000e+00	2.719176e+00	2.455766e-02	2.455766e-02
-6.000000e+00	-5.600000e+00	1.600000e+00	2.000000e+00	2.646466e+00	2.423127e-02	2.423127e-02
-6.000000e+00	-5.600000e+00	2.000000e+00	2.400000e+00	2.680446e+00	2.438602e-02	2.438602e-02
-6.000000e+00	-5.600000e+00	2.400000e+00	2.800000e+00	2.591718e+00	2.398418e-02	2.398418e-02
-6.000000e+00	-5.600000e+00	2.800000e+00	3.200000e+00	2.557879e+00	2.382523e-02	2.382523e-02
-6.000000e+00	-5.600000e+00	3.200000e+00	3.600000e+00	2.491444e+00	2.349982e-02	2.349982e-02
-6.000000e+00	-5.600000e+00	3.600000e+00	4.000000e+00	2.443474e+00	2.327085e-02	2.327085e-02
-6.000000e+00	-5.600000e+00	4.000000e+00	4.400000e+00	2.322596e+00	2.267569e-02	2.267569e-02
-6.000000e+00	-5.600000e+00	4.400000e+00	4.800000e+00	2.255470e+00	2.234694e-02	2.234694e-02
-6.000000e+00	-5.600000e+00	4.800000e+00	5.200000e+00	2.123061e+00	2.167326e-02	2.167326e-02
-6.000000e+00	-5.600000e+00	5.200000e+00	5.600000e+00	2.081011e+00	2.144257e-02	2.144257e-02
-6.000000e+00	-5.600000e+00	5.600000e+00	6.000000e+00	1.916091e+00	2.058034e-02	2.058034e-02
-5.600000e+00	-5.200000e+00	-6.000000e+00	-5.600000e+00	2.119601e+00	2.165877e-02	2.165877e-02
-5.600000e+00	-5.200000e+00	-5.600000e+00	-5.200000e+00	2.206715e+00	2.210109e-02	2.210109e-02
-5.600000e+00	-5.200000e+00	-5.200000e+00	-4.800000e+00	2.298878e+00	2.255757e-02	2.255757e-02
-5.600000e+00	-5.200000e+00	-4.800000e+00	-4.400000e+00	2.394100e+00	2.304028e-02	2.304028e-02
-5.600000e+00	-5.200000e+00	-4.400000e+00	-4.000000e+00	2.456323e+00	2.333844e-02	2.333844e-02
-5.600000e+00	-5.200000e+00	-4.000000e+00	-3.600000e+00	2.589271e+00	2.395855e-02	2.395855e-02
-5.600000e+00	-5.200000e+00	-3.600000e+00	-3.200000e+00	2.607413e+00	2.405208e-02	2.405208e-02
-5.600000e+00	-5.200000e+00	-3.200000e+00	-2.800000e+00	2.723641e+00	2.460350e-02	2.460350e-02
-5.600000e+00	-5.200000e+00	-2.800000e+00	-2.400000e+00	2.806943e+00	2.496318e-02	2.496318e-02
-5.600000e+00	-5.200000e+00	-2.400000e+00	-2.000000e+00	2.802355e+00	2.494822e-02	2.494822e-02
-5.600000e+00	-5.200000e+00	-2.000000e+00	-1.600000e+00	2.815596e+00	2.500263e-02	2.500263e-02
-5.600000e+00	-5.200000e+00	-1.600000e+00	-1.200000e+00	2.815628e+00	2.500659e-02	2.500659e-02
-5.600000e+00	-5.200000e+00	-1.200000e+00	-8.000000e-01	2.919836e+00	2.547973e-02	2.547973e-02
-5.600000e+00	-5.200000e+00	-8.000000e-01	-4.000000e-01	2.918014e+00	2.547736e-02	2.547736e-02
-5.600000e+00	-5.200000e+00	-4.000000e-01	0.000000e+00	2.888103e+00	2.534681e-02	2.534681e-02
-5.600000e+00	-5.200000e+00	0.000000e+00	4.000000e-01	2.889441e+00	2.534654e-02	2.534654e-02
-5.600000e+00	-5.200000e+00	4.000000e-01	8.000000e-01	2.946563e+00	2.558879e-02	2.558879e-02
-5.600000e+00	-5.200000e+00	8.000000e-01	1.200000e+00	2.917979e+00	2.547552e-02	2.547552e-02
-5.600000e+00	-5.200000e+00	1.200000e+00	1.600000e+00	2.893391e+00	2.535523e-02	2.535523e-02
-5.600000e+00	-5.200000e+00	1.600000e+00	2.000000e+00	2.877226e+00	2.529050e-02	2.529050e-02
-5.600000e+00	-5.200000e+00	2.000000e+00	2.400000e+00	2.813183e+00	2.499209e-02	2.499209e-02
-5.600000e+00	-5.200000e+00	2.400000e+00	2.800000e+00	2.783494e+00	2.487129e-02	2.487129e-02
-5.600000e+00	-5.200000e+00	2.800000e+00	3.200000e+00	2.696602e+00	2.446353e-02	2.446353e-02
-5.600000e+00	-5.200000e+00	3.200000e+00	3.600000e+00	2.643658e+00	2.421252e-02	2.421252e-02
-5.600000e+00	-5.200000e+00	3.600000e+00	4.000000e+00	2.536174e+00	2.372704e-02	2.372704e-02
-5.600000e+00	-5.200000e+00	4.000000e+00	4.400000e+00	2.453820e+00	2.332295e-02	2.332295e-02
-5.600000e+00	-5.200000e+00	4.400000e+00	4.800000e+00	2.401152e+00	2.306127e-02	2.306127e-02
-5.600000e+00	-5.200000e+00	4.800000e+00	5.200000e+00	2.302532e+00	2.258903e-02	2.258903e-02
-5.600000e+00	-5.200000e+00	5.200000e+00	5.600000e+00	2.221263e+00	2.218169e-02	2.218169e-02
-5.600000e+00	-5.200000e+00	5.600000e+00	6.000000e+00	2.116961e+00	2.164227e-02	2.164227e-02
-5.200000e+00	-4.800000e+00	-6.000000e+00	-5.600000e+00	2.271454e+00	2.243192e-02	2.243192e-02
-5.200000e+00	-4.800000e+00	-5.600000e+00	-5.200000e+00	2.384673e+00	2.299756e-02	2.299756e-02
-5.200000e+00	-4.800000e+00	-5.200000e+00	-4.800000e+00	2.461357e+00	2.337372e-02	2.337372e-02
-5.200000e+00	-4.800000e+00	-4.800000e+00	-4.400000e+00	2.622746e+00	2.414087e-02	2.414087e-02
-5.200000e+00	-4.800000e+00	-4.400000e+00	-4.000000e+00	2.653799e+00	2.428096e-02	2.428096e-02
-5.200000e+00	-4.800000e+00	-4.000000e+00	-3.600000e+00	2.714044e+00	2.456830e-02	2.456830e-02
-5.200000e+00	-4.800000e+00	-3.600000e+00	-3.200000e+00	2.812766e+00	2.500007e-02	2.500007e-02
-5.200000e+00	-4.800000e+00	-3.200000e+00	-2.800000e+00	2.888831e+00	2.535074e-02	2.535074e-02
-5.200000e+00	-4.800000e+00	-2.800000e+00	-2.400000e+00	2.898767e+00	2.539167e-02	2.539167e-02
-5.200000e+00	-4.800000e+00	-2.400000e+00	-2.000000e+00	2.962306e+00	2.566621e-02	2.566621e-02
-5.200000e+00	-4.800000e+00	-2.000000e+00	-1.600000e+00	3.024334e+00	2.594050e-02	2.594050e-02
-5.200000e+00	-4.800000e+00	-1.600000e+00	-1.200000e+00	2.998824e+00	2.584434e-02	2.584434e-02
-5.200000e+00	-4.800000e+00	-1.200000e+00	-8.000000e-01	3.060819e+00	2.610564e-02	2.610564e-02
-5.200000e+00	-4.800000e+00	-8.000000e-01	-4.000000e-01	3.068027e+00	2.613414e-02	2.613414e-02
-5.200000e+00	-4.800000e+00	-4.000000e-01	0.000000e+00	3.090649e+00	2.622960e-02	2.622960e-02
-5.200000e+00	-4.800000e+00	0.000000e+00	4.000000e-01	3.060882e+00	2.610976e-02	2.610976e-02
-5.200000e+00	-4.800000e+00	4.000000e-01	8.000000e-01	3.058817e+00	2.608354e-02	2.608354e-02
-5.200000e+00	-4.800000e+00	8.000000e-01	1.200000e+00	3.065241e+00	2.610775e-02	2.610775e-02
-5.200000e+00	-4.800000e+00	1.200000e+00	1.600000e+00	3.084157e+00	2.618587e-02	2.618587e-02
-5.200000e+00	-4.800000e+00	1.600000e+00	2.000000e+00	3.006680e+00	2.586009e-02	2.586009e-02
-5.200000e+00	-4.800000e+00	2.000000e+00	2.400000e+00	2.946583e+00	2.559508e-02	2.559508e-02
-5.200000e+00	-4.800000e+00	2.400000e+00	2.800000e+00	2.930444e+00	2.552047e-02	2.552047e-02
-5.200000e+00	-4.800000e+00	2.800000e+00	3.200000e+00	2.871272e+00	2.526417e-02	2.526417e-02
-5.200000e+00	-4.800000e+00	3.200000e+00	3.600000e+00	2.817651e+00	2.503009e-02	2.503009e-02
-5.200000e+00	-4.800000e+00	3.600000e+00	4.000000e+00	2.744252e+00	2.469025e-02	2.469025e-02
-5.200000e+00	-4.800000e+00	4.000000e+00	4.400000e+00	2.627775e+00	2.416525e-02	2.416525e-02
-5.200000e+00	-4.800000e+00	4.400000e+00	4.800000e+00	2.537845e+00	2.373776e-02	2.373776e-02
-5.200000e+00	-4.800000e+00	4.800000e+00	5.200000e+00	2.468416e+00	2.340593e-02	2.340593e-02
-5.200000e+00	-4.800000e+00	5.200000e+00	5.600000e+00	2.397166e+00	2.306548e-02	2.306548e-02
-5.200000e+00	-4.800000e+00	5.600000e+00	6.000000e+00	2.233808e+00	2.224968e-02	2.224968e-02
-4.800000e+00	-4.400000e+00	-6.000000e+00	-5.600000e+00	2.402383e+00	2.308964e-02	2.308964e-02
-4.800000e+00	-4.400000e+00	-5.600000e+00	-5.200000e+00	2.500277e+00	2.356376e-02	2.356376e-02
-4.800000e+00	-4.400000e+00	-5.200000e+00	-4.800000e+00	2.595616e+00	2.401254e-02	2.401254e-02
-4.800000e+00	-4.400000e+00	-4.800000e+00	-4.400000e+00	2.688306e+00	2.444604e-02	2.444604e-02
-4.800000e+00	-4.400000e+00	-4.400000e+00	-4.000000e+00	2.788439e+00	2.489982e-02	2.489982e-02
-4.800000e+00	-4.400000e+00	-4.000000e+00	-3.600000e+00	2.896828e+00	2.539060e-02	2.539060e-02
-4.800000e+00	-4.400000e+00	-3.600000e+00	-3.200000e+00	2.925244e+00	2.551534e-02	2.551534e-02
-4.800000e+00	-4.400000e+00	-3.200000e+00	-2.800000e+00	2.987131e+00	2.578688e-02	2.578688e-02
-4.800000e+00	-4.400000e+00	-2.800000e+00	-2.400000e+00	3.037324e+00	2.600539e-02	2.600539e-02
-4.800000e+00	-4.400000e+00	-2.400000e+00	-2.000000e+00	3.128235e+00	2.639366e-02	2.639366e-02
-4.800000e+00	-4.400000e+00	-2.000000e+00	-1.600000e+00	3.170563e+00	2.657289e-02	2.657289e-02
-4.800000e+00	-4.400000e+00	-1.600000e+00	-1.200000e+00	3.170144e+00	2.657540e-02	2.657540e-02
-4.800000e+00	-4.400000e+00	-1.200000e+00	-8.000000e-01	3.232508e+00	2.683736e-02	2.683736e-02
-4.800000e+00	-4.400000e+00	-8.000000e-01	-4.000000e-01	3.228951e+00	2.683292e-02	2.683292e-02
-4.800000e+00	-4.400000e+00	-4.000000e-01	0.000000e+00	3.188189e+00	2.664926e-02	2.664926e-02
-4.800000e+00	-4.400000e+00	0.000000e+00	4.000000e-01	3.241068e+00	2.685882e-02	2.685882e-02
-4.800000e+00	-4.400000e+00	4.000000e-01	8.000000e-01	3.240392e+00	2.686867e-02	2.686867e-02
-4.800000e+00	-4.400000e+00	8.000000e-01	1.200000e+00	3.225454e+00	2.680140e-02	2.680140e-02
-4.800000e+00	-4.400000e+00	1.200000e+00	1.600000e+00	3.209374e+00	2.674820e-02	2.674820e-02
-4.800000e+00	-4.400000e+00	1.600000e+00	2.000000e+00	3.118083e+00	2.635585e-02	2.635585e-02
-4.800000e+00	-4.400000e+00	2.000000e+00	2.400000e+00	3.155376e+00	2.651138e-02	2.651138e-02
-4.800000e+00	-4.400000e+00	2.400000e+00	2.800000e+00	3.113733e+00	2.632572e-02	2.632572e-02
-4.800000e+00	-4.400000e+00	2.800000e+00	3.200000e+00	3.002999e+00	2.586068e-02	2.586068e-02
-4.800000e+00	-4.400000e+00	3.200000e+00	3.600000e+00	2.927771e+00	2.551873e-02	2.551873e-02
-4.800000e+00	-4.400000e+00	3.600000e+00	4.000000e+00	2.902014e+00	2.541676e-02	2.541676e-02
-4.800000e+00	-4.400000e+00	4.000000e+00	4.400000e+00	2.796278e+00	2.494023e-02	2.494023e-02
-4.800000e+00	-4.400000e+00	4.400000e+00	4.800000e+00	2.677462e+00	2.439803e-02	2.439803e-02
-4.800000e+00	-4.400000e+00	4.800000e+00	5.200000e+00	2.590885e+00	2.399248e-02	2.399248e-02
-4.800000e+00	-4.400000e+00	5.200000e+00	5.600000e+00	2.501298e+00	2.356621e-02	2.356621e-02
-4.800000e+00	-4.400000e+00	5.600000e+00	6.000000e+00	2.383421e+00	2.300189e-02	2.300189e-02
-4.400000e+00	-4.000000e+00	-6.000000e+00	-5.600000e+00	2.565548e+00	2.388013e-02	2.388013e-02
-4.400000e+00	-4.000000e+00	-5.600000e+00	-5.200000e+00	2.644353e+00	2.425402e-02	2.425402e-02
-4.400000e+00	-4.000000e+00	-5.200000e+00	-4.800000e+00	2.759939e+00	2.478835e-02	2.478835e-02
-4.400000e+00	-4.000000e+00	-4.800000e+00	-4.400000e+00	2.816451e+00	2.503719e-02	2.503719e-02
-4.400000e+00	-4.000000e+00	-4.400000e+00	-4.000000e+00	2.921847e+00	2.550355e-02	2.550355e-02
-4.400000e+00	-4.000000e+00	-4.000000e+00	-3.600000e+00	3.032502e+00	2.598606e-02	2.598606e-02
-4.400000e+00	-4.000000e+00	-3.600000e+00	-3.200000e+00	3.026142e+00	2.596371e-02	2.596371e-02
-4.400000e+00	-4.000000e+00	-3.200000e+00	-2.800000e+00	3.130551e+00	2.640884e-02	2.640884e-02
-4.400000e+00	-4.000000e+00	-2.800000e+00	-2.400000e+00	3.206355e+00	2.673172e-02	2.673172e-02
-4.400000e+00	-4.000000e+00	-2.400000e+00	-2.000000e+00	3.233871e+00	2.684354e-02	2.684354e-02
-4.400000e+00	-4.000000e+00	-2.000000e+00	-1.600000e+00	3.297167e+00	2.712390e-02	2.712390e-02
-4.400000e+00	-4.000000e+00	-1.600000e+00	-1.200000e+00	3.327994e+00	2.723938e-02	2.723938e-02
-4.400000e+00	-4.000000e+00	-1.200000e+00	-8.000000e-01	3.318812e+00	2.721795e-02	2.721795e-02
-4.400000e+00	-4.000000e+00	-8.000000e-01	-4.000000e-01	3.324852e+00	2.722908e-02	2.722908e-02
-4.400000e+00	-4.000000e+00	-4.000000e-01	0.000000e+00	3.338691e+00	2.727982e-02	2.727982e-02
-4.400000e+00	-4.000000e+00	0.000000e+00	4.000000e-01	3.358721e+00	2.736477e-02	2.736477e-02
-4.400000e+00	-4.000000e+00	4.000000e-01	8.000000e-01	3.355739e+00	2.735991e-02	2.735991e-02
-4.400000e+00	-4.000000e+00	8.000000e-01	1.200000e+00	3.341345e+00	2.728943e-02	2.728943e-02
-4.400000e+00	-4.000000e+00	1.200000e+00	1.600000e+00	3.358623e+00	2.736707e-02	2.736707e-02
-4.400000e+00	-4.000000e+00	1.600000e+00	2.000000e+00	3.325339e+00	2.722825e-02	2.722825e-02
-4.400000e+00	-4.000000e+00	2.000000e+00	2.400000e+00	3.263011e+00	2.696794e-02	2.696794e-02
-4.400000e+00	-4.000000e+00	2.400000e+00	2.800000e+00	3.170531e+00	2.657967e-02	2.657967e-02
-4.400000e+00	-4.000000e+00	2.800000e+00	3.200000e+00	3.135612e+00	2.642636e-02	2.642636e-02
-4.400000e+00	-4.000000e+00	3.200000e+00	3.600000e+00	3.081205e+00	2.619027e-02	2.619027e-02
-4.400000e+00	-4.000000e+00	3.600000e+00	4.000000e+00	2.981961e+00	2.575923e-02	2.575923e-02
-4.400000e+00	-4.000000e+00	4.000000e+00	4.400000e+00	2.909959e+00	2.544203e-02	2.544203e-02
-4.400000e+00	-4.000000e+00	4.400000e+00	4.800000e+00	2.806901e+00	2.499711e-02	2.499711e-02
-4.400000e+00	-4.000000e+00	4.800000e+00	5.200000e+00	2.734432e+00	2.466896e-02	2.466896e-02
-4.400000e+00	-4.000000e+00	5.200000e+00	5.600000e+00	2.642991e+00	2.423774e-02	2.423774e-02
-4.400000e+00	-4.000000e+00	5.600000e+00	6.000000e+00	2.516234e+00	2.365296e-02	2.365296e-02
-4.000000e+00	-3.600000e+00	-6.000000e+00	-5.600000e+00	2.668043e+00	2.436164e-02	2.436164e-02
-4.000000e+00	-3.600000e+00	-5.600000e+00	-5.200000e+00	2.804409e+00	2.499101e-02	2.499101e-02
-4.000000e+00	-3.600000e+00	-5.200000e+00	-4.800000e+00	2.881834e+00	2.532896e-02	2.532896e-02
-4.000000e+00	-3.600000e+00	-4.800000e+00	-4.400000e+00	2.967839e+00	2.571245e-02	2.571245e-02
-4.000000e+00	-3.600000e+00	-4.400000e+00	-4.000000e+00	3.020527e+00	2.594834e-02	2.594834e-02
-4.000000e+00	-3.600000e+00	-4.000000e+00	-3.600000e+00	3.124944e+00	2.639164e-02	2.639164e-02
-4.000000e+00	-3.600000e+00	-3.600000e+00	-3.200000e+00	3.218678e+00	2.679279e-02	2.679279e-02
-4.000000e+00	-3.600000e+00	-3.200000e+00	-2.800000e+00	3.314124e+00	2.719032e-02	2.719032e-02
-4.000000e+00	-3.600000e+00	-2.800000e+00	-2.400000e+00	3.352729e+00	2.734337e-02	2.734337e-02
-4.000000e+00	-3.600000e+00	-2.400000e+00	-2.000000e+00	3.348616e+00	2.732230e-02	2.732230e-02
-4.000000e+00	-3.600000e+00	-2.000000e+00	-1.600000e+00	3.448138e+00	2.774006e-02	2.774006e-02
-4.000000e+00	-3.600000e+00	-1.600000e+00	-1.200000e+00	3.408951e+00	2.757852e-02	2.757852e-02
-4.000000e+00	-3.600000e+00	-1.200000e+00	-8.000000e-01	3.524318e+00	2.804532e-02	2.804532e-02
-4.000000e+00	-3.600000e+00	-8.000000e-01	-4.000000e-01	3.436484e+00	2.769565e-02	2.769565e-02
-4.000000e+00	-3.600000e+00	-4.000000e-01	0.000000e+00	3.493454e+00	2.792026e-02	2.792026e-02
-4.000000e+00	-3.600000e+00	0.000000e+00	4.000000e-01	3.439419e+00	2.770309e-02	2.770309e-02
-4.000000e+00	-3.600000e+00	4.000000e-01	8.000000e-01	3.471475e+00	2.784326e-02	2.784326e-02
-4.000000e+00	-3.600000e+00	8.000000e-01	1.200000e+00	3.469256e+00	2.783336e-02	2.783336e-02
-4.000000e+00	-3.600000e+00	1.200000e+00	1.600000e+00	3.387507e+00	2.748740e-02	2.748740e-02
-4.000000e+00	-3.600000e+00	1.600000e+00	2.000000e+00	3.395421e+00	2.753254e-02	2.753254e-02
-4.000000e+00	-3.600000e+00	2.000000e+00	2.400000e+00	3.390454e+00	2.749945e-02	2.749945e-02
-4.000000e+00	-3.600000e+00	2.400000e+00	2.800000e+00	3.328753e+00	2.725107e-02	2.725107e-02
-4.000000e+00	-3.600000e+00	2.800000e+00	3.200000e+00	3.288266e+00	2.707246e-02	2.707246e-02
-4.000000e+00	-3.600000e+00	3.200000e+00	3.600000e+00	3.233381e+00	2.684391e-02	2.684391e-02
-4.000000e+00	-3.600000e+00	3.600000e+00	4.000000e+00	3.182183e+00	2.664067e-02	2.664067e-02
-4.000000e+00	-3.600000e+00	4.000000e+00	4.400000e+00	2.987874e+00	2.580284e-02	2.580284e-02
-4.000000e+00	-3.600000e+00	4.400000e+00	4.800000e+00	2.921480e+00	2.550829e-02	2.550829e-02
-4.000000e+00	-3.600000e+00	4.800000e+00	5.200000e+00	2.840296e+00	2.515828e-02	2.515828e-02
-4.000000e+00	-3.600000e+00	5.200000e+00	5.600000e+00	2.781609e+00	2.488756e-02	2.488756e-02
-4.000000e+00	-3.600000e+00	5.600000e+00	6.000000e+00	2.629586e+00	2.418425e-02	2.418425e-02
-3.600000e+00	-3.200000e+00	-6.000000e+00	-5.600000e+00	2.816858e+00	2.505244e-02	2.505244e-02
-3.600000e+00	-3.200000e+00	-5.600000e+00	-5.200000e+00	2.932893e+00	2.557078e-02	2.557078e-02
-3.600000e+00	-3.200000e+00	-5.200000e+00	-4.800000e+00	3.011843e+00	2.591262e-02	2.591262e-02
-3.600000e+00	-3.200000e+00	-4.800000e+00	-4.400000e+00	3.072184e+00	2.616462e-02	2.616462e-02
-3.600000e+00	-3.200000e+00	-4.400000e+00	-4.000000e+00	3.173911e+00	2.661490e-02	2.661490e-02
-3.600000e+00	-3.200000e+00	-4.000000e+00	-3.600000e+00	3.268253e+00	2.700300e-02	2.700300e-02
-3.600000e+00	-3.200000e+00	-3.600000e+00	-3.200000e+00	3.300661e+00	2.713953e-02	2.713953e-02
-3.600000e+00	-3.200000e+00	-3.200000e+00	-2.800000e+00	3.327799e+00	2.726049e-02	2.726049e-02
-3.600000e+00	-3.200000e+00	-2.800000e+00	-2.400000e+00	3.479353e+00	2.786906e-02	2.786906e-02
-3.600000e+00	-3.200000e+00	-2.400000e+00	-2.000000e+00	3.513819e+00	2.799858e-02	2.799858e-02
-3.600000e+00	-3.200000e+00	-2.000000e+00	-1.600000e+00	3.539776e+00	2.811004e-02	2.811004e-02
-3.600000e+00	-3.200000e+00	-1.600000e+00	-1.200000e+00	3.577186e+00	2.826337e-02	2.826337e-02
-3.600000e+00	-3.200000e+00	-1.200000e+00	-8.000000e-01	3.580071e+00	2.827522e-02	2.827522e-02
-3.600000e+00	-3.200000e+00	-8.000000e-01	-4.000000e-01	3.570552e+00	2.824990e-02	2.824990e-02
-3.600000e+00	-3.200000e+00	-4.000000e-01	0.000000e+00	3.556487e+00	2.817665e-02	2.817665e-02
-3.600000e+00	-3.200000e+00	0.000000e+00	4.000000e-01	3.561138e+00	2.820032e-02	2.820032e-02
-3.600000e+00	-3.200000e+00	4.000000e-01	8.000000e-01	3.593533e+00	2.833419e-02	2.833419e-02
-3.600000e+00	-3.200000e+00	8.000000e-01	1.200000e+00	3.568535e+00	2.822620e-02	2.822620e-02
-3.600000e+00	-3.200000e+00	1.200000e+00	1.600000e+00	3.565669e+00	2.822163e-02	2.822163e-02
-3.600000e+00	-3.200000e+00	1.600000e+00	2.000000e+00	3.541248e+00	2.811863e-02	2.811863e-02
-3.600000e+00	-3.200000e+00	2.000000e+00	2.400000e+00	3.505113e+00	2.797730e-02	2.797730e-02
-3.600000e+00	-3.200000e+00	2.400000e+00	2.800000e+00	3.406410e+00	2.757378e-02	2.757378e-02
-3.600000e+00	-3.200000e+00	2.800000e+00	3.200000e+00	3.374132e+00	2.744831e-02	2.744831e-02
-3.600000e+00	-3.200000e+00	3.200000e+00	3.600000e+00	3.395574e+00	2.752623e-02	2.752623e-02
-3.600000e+00	-3.200000e+00	3.600000e+00	4.000000e+00	3.251733e+00	2.693900e-02	2.693900e-02
-3.600000e+00	-3.200000e+00	4.000000e+00	4.400000e+00	3.200060e+00	2.670703e-02	2.670703e-02
-3.600000e+00	-3.200000e+00	4.400000e+00	4.800000e+00	3.042751e+00	2.605154e-02	2.605154e-02
-3.600000e+00	-3.200000e+00	4.800000e+00	5.200000e+00	2.957592e+00	2.567275e-02	2.567275e-02
-3.600000e+00	-3.200000e+00	5.200000e+00	5.600000e+00	2.868778e+00	2.528414e-02	2.528414e-02
-3.600000e+00	-3.200000e+00	5.600000e+00	6.000000e+00	2.818427e+00	2.505428e-02	2.505428e-02
-3.200000e+00	-2.800000e+00	-6.000000e+00	-5.600000e+00	2.878006e+00	2.533284e-02	2.533284e-02
-3.200000e+00	-2.800000e+00	-5.600000e+00	-5.200000e+00	2.983450e+00	2.579490e-02	2.579490e-02
-3.200000e+00	-2.800000e+00	-5.200000e+00	-4.800000e+00	3.057356e+00	2.610096e-02	2.610096e-02
-3.200000e+00	-2.800000e+00	-4.800000e+00	-4.400000e+00	3.227233e+00	2.683766e-02	2.683766e-02
-3.200000e+00	-2.800000e+00	-4.400000e+00	-4.000000e+00	3.265042e+00	2.699309e-02	2.699309e-02
-3.200000e+00	-2.800000e+00	-4.000000e+00	-3.600000e+00	3.339027e+00	2.729634e-02	2.729634e-02
-3.200000e+00	-2.800000e+00	-3.600000e+00	-3.200000e+00	3.413445e+00	2.762011e-02	2.762011e-02
-3.200000e+00	-2.800000e+00	-3.200000e+00	-2.800000e+00	3.463127e+00	2.780541e-02	2.780541e-02
-3.200000e+00	-2.800000e+00	-2.800000e+00	-2.400000e+00	3.527414e+00	2.806540e-02	2.806540e-02
-3.200000e+00	-2.800000e+00	-2.400000e+00	-2.000000e+00	3.543424e+00	2.813560e-02	2.813560e-02
-3.200000e+00	-2.800000e+00	-2.000000e+00	-1.600000e+00	3.656787e+00	2.858366e-02	2.858366e-02
-3.200000e+00	-2.800000e+00	-1.600000e+00	-1.200000e+00	3.697299e+00	2.874610e-02	2.874610e-02
-3.200000e+00	-2.800000e+00	-1.200000e+00	-8.000000e-01	3.631401e+00	2.849396e-02	2.849396e-02
-3.200000e+00	-2.800000e+00	-8.000000e-01	-4.000000e-01	3.689823e+00	2.871554e-02	2.871554e-02
-3.200000e+00	-2.800000e+00	-4.000000e-01	0.000000e+00	3.601354e+00	2.837268e-02	2.837268e-02
-3.200000e+00	-2.800000e+00	0.000000e+00	4.000000e-01	3.717879e+00	2.883017e-02	2.883017e-02
-3.200000e+00	-2.800000e+00	4.000000e-01	8.000000e-01	3.655184e+00	2.858138e-02	2.858138e-02
-3.200000e+00	-2.800000e+00	8.000000e-01	1.200000e+00	3.625417e+00	2.846881e-02	2.846881e-02
-3.200000e+00	-2.800000e+00	1.200000e+00	1.600000e+00	3.681780e+00	2.868878e-02	2.868878e-02
-3.200000e+00	-2.800000e+00	1.600000e+00	2.000000e+00	3.667358e+00	2.863392e-02	2.863392e-02
-3.200000e+00	-2.800000e+00	2.000000e+00	2.400000e+00	3.585625e+00	2.830577e-02	2.830577e-02
-3.200000e+00	-2.800000e+00	2.400000e+00	2.800000e+00	3.514647e+00	2.801390e-02	2.801390e-02
-3.200000e+00	-2.800000e+00	2.800000e+00	3.200000e+00	3.483819e+00	2.790168e-02	2.790168e-02
-3.200000e+00	-2.800000e+00	3.200000e+00	3.600000e+00	3.436031e+00	2.770325e-02	2.770325e-02
-3.200000e+00	-2.800000e+00	3.600000e+00	4.000000e+00	3.377448e+00	2.745471e-02	2.745471e-02
-3.200000e+00	-2.800000e+00	4.000000e+00	4.400000e+00	3.297936e+00	2.714225e-02	2.714225e-02
-3.200000e+00	-2.800000e+00	4.400000e+00	4.800000e+00	3.175662e+00	2.662694e-02	2.662694e-02
-3.200000e+00	-2.800000e+00	4.800000e+00	5.200000e+00	3.120424e+00	2.638881e-02	2.638881e-02
-3.200000e+00	-2.800000e+00	5.200000e+00	5.600000e+00	2.995734e+00	2.583790e-02	2.583790e-02
-3.200000e+00	-2.800000e+00	5.600000e+00	6.000000e+00	2.879366e+00	2.532905e-02	2.532905e-02
-2.800000e+00	-2.400000e+00	-6.000000e+00	-5.600000e+00	2.968832e+00	2.571969e-02	2.571969e-02
-2.800000e+00	-2.400000e+00	-5.600000e+00	-5.200000e+00	3.057476e+00	2.611018e-02	2.611018e-02
-2.800000e+00	-2.400000e+00	-5.200000e+00	-4.800000e+00	3.195737e+00	2.671017e-02	2.671017e-02
-2.800000e+00	-2.400000e+00	-4.800000e+00	-4.400000e+00	3.277679e+00	2.705239e-02	2.705239e-02
-2.800000e+00	-2.400000e+00	-4.400000e+00	-4.000000e+00	3.369124e+00	2.744435e-02	2.744435e-02
-2.800000e+00	-2.400000e+00	-4.000000e+00	-3.600000e+00	3.444711e+00	2.774094e-02	2.774094e-02
-2.800000e+00	-2.400000e+00	-3.600000e+00	-3.200000e+00	3.514206e+00	2.802543e-02	2.802543e-02
-2.800000e+00	-2.400000e+00	-3.200000e+00	-2.800000e+00	3.551735e+00	2.816623e-02	2.816623e-02
-2.800000e+00	-2.400000e+00	-2.800000e+00	-2.400000e+00	3.617509e+00	2.843461e-02	2.843461e-02
-2.800000e+00	-2.400000e+00	-2.400000e+00	-2.000000e+00	3.623439e+00	2.847273e-02	2.847273e-02
-2.800000e+00	-2.400000e+00	-2.000000e+00	-1.600000e+00	3.731891e+00	2.887994e-02	2.887994e-02
-2.800000e+00	-2.400000e+00	-1.600000e+00	-1.200000e+00	3.698339e+00	2.876119e-02	2.876119e-02
-2.800000e+00	-2.400000e+00	-1.200000e+00	-8.000000e-01	3.698112e+00	2.875655e-02	2.875655e-02
-2.800000e+00	-2.400000e+00	-8.000000e-01	-4.000000e-01	3.751078e+00	2.897605e-02	2.897605e-02
-2.800000e+00	-2.400000e+00	-4.000000e-01	0.000000e+00	3.759223e+00	2.899863e-02	2.899863e-02
-2.800000e+00	-2.400000e+00	0.000000e+00	4.000000e-01	3.747648e+00	2.894596e-02	2.894596e-02
-2.800000e+00	-2.400000e+00	4.000000e-01	8.000000e-01	3.714034e+00	2.881504e-02	2.881504e-02
-2.800000e+00	-2.400000e+00	8.000000e-01	1.200000e+00	3.745804e+00	2.894527e-02	2.894527e-02
-2.800000e+00	-2.400000e+00	1.200000e+00	1.600000e+00	3.720541e+00	2.884552e-02	2.884552e-02
-2.800000e+00	-2.400000e+00	1.600000e+00	2.000000e+00	3.704764e+00	2.877458e-02	2.877458e-02
-2.800000e+00	-2.400000e+00	2.000000e+00	2.400000e+00	3.639226e+00	2.853081e-02	2.853081e-02
-2.800000e+00	-2.400000e+00	2.400000e+00	2.800000e+00	3.637399e+00	2.852207e-02	2.852207e-02
-2.800000e+00	-2.400000e+00	2.800000e+00	3.200000e+00	3.554684e+00	2.818812e-02	2.818812e-02
-2.800000e+00	-2.400000e+00	3.200000e+00	3.600000e+00	3.509092e+00	2.800061e-02	2.800061e-02
-2.800000e+00	-2.400000e+00	3.600000e+00	4.000000e+00	3.482940e+00	2.789594e-02	2.789594e-02
-2.800000e+00	-2.400000e+00	4.000000e+00	4.400000e+00	3.355977e+00	2.738015e-02	2.738015e-02
-2.800000e+00	-2.400000e+00	4.400000e+00	4.800000e+00	3.257239e+00	2.696625e-02	2.696625e-02
-2.800000e+00	-2.400000e+00	4.800000e+00	5.200000e+00	3.206487e+00	2.674859e-02	2.674859e-02
-2.800000e+00	-2.400000e+00	5.200000e+00	5.600000e+00	3.078575e+00	2.621093e-02	2.621093e-02
-2.800000e+00	-2.400000e+00	5.600000e+00	6.000000e+00	2.991783e+00	2.583522e-02	2.583522e-02
-2.400000e+00	-2.000000e+00	-6.000000e+00	-5.600000e+00	3.108224e+00	2.633247e-02	2.633247e-02
-2.400000e+00	-2.000000e+00	-5.600000e+00	-5.200000e+00	3.190989e+00	2.669186e-02	2.669186e-02
-2.400000e+00	-2.000000e+00	-5.200000e+00	-4.800000e+00	3.238701e+00	2.689151e-02	2.689151e-02
-2.400000e+00	-2.000000e+00	-4.800000e+00	-4.400000e+00	3.332488e+00	2.727155e-02	2.727155e-02
-2.400000e+00	-2.000000e+00	-4.400000e+00	-4.000000e+00	3.452340e+00	2.777015e-02	2.777015e-02
-2.400000e+00	-2.000000e+00	-4.000000e+00	-3.600000e+00	3.504124e+00	2.798282e-02	2.798282e-02
-2.400000e+00	-2.000000e+00	-3.600000e+00	-3.200000e+00	3.626104e+00	2.846823e-02	2.846823e-02
-2.400000e+00	-2.000000e+00	-3.200000e+00	-2.800000e+00	3.689706e+00	2.872673e-02	2.872673e-02
-2.400000e+00	-2.000000e+00	-2.800000e+00	-2.400000e+00	3.699058e+00	2.877534e-02	2.877534e-02
-2.400000e+00	-2.000000e+00	-2.400000e+00	-2.000000e+00	3.721220e+00	2.885071e-02	2.885071e-02
-2.400000e+00	-2.000000e+00	-2.000000e+00	-1.600000e+00	3.766736e+00	2.903933e-02	2.903933e-02
-2.400000e+00	-2.000000e+00	-1.600000e+00	-1.200000e+00	3.750544e+00	2.896186e-02	2.896186e-02
-2.400000e+00	-2.000000e+00	-1.200000e+00	-8.000000e-01	3.760288e+00	2.900639e-02	2.900639e-02
-2.400000e+00	-2.000000e+00	-8.000000e-01	-4.000000e-01	3.841462e+00	2.931817e-02	2.931817e-02
-2.400000e+00	-2.000000e+00	-4.000000e-01	0.000000e+00	3.781189e+00	2.910030e-02	2.910030e-02
-2.400000e+00	-2.000000e+00	0.000000e+00	4.000000e-01	3.782654e+00	2.909905e-02	2.909905e-02
-2.400000e+00	-2.000000e+00	4.000000e-01	8.000000e-01	3.806201e+00	2.917540e-02	2.917540e-02
-2.400000e+00	-2.000000e+00	8.000000e-01	1.200000e+00	3.733153e+00	2.889134e-02	2.889134e-02
-2.400000e+00	-2.000000e+00	1.200000e+00	1.600000e+00	3.864419e+00	2.940938e-02	2.940938e-02
-2.400000e+00	-2.000000e+00	1.600000e+00	2.000000e+00	3.716542e+00	2.882675e-02	2.882675e-02
-2.400000e+00	-2.000000e+00	2.000000e+00	2.400000e+00	3.767829e+00	2.903281e-02	2.903281e-02
-2.400000e+00	-2.000000e+00	2.400000e+00	2.800000e+00	3.665122e+00	2.863148e-02	2.863148e-02
-2.400000e+00	-2.000000e+00	2.800000e+00	3.200000e+00	3.610434e+00	2.840781e-02	2.840781e-02
-2.400000e+00	-2.000000e+00	3.200000e+00	3.600000e+00	3.615946e+00	2.843872e-02	2.843872e-02
-2.400000e+00	-2.000000e+00	3.600000e+00	4.000000e+00	3.499405e+00	2.796894e-02	2.796894e-02
-2.400000e+00	-2.000000e+00	4.000000e+00	4.400000e+00	3.446269e+00	2.774885e-02	2.774885e-02
-2.400000e+00	-2.000000e+00	4.400000e+00	4.800000e+00	3.318961e+00	2.722423e-02	2.722423e-02
-2.400000e+00	-2.000000e+00	4.800000e+00	5.200000e+00	3.206524e+00	2.675685e-02	2.675685e-02
-2.400000e+00	-2.000000e+00	5.200000e+00	5.600000e+00	3.212004e+00	2.677350e-02	2.677350e-02
-2.400000e+00	-2.000000e+00	5.600000e+00	6.000000e+00	3.037051e+00	2.602374e-02	2.602374e-02
-2.000000e+00	-1.600000e+00	-6.000000e+00	-5.600000e+00	3.142130e+00	2.648184e-02	2.648184e-02
-2.000000e+00	-1.600000e+00	-5.600000e+00	-5.200000e+00	3.219901e+00	2.681953e-02	2.681953e-02
-2.000000e+00	-1.600000e+00	-5.200000e+00	-4.800000e+00	3.381905e+00	2.748629e-02	2.748629e-02
-2.000000e+00	-1.600000e+00	-4.800000e+00	-4.400000e+00	3.388698e+00	2.751535e-02	2.751535e-02
-2.000000e+00	-1.600000e+00	-4.400000e+00	-4.000000e+00	3.475431e+00	2.786974e-02	2.786974e-02
-2.000000e+00	-1.600000e+00	-4.000000e+00	-3.600000e+00	3.570697e+00	2.825950e-02	2.825950e-02
-2.000000e+00	-1.600000e+00	-3.600000e+00	-3.200000e+00	3.645155e+00	2.856028e-02	2.856028e-02
-2.000000e+00	-1.600000e+00	-3.200000e+00	-2.800000e+00	3.663406e+00	2.863370e-02	2.863370e-02
-2.000000e+00	-1.600000e+00	-2.800000e+00	-2.400000e+00	3.758848e+00	2.901107e-02	2.901107e-02
-2.000000e+00	-1.600000e+00	-2.400000e+00	-2.000000e+00	3.753526e+00	2.897324e-02	2.897324e-02
-2.000000e+00	-1.600000e+00	-2.000000e+00	-1.600000e+00	3.789480e+00	2.913049e-02	2.913049e-02
-2.000000e+00	-1.600000e+00	-1.600000e+00	-1.200000e+00	3.801980e+00	2.917267e-02	2.917267e-02
-2.000000e+00	-1.600000e+00	-1.200000e+00	-8.000000e-01	3.847778e+00	2.934662e-02	2.934662e-02
-2.000000e+00	-1.600000e+00	-8.000000e-01	-4.000000e-01	3.836021e+00	2.929535e-02	2.929535e-02
-2.000000e+00	-1.600000e+00	-4.000000e-01	0.000000e+00	3.820659e+00	2.924199e-02	2.924199e-02
-2.000000e+00	-1.600000e+00	0.000000e+00	4.000000e-01	3.867344e+00	2.942548e-02	2.942548e-02
-2.000000e+00	-1.600000e+00	4.000000e-01	8.000000e-01	3.820551e+00	2.924594e-02	2.924594e-02
-2.000000e+00	-1.600000e+00	8.000000e-01	1.200000e+00	3.844005e+00	2.933863e-02	2.933863e-02
-2.000000e+00	-1.600000e+00	1.200000e+00	1.600000e+00	3.817183e+00	2.922539e-02	2.922539e-02
-2.000000e+00	-1.600000e+00	1.600000e+00	2.000000e+00	3.834856e+00	2.929314e-02	2.929314e-02
-2.000000e+00	-1.600000e+00	2.000000e+00	2.400000e+00	3.741741e+00	2.892944e-02	2.892944e-02
-2.000000e+00	-1.600000e+00	2.400000e+00	2.800000e+00	3.762021e+00	2.901236e-02	2.901236e-02
-2.000000e+00	-1.600000e+00	2.800000e+00	3.200000e+00	3.709504e+00	2.880441e-02	2.880441e-02
-2.000000e+00	-1.600000e+00	3.200000e+00	3.600000e+00	3.615961e+00	2.844947e-02	2.844947e-02
-2.000000e+00	-1.600000e+00	3.600000e+00	4.000000e+00	3.577511e+00	2.828123e-02	2.828123e-02
-2.000000e+00	-1.600000e+00	4.000000e+00	4.400000e+00	3.526433e+00	2.806638e-02	2.806638e-02
-2.000000e+00	-1.600000e+00	4.400000e+00	4.800000e+00	3.446561e+00	2.775780e-02	2.775780e-02
-2.000000e+00	-1.600000e+00	4.800000e+00	5.200000e+00	3.305631e+00	2.718003e-02	2.718003e-02
-2.000000e+00	-1.600000e+00	5.200000e+00	5.600000e+00	3.224473e+00	2.683921e-02	2.683921e-02
-2.000000e+00	-1.600000e+00	5.600000e+00	6.000000e+00	3.122943e+00	2.641347e-02	2.641347e-02
-1.600000e+00	-1.200000e+00	-6.000000e+00	-5.600000e+00	3.173324e+00	2.661348e-02	2.661348e-02
-1.600000e+00	-1.200000e+00	-5.600000e+00	-5.200000e+00	3.303780e+00	2.716552e-02	2.716552e-02
-1.600000e+00	-1.200000e+00	-5.200000e+00	-4.800000e+00	3.382254e+00	2.749927e-02	2.749927e-02
-1.600000e+00	-1.200000e+00	-4.800000e+00	-4.400000e+00	3.476540e+00	2.788292e-02	2.788292e-02
-1.600000e+00	-1.200000e+00	-4.400000e+00	-4.000000e+00	3.579334e+00	2.830154e-02	2.830154e-02
-1.600000e+00	-1.200000e+00	-4.000000e+00	-3.600000e+00	3.686615e+00	2.871537e-02	2.871537e-02
-1.600000e+00	-1.200000e+00	-3.600000e+00	-3.200000e+00	3.746037e+00	2.896138e-02	2.896138e-02
-1.600000e+00	-1.200000e+00	-3.200000e+00	-2.800000e+00	3.769889e+00	2.905162e-02	2.905162e-02
-1.600000e+00	-1.200000e+00	-2.800000e+00	-2.400000e+00	3.763583e+00	2.902666e-02	2.902666e-02
-1.600000e+00	-1.200000e+00	-2.400000e+00	-2.000000e+00	3.813213e+00	2.921829e-02	2.921829e-02
-1.600000e+00	-1.200000e+00	-2.000000e+00	-1.600000e+00	3.814042e+00	2.921939e-02	2.921939e-02
-1.600000e+00	-1.200000e+00	-1.600000e+00	-1.200000e+00	3.884452e+00	2.949137e-02	2.949137e-02
-1.600000e+00	-1.200000e+00	-1.200000e+00	-8.000000e-01	3.862491e+00	2.940916e-02	2.940916e-02
-1.600000e+00	-1.200000e+00	-8.000000e-01	-4.000000e-01	3.868902e+00	2.944242e-02	2.944242e-02
-1.600000e+00	-1.200000e+00	-4.000000e-01	0.000000e+00	3.955962e+00	2.977216e-02	2.977216e-02
-1.600000e+00	-1.200000e+00	0.000000e+00	4.000000e-01	3.902630e+00	2.956237e-02	2.956237e-02
-1.600000e+00	-1.200000e+00	4.000000e-01	8.000000e-01	3.921247e+00	2.963547e-02	2.963547e-02
-1.600000e+00	-1.200000e+00	8.000000e-01	1.200000e+00	3.866497e+00	2.943027e-02	2.943027e-02
-1.600000e+00	-1.200000e+00	1.200000e+00	1.600000e+00	3.937219e+00	2.968824e-02	2.968824e-02
-1.600000e+00	-1.200000e+00	1.600000e+00	2.000000e+00	3.886197e+00	2.950858e-02	2.950858e-02
-1.600000e+00	-1.200000e+00	2.000000e+00	2.400000e+00	3.778659e+00	2.909020e-02	2.909020e-02
-1.600000e+00	-1.200000e+00	2.400000e+00	2.800000e+00	3.755757e+00	2.899159e-02	2.899159e-02
-1.600000e+00	-1.200000e+00	2.800000e+00	3.200000e+00	3.735971e+00	2.891236e-02	2.891236e-02
-1.600000e+00	-1.200000e+00	3.200000e+00	3.600000e+00	3.632322e+00	2.850654e-02	2.850654e-02
-1.600000e+00	-1.200000e+00	3.600000e+00	4.000000e+00	3.581900e+00	2.830663e-02	2.830663e-02
-1.600000e+00	-1.200000e+00	4.000000e+00	4.400000e+00	3.535992e+00	2.812749e-02	2.812749e-02
-1.600000e+00	-1.200000e+00	4.400000e+00	4.800000e+00	3.456299e+00	2.779078e-02	2.779078e-02
-1.600000e+00	-1.200000e+00	4.800000e+00	5.200000e+00	3.425910e+00	2.768227e-02	2.768227e-02
-1.600000e+00	-1.200000e+00	5.200000e+00	5.600000e+00	3.285931e+00	2.709215e-02	2.709215e-02
-1.600000e+00	-1.200000e+00	5.600000e+00	6.000000e+00	3.171976e+00	2.661854e-02	2.661854e-02
-1.200000e+00	-8.000000e-01	-6.000000e+00	-5.600000e+00	3.244842e+00	2.692363e-02	2.692363e-02
-1.200000e+00	-8.000000e-01	-5.600000e+00	-5.200000e+00	3.336676e+00	2.730659e-02	2.730659e-02
-1.200000e+00	-8.000000e-01	-5.200000e+00	-4.800000e+00	3.473162e+00	2.787103e-02	2.787103e-02
-1.200000e+00	-8.000000e-01	-4.800000e+00	-4.400000e+00	3.475326e+00	2.788264e-02	2.788264e-02
-1.200000e+00	-8.000000e-01	-4.400000e+00	-4.000000e+00	3.632312e+00	2.849975e-02	2.849975e-02
-1.200000e+00	-8.000000e-01	-4.000000e+00	-3.600000e+00	3.612971e+00	2.843487e-02	2.843487e-02
-1.200000e+00	-8.000000e-01	-3.600000e+00	-3.200000e+00	3.788072e+00	2.911346e-02	2.911346e-02
-1.200000e+00	-8.000000e-01	-3.200000e+00	-2.800000e+00	3.774997e+00	2.906199e-02	2.906199e-02
-1.200000e+00	-8.000000e-01	-2.800000e+00	-2.400000e+00	3.860319e+00	2.939451e-02	2.939451e-02
-1.200000e+00	-8.000000e-01	-2.400000e+00	-2.000000e+00	3.869461e+00	2.942735e-02	2.942735e-02
-1.200000e+00	-8.000000e-01	-2.000000e+00	-1.600000e+00	3.827873e+00	2.927700e-02	2.927700e-02
-1.200000e+00	-8.000000e-01	-1.600000e+00	-1.200000e+00	3.928552e+00	2.966024e-02	2.966024e-02
-1.200000e+00	-8.000000e-01	-1.200000e+00	-8.000000e-01	3.852965e+00	2.937646e-02	2.937646e-02
-1.200000e+00	-8.000000e-01	-8.000000e-01	-4.000000e-01	3.942291e+00	2.971642e-02	2.971642e-02
-1.200000e+00	-8.000000e-01	-4.000000e-01	0.000000e+00	3.930251e+00	2.966361e-02	2.966361e-02
-1.200000e+00	-8.000000e-01	0.000000e+00	4.000000e-01	3.985625e+00	2.989153e-02	2.989153e-02
-1.200000e+00	-8.000000e-01	4.000000e-01	8.000000e-01	3.920343e+00	2.963484e-02	2.963484e-02
-1.200000e+00	-8.000000e-01	8.000000e-01	1.200000e+00	3.873599e+00	2.945282e-02	2.945282e-02
-1.200000e+00	-8.000000e-01	1.200000e+00	1.600000e+00	3.887678e+00	2.950733e-02	2.950733e-02
-1.200000e+00	-8.000000e-01	1.600000e+00	2.000000e+00	3.850783e+00	2.936550e-02	2.936550e-02
-1.200000e+00	-8.000000e-01	2.000000e+00	2.400000e+00	3.829067e+00	2.927868e-02	2.927868e-02
-1.200000e+00	-8.000000e-01	2.400000e+00	2.800000e+00	3.825532e+00	2.926698e-02	2.926698e-02
-1.200000e+00	-8.000000e-01	2.800000e+00	3.200000e+00	3.753492e+00	2.898723e-02	2.898723e-02
-1.200000e+00	-8.000000e-01	3.200000e+00	3.600000e+00	3.702858e+00	2.879158e-02	2.879158e-02
-1.200000e+00	-8.000000e-01	3.600000e+00	4.000000e+00	3.640119e+00	2.853924e-02	2.853924e-02
-1.200000e+00	-8.000000e-01	4.000000e+00	4.400000e+00	3.602093e+00	2.838569e-02	2.838569e-02
-1.200000e+00	-8.000000e-01	4.400000e+00	4.800000e+00	3.520421e+00	2.805390e-02	2.805390e-02
-1.200000e+00	-8.000000e-01	4.800000e+00	5.200000e+00	3.445986e+00	2.775745e-02	2.775745e-02
-1.200000e+00	-8.000000e-01	5.200000e+00	5.600000e+00	3.352337e+00	2.738048e-02	2.738048e-02
-1.200000e+00	-8.000000e-01	5.600000e+00	6.000000e+00	3.210544e+00	2.678467e-02	2.678467e-02
-8.000000e-01	-4.000000e-01	-6.000000e+00	-5.600000e+00	3.229974e+00	2.686499e-02	2.686499e-02
-8.000000e-01	-4.000000e-01	-5.600000e+00	-5.200000e+00	3.360269e+00	2.741110e-02	2.741110e-02
-8.000000e-01	-4.000000e-01	-5.200000e+00	-4.800000e+00	3.433338e+00	2.770887e-02	2.770887e-02
-8.000000e-01	-4.000000e-01	-4.800000e+00	-4.400000e+00	3.530439e+00	2.811176e-02	2.811176e-02
-8.000000e-01	-4.000000e-01	-4.400000e+00	-4.000000e+00	3.655614e+00	2.859974e-02	2.859974e-02
-8.000000e-01	-4.000000e-01	-4.000000e+00	-3.600000e+00	3.688750e+00	2.873100e-02	2.873100e-02
-8.000000e-01	-4.000000e-01	-3.600000e+00	-3.200000e+00	3.749319e+00	2.897752e-02	2.897752e-02
-8.000000e-01	-4.000000e-01	-3.200000e+00	-2.800000e+00	3.846496e+00	2.934549e-02	2.934549e-02
-8.000000e-01	-4.000000e-01	-2.800000e+00	-2.400000e+00	3.869976e+00	2.943866e-02	2.943866e-02
-8.000000e-01	-4.000000e-01	-2.400000e+00	-2.000000e+00	3.865089e+00	2.941479e-02	2.941479e-02
-8.000000e-01	-4.000000e-01	-2.000000e+00	-1.600000e+00	3.854205e+00	2.938278e-02	2.938278e-02
-8.000000e-01	-4.000000e-01	-1.600000e+00	-1.200000e+00	3.902489e+00	2.957909e-02	2.957909e-02
-8.000000e-01	-4.000000e-01	-1.200000e+00	-8.000000e-01	3.975009e+00	2.984610e-02	2.984610e-02
-8.000000e-01	-4.000000e-01	-8.000000e-01	-4.000000e-01	3.951681e+00	2.976249e-02	2.976249e-02
-8.000000e-01	-4.000000e-01	-4.000000e-01	0.000000e+00	3.959266e+00	2.978872e-02	2.978872e-02
-8.000000e-01	-4.000000e-01	0.000000e+00	4.000000e-01	3.984057e+00	2.987354e-02	2.987354e-02
-8.000000e-01	-4.000000e-01	4.000000e-01	8.000000e-01	3.946759e+00	2.972898e-02	2.972898e-02
-8.000000e-01	-4.000000e-01	8.000000e-01	1.200000e+00	3.959068e+00	2.977538e-02	2.977538e-02
-8.000000e-01	-4.000000e-01	1.200000e+00	1.600000e+00	3.917603e+00	2.961909e-02	2.961909e-02
-8.000000e-01	-4.000000e-01	1.600000e+00	2.000000e+00	4.010322e+00	2.996067e-02	2.996067e-02
-8.000000e-01	-4.000000e-01	2.000000e+00	2.400000e+00	3.855529e+00	2.938804e-02	2.938804e-02
-8.000000e-01	-4.000000e-01	2.400000e+00	2.800000e+00	3.820039e+00	2.924401e-02	2.924401e-02
-8.000000e-01	-4.000000e-01	2.800000e+00	3.200000e+00	3.837024e+00	2.931610e-02	2.931610e-02
-8.000000e-01	-4.000000e-01	3.200000e+00	3.600000e+00	3.740356e+00	2.893106e-02	2.893106e-02
-8.000000e-01	-4.000000e-01	3.600000e+00	4.000000e+00	3.680141e+00	2.869492e-02	2.869492e-02
-8.000000e-01	-4.000000e-01	4.000000e+00	4.400000e+00	3.614722e+00	2.843774e-02	2.843774e-02
-8.000000e-01	-4.000000e-01	4.400000e+00	4.800000e+00	3.601339e+00	2.838461e-02	2.838461e-02
-8.000000e-01	-4.000000e-01	4.800000e+00	5.200000e+00	3.399478e+00	2.758343e-02	2.758343e-02
-8.000000e-01	-4.000000e-01	5.200000e+00	5.600000e+00	3.339321e+00	2.731261e-02	2.731261e-02
-8.000000e-01	-4.000000e-01	5.600000e+00	6.000000e+00	3.234504e+00	2.689179e-02	2.689179e-02
-4.000000e-01	0.000000e+00	-6.000000e+00	-5.600000e+00	3.231990e+00	2.687240e-02	2.687240e-02
-4.000000e-01	0.000000e+00	-5.600000e+00	-5.200000e+00	3.382798e+00	2.749049e-02	2.749049e-02
-4.000000e-01	0.000000e+00	-5.200000e+00	-4.800000e+00	3.471970e+00	2.787437e-02	2.787437e-02
-4.000000e-01	0.000000e+00	-4.800000e+00	-4.400000e+00	3.585011e+00	2.832176e-02	2.832176e-02
-4.000000e-01	0.000000e+00	-4.400000e+00	-4.000000e+00	3.686404e+00	2.872796e-02	2.872796e-02
-4.000000e-01	0.000000e+00	-4.000000e+00	-3.600000e+00	3.679725e+00	2.869717e-02	2.869717e-02
-4.000000e-01	0.000000e+00	-3.600000e+00	-3.200000e+00	3.780761e+00	2.909034e-02	2.909034e-02
-4.000000e-01	0.000000e+00	-3.200000e+00	-2.800000e+00	3.824302e+00	2.925668e-02	2.925668e-02
-4.000000e-01	0.000000e+00	-2.800000e+00	-2.400000e+00	3.825351e+00	2.925843e-02	2.925843e-02
-4.000000e-01	0.000000e+00	-2.400000e+00	-2.000000e+00	3.907668e+00	2.958731e-02	2.958731e-02
-4.000000e-01	0.000000e+00	-2.000000e+00	-1.600000e+00	3.800237e+00	2.916777e-02	2.916777e-02
-4.000000e-01	0.000000e+00	-1.600000e+00	-1.200000e+00	3.864841e+00	2.942716e-02	2.942716e-02
-4.000000e-01	0.000000e+00	-1.200000e+00	-8.000000e-01	3.905330e+00	2.958690e-02	2.958690e-02
-4.000000e-01	0.000000e+00	-8.000000e-01	-4.000000e-01	4.009727e+00	2.997507e-02	2.997507e-02
-4.000000e-01	0.000000e+00	-4.000000e-01	0.000000e+00	3.927629e+00	2.967211e-02	2.967211e-02
-4.000000e-01	0.000000e+00	0.000000e+00	4.000000e-01	3.947057e+00	2.973846e-02	2.973846e-02
-4.000000e-01	0.000000e+00	4.000000e-01	8.000000e-01	3.907229e+00	2.958601e-02	2.958601e-02
-4.000000e-01	0.000000e+00	8.000000e-01	1.200000e+00	3.959916e+00	2.979170e-02	2.979170e-02
-4.000000e-01	0.000000e+00	1.200000e+00	1.600000e+00	3.929159e+00	2.966932e-02	2.966932e-02
-4.000000e-01	0.000000e+00	1.600000e+00	2.000000e+00	3.920191e+00	2.963246e-02	2.963246e-02
-4.000000e-01	0.000000e+00	2.000000e+00	2.400000e+00	3.910665e+00	2.959606e-02	2.959606e-02
-4.000000e-01	0.000000e+00	2.400000e+00	2.800000e+00	3.845275e+00	2.933934e-02	2.933934e-02
-4.000000e-01	0.000000e+00	2.800000e+00	3.200000e+00	3.830037e+00	2.928632e-02	2.928632e-02
-4.000000e-01	0.000000e+00	3.200000e+00	3.600000e+00	3.761031e+00	2.901613e-02	2.901613e-02
-4.000000e-01	0.000000e+00	3.600000e+00	4.000000e+00	3.763998e+00	2.902166e-02	2.902166e-02
-4.000000e-01	0.000000e+00	4.000000e+00	4.400000e+00	3.618833e+00	2.844776e-02	2.844776e-02
-4.000000e-01	0.000000e+00	4.400000e+00	4.800000e+00	3.545687e+00	2.815833e-02	2.815833e-02
-4.000000e-01	0.000000e+00	4.800000e+00	5.200000e+00	3.473881e+00	2.786062e-02	2.786062e-02
-4.000000e-01	0.000000e+00	5.200000e+00	5.600000e+00	3.354810e+00	2.739041e-02	2.739041e-02
-4.000000e-01	0.000000e+00	5.600000e+00	6.000000e+00	3.271129e+00	2.703875e-02	2.703875e-02
0.000000e+00	4.000000e-01	-6.000000e+00	-5.600000e+00	3.258739e+00	2.698554e-02	2.698554e-02
0.000000e+00	4.000000e-01	-5.600000e+00	-5.200000e+00	3.318628e+00	2.723649e-02	2.723649e-02
0.000000e+00	4.000000e-01	-5.200000e+00	-4.800000e+00	3.440416e+00	2.773996e-02	2.773996e-02
0.000000e+00	4.000000e-01	-4.800000e+00	-4.400000e+00	3.544154e+00	2.815473e-02	2.815473e-02
0.000000e+00	4.000000e-01	-4.400000e+00	-4.000000e+00	3.623517e+00	2.847453e-02	2.847453e-02
0.000000e+00	4.000000e-01	-4.000000e+00	-3.600000e+00	3.722542e+00	2.886351e-02	2.886351e-02
0.000000e+00	4.000000e-01	-3.600000e+00	-3.200000e+00	3.779999e+00	2.909136e-02	2.909136e-02
0.000000e+00	4.000000e-01	-3.200000e+00	-2.800000e+00	3.861403e+00	2.940250e-02	2.940250e-02
0.000000e+00	4.000000e-01	-2.800000e+00	-2.400000e+00	3.832251e+00	2.930411e-02	2.930411e-02
0.000000e+00	4.000000e-01	-2.400000e+00	-2.000000e+00	3.863026e+00	2.941600e-02	2.941600e-02
0.000000e+00	4.000000e-01	-2.000000e+00	-1.600000e+00	3.914801e+00	2.961783e-02	2.961783e-02
0.000000e+00	4.000000e-01	-1.600000e+00	-1.200000e+00	3.919432e+00	2.963525e-02	2.963525e-02
0.000000e+00	4.000000e-01	-1.200000e+00	-8.000000e-01	3.929089e+00	2.966820e-02	2.966820e-02
0.000000e+00	4.000000e-01	-8.000000e-01	-4.000000e-01	3.960300e+00	2.980012e-02	2.980012e-02
0.000000e+00	4.000000e-01	-4.000000e-01	0.000000e+00	4.034637e+00	3.006685e-02	3.006685e-02
0.000000e+00	4.000000e-01	0.000000e+00	4.000000e-01	4.010881e+00	2.997039e-02	2.997039e-02
0.000000e+00	4.000000e-01	4.000000e-01	8.000000e-01	3.976560e+00	2.985203e-02	2.985203e-02
0.000000e+00	4.000000e-01	8.000000e-01	1.200000e+00	3.964190e+00	2.980510e-02	2.980510e-02
0.000000e+00	4.000000e-01	1.200000e+00	1.600000e+00	3.899877e+00	2.955412e-02	2.955412e-02
0.000000e+00	4.000000e-01	1.600000e+00	2.000000e+00	3.920297e+00	2.963211e-02	2.963211e-02
0.000000e+00	4.000000e-01	2.000000e+00	2.400000e+00	3.878827e+00	2.946938e-02	2.946938e-02
0.000000e+00	4.000000e-01	2.400000e+00	2.800000e+00	3.861721e+00	2.939713e-02	2.939713e-02
0.000000e+00	4.000000e-01	2.800000e+00	3.200000e+00	3.836256e+00	2.931732e-02	2.931732e-02
0.000000e+00	4.000000e-01	3.200000e+00	3.600000e+00	3.791575e+00	2.914022e-02	2.914022e-02
0.000000e+00	4.000000e-01	3.600000e+00	4.000000e+00	3.713893e+00	2.882683e-02	2.882683e-02
0.000000e+00	4.000000e-01	4.000000e+00	4.400000e+00	3.659011e+00	2.861282e-02	2.861282e-02
0.000000e+00	4.000000e-01	4.400000e+00	4.800000e+00	3.544622e+00	2.817392e-02	2.817392e-02
0.000000e+00	4.000000e-01	4.800000e+00	5.200000e+00	3.482387e+00	2.790607e-02	2.790607e-02
0.000000e+00	4.000000e-01	5.200000e+00	5.600000e+00	3.342189e+00	2.733192e-02	2.733192e-02
0.000000e+00	4.000000e-01	5.600000e+00	6.000000e+00	3.223825e+00	2.684825e-02	2.684825e-02
4.000000e-01	8.000000e-01	-6.000000e+00	-5.600000e+00	3.255964e+00	2.696882e-02	2.696882e-02
4.000000e-01	8.000000e-01	-5.600000e+00	-5.200000e+00	3.321959e+00	2.724948e-02	2.724948e-02
4.000000e-01	8.000000e-01	-5.200000e+00	-4.800000e+00	3.392404e+00	2.753820e-02	2.753820e-02
4.000000e-01	8.000000e-01	-4.800000e+00	-4.400000e+00	3.510261e+00	2.802141e-02	2.802141e-02
4.000000e-01	8.000000e-01	-4.400000e+00	-4.000000e+00	3.695888e+00	2.875690e-02	2.875690e-02
4.000000e-01	8.000000e-01	-4.000000e+00	-3.600000e+00	3.698544e+00	2.876078e-02	2.876078e-02
4.000000e-01	8.000000e-01	-3.600000e+00	-3.200000e+00	3.781894e+00	2.909075e-02	2.909075e-02
4.000000e-01	8.000000e-01	-3.200000e+00	-2.800000e+00	3.814473e+00	2.921914e-02	2.921914e-02
4.000000e-01	8.000000e-01	-2.800000e+00	-2.400000e+00	3.814876e+00	2.922021e-02	2.922021e-02
4.000000e-01	8.000000e-01	-2.400000e+00	-2.000000e+00	3.865921e+00	2.942261e-02	2.942261e-02
4.000000e-01	8.000000e-01	-2.000000e+00	-1.600000e+00	3.916778e+00	2.962573e-02	2.962573e-02
4.000000e-01	8.000000e-01	-1.600000e+00	-1.200000e+00	3.933768e+00	2.967698e-02	2.967698e-02
4.000000e-01	8.000000e-01	-1.200000e+00	-8.000000e-01	3.925976e+00	2.966961e-02	2.966961e-02
4.000000e-01	8.000000e-01	-8.000000e-01	-4.000000e-01	3.908570e+00	2.959559e-02	2.959559e-02
4.000000e-01	8.000000e-01	-4.000000e-01	0.000000e+00	4.019866e+00	3.001302e-02	3.001302e-02
4.000000e-01	8.000000e-01	0.000000e+00	4.000000e-01	3.954295e+00	2.975836e-02	2.975836e-02
4.000000e-01	8.000000e-01	4.000000e-01	8.000000e-01	3.975055e+00	2.984580e-02	2.984580e-02
4.000000e-01	8.000000e-01	8.000000e-01	1.200000e+00	3.948648e+00	2.973375e-02	2.973375e-02
4.000000e-01	8.000000e-01	1.200000e+00	1.600000e+00	3.892933e+00	2.953203e-02	2.953203e-02
4.000000e-01	8.000000e-01	1.600000e+00	2.000000e+00	3.838984e+00	2.931962e-02	2.931962e-02
4.000000e-01	8.000000e-01	2.000000e+00	2.400000e+00	3.873249e+00	2.945333e-02	2.945333e-02
4.000000e-01	8.000000e-01	2.400000e+00	2.800000e+00	3.792389e+00	2.914693e-02	2.914693e-02
4.000000e-01	8.000000e-01	2.800000e+00	3.200000e+00	3.796078e+00	2.916221e-02	2.916221e-02
4.000000e-01	8.000000e-01	3.200000e+00	3.600000e+00	3.724959e+00	2.885873e-02	2.885873e-02
4.000000e-01	8.000000e-01	3.600000e+00	4.000000e+00	3.660429e+00	2.862535e-02	2.862535e-02
4.000000e-01	8.000000e-01	4.000000e+00	4.400000e+00	3.605625e+00	2.840830e-02	2.840830e-02
4.000000e-01	8.000000e-01	4.400000e+00	4.800000e+00	3.551716e+00	2.819863e-02	2.819863e-02
4.000000e-01	8.000000e-01	4.800000e+00	5.200000e+00	3.465952e+00	2.784036e-02	2.784036e-02
4.000000e-01	8.000000e-01	5.200000e+00	5.600000e+00	3.315979e+00	2.722368e-02	2.722368e-02
4.000000e-01	8.000000e-01	5.600000e+00	6.000000e+00	3.249926e+00	2.694525e-02	2.694525e-02
8.000000e-01	1.200000e+00	-6.000000e+00	-5.600000e+00	3.269274e+00	2.702103e-02	2.702103e-02
8.000000e-01	1.200000e+00	-5.600000e+00	-5.200000e+00	3.277638e+00	2.705466e-02	2.705466e-02
8.000000e-01	1.200000e+00	-5.200000e+00	-4.800000e+00	3.396859e+00	2.754669e-02	2.754669e-02
8.000000e-01	1.200000e+00	-4.800000e+00	-4.400000e+00	3.481654e+00	2.790035e-02	2.790035e-02
8.000000e-01	1.200000e+00	-4.400000e+00	-4.000000e+00	3.579434e+00	2.829873e-02	2.829873e-02
8.000000e-01	1.200000e+00	-4.000000e+00	-3.600000e+00	3.700047e+00	2.876231e-02	2.876231e-02
8.000000e-01	1.200000e+00	-3.600000e+00	-3.200000e+00	3.731799e+00	2.890482e-02	2.890482e-02
8.000000e-01	1.200000e+00	-3.200000e+00	-2.800000e+00	3.793577e+00	2.913756e-02	2.913756e-02
8.000000e-01	1.200000e+00	-2.800000e+00	-2.400000e+00	3.821205e+00	2.924466e-02	2.924466e-02
8.000000e-01	1.200000e+00	-2.400000e+00	-2.000000e+00	3.867589e+00	2.942662e-02	2.942662e-02
8.000000e-01	1.200000e+00	-2.000000e+00	-1.600000e+00	3.858879e+00	2.940189e-02	2.940189e-02
8.000000e-01	1.200000e+00	-1.600000e+00	-1.200000e+00	3.932374e+00	2.969056e-02	2.969056e-02
8.000000e-01	1.200000e+00	-1.200000e+00	-8.000000e-01	3.848813e+00	2.936471e-02	2.936471e-02
8.000000e-01	1.200000e+00	-8.000000e-01	-4.000000e-01	3.931319e+00	2.967350e-02	2.967350e-02
8.000000e-01	1.200000e+00	-4.000000e-01	0.000000e+00	3.937684e+00	2.970090e-02	2.970090e-02
8.000000e-01	1.200000e+00	0.000000e+00	4.000000e-01	3.961251e+00	2.978803e-02	2.978803e-02
8.000000e-01	1.200000e+00	4.000000e-01	8.000000e-01	3.983717e+00	2.987152e-02	2.987152e-02
8.000000e-01	1.200000e+00	8.000000e-01	1.200000e+00	3.891692e+00	2.952135e-02	2.952135e-02
8.000000e-01	1.200000e+00	1.200000e+00	1.600000e+00	3.899703e+00	2.955699e-02	2.955699e-02
8.000000e-01	1.200000e+00	1.600000e+00	2.000000e+00	3.865635e+00	2.942377e-02	2.942377e-02
8.000000e-01	1.200000e+00	2.000000e+00	2.400000e+00	3.886005e+00	2.950596e-02	2.950596e-02
8.000000e-01	1.200000e+00	2.400000e+00	2.800000e+00	3.858084e+00	2.938942e-02	2.938942e-02
8.000000e-01	1.200000e+00	2.800000e+00	3.200000e+00	3.746920e+00	2.895390e-02	2.895390e-02
8.000000e-01	1.200000e+00	3.200000e+00	3.600000e+00	3.730085e+00	2.889606e-02	2.889606e-02
8.000000e-01	1.200000e+00	3.600000e+00	4.000000e+00	3.656673e+00	2.860155e-02	2.860155e-02
8.000000e-01	1.200000e+00	4.000000e+00	4.400000e+00	3.613437e+00	2.842325e-02	2.842325e-02
8.000000e-01	1.200000e+00	4.400000e+00	4.800000e+00	3.499846e+00	2.797522e-02	2.797522e-02
8.000000e-01	1.200000e+00	4.800000e+00	5.200000e+00	3.404426e+00	2.760128e-02	2.760128e-02
8.000000e-01	1.200000e+00	5.200000e+00	5.600000e+00	3.347658e+00	2.735806e-02	2.735806e-02
8.000000e-01	1.200000e+00	5.600000e+00	6.000000e+00	3.218189e+00	2.682143e-02	2.682143e-02
1.200000e+00	1.600000e+00	-6.000000e+00	-5.600000e+00	3.174557e+00	2.662914e-02	2.662914e-02
1.200000e+00	1.600000e+00	-5.600000e+00	-5.200000e+00	3.287698e+00	2.710839e-02	2.710839e-02
1.200000e+00	1.600000e+00	-5.200000e+00	-4.800000e+00	3.389507e+00	2.753184e-02	2.753184e-02
1.200000e+00	1.600000e+00	-4.800000e+00	-4.400000e+00	3.461375e+00	2.782120e-02	2.782120e-02
1.200000e+00	1.600000e+00	-4.400000e+00	-4.000000e+00	3.537617e+00	2.812256e-02	2.812256e-02
1.200000e+00	1.600000e+00	-4.000000e+00	-3.600000e+00	3.644212e+00	2.855746e-02	2.855746e-02
1.200000e+00	1.600000e+00	-3.600000e+00	-3.200000e+00	3.676549e+00	2.867267e-02	2.867267e-02
1.200000e+00	1.600000e+00	-3.200000e+00	-2.800000e+00	3.751161e+00	2.897246e-02	2.897246e-02
1.200000e+00	1.600000e+00	-2.800000e+00	-2.400000e+00	3.793402e+00	2.913594e-02	2.913594e-02
1.200000e+00	1.600000e+00	-2.400000e+00	-2.000000e+00	3.765166e+00	2.904119e-02	2.904119e-02
1.200000e+00	1.600000e+00	-2.000000e+00	-1.600000e+00	3.813075e+00	2.922578e-02	2.922578e-02
1.200000e+00	1.600000e+00	-1.600000e+00	-1.200000e+00	3.891832e+00	2.952902e-02	2.952902e-02
1.200000e+00	1.600000e+00	-1.200000e+00	-8.000000e-01	3.878587e+00	2.947500e-02	2.947500e-02
1.200000e+00	1.600000e+00	-8.000000e-01	-4.000000e-01	3.876284e+00	2.946618e-02	2.946618e-02
1.200000e+00	1.600000e+00	-4.000000e-01	0.000000e+00	3.948462e+00	2.973603e-02	2.973603e-02
1.200000e+00	1.600000e+00	0.000000e+00	4.000000e-01	3.891973e+00	2.951967e-02	2.951967e-02
1.200000e+00	1.600000e+00	4.000000e-01	8.000000e-01	3.895608e+00	2.953297e-02	2.953297e-02
1.200000e+00	1.600000e+00	8.000000e-01	1.200000e+00	3.914870e+00	2.960997e-02	2.960997e-02
1.200000e+00	1.600000e+00	1.200000e+00	1.600000e+00	3.916947e+00	2.960872e-02	2.960872e-02
1.200000e+00	1.600000e+00	1.600000e+00	2.000000e+00	3.841787e+00	2.932777e-02	2.932777e-02
1.200000e+00	1.600000e+00	2.000000e+00	2.400000e+00	3.817231e+00	2.924017e-02	2.924017e-02
1.200000e+00	1.600000e+00	2.400000e+00	2.800000e+00	3.776156e+00	2.907607e-02	2.907607e-02
1.200000e+00	1.600000e+00	2.800000e+00	3.200000e+00	3.752286e+00	2.897428e-02	2.897428e-02
1.200000e+00	1.600000e+00	3.200000e+00	3.600000e+00	3.675182e+00	2.867522e-02	2.867522e-02
1.200000e+00	1.600000e+00	3.600000e+00	4.000000e+00	3.583954e+00	2.831242e-02	2.831242e-02
1.200000e+00	1.600000e+00	4.000000e+00	4.400000e+00	3.513377e+00	2.803447e-02	2.803447e-02
1.200000e+00	1.600000e+00	4.400000e+00	4.800000e+00	3.439584e+00	2.773016e-02	2.773016e-02
1.200000e+00	1.600000e+00	4.800000e+00	5.200000e+00	3.425749e+00	2.767639e-02	2.767639e-02
1.200000e+00	1.600000e+00	5.200000e+00	5.600000e+00	3.287533e+00	2.709877e-02	2.709877e-02
1.200000e+00	1.600000e+00	5.600000e+00	6.000000e+00	3.148065e+00	2.652047e-02	2.652047e-02
1.600000e+00	2.000000e+00	-6.000000e+00	-5.600000e+00	3.118538e+00	2.637938e-02	2.637938e-02
1.600000e+00	2.000000e+00	-5.600000e+00	-5.200000e+00	3.226063e+00	2.683988e-02	2.683988e-02
1.600000e+00	2.000000e+00	-5.200000e+00	-4.800000e+00	3.333094e+00	2.728921e-02	2.728921e-02
1.600000e+00	2.000000e+00	-4.800000e+00	-4.400000e+00	3.415489e+00	2.762515e-02	2.762515e-02
1.600000e+00	2.000000e+00	-4.400000e+00	-4.000000e+00	3.510408e+00	2.801398e-02	2.801398e-02
1.600000e+00	2.000000e+00	-4.000000e+00	-3.600000e+00	3.620223e+00	2.845158e-02	2.845158e-02
1.600000e+00	2.000000e+00	-3.600000e+00	-3.200000e+00	3.653036e+00	2.858833e-02	2.858833e-02
1.600000e+00	2.000000e+00	-3.200000e+00	-2.800000e+00	3.738174e+00	2.891678e-02	2.891678e-02
1.600000e+00	2.000000e+00	-2.800000e+00	-2.400000e+00	3.776037e+00	2.907262e-02	2.907262e-02
1.600000e+00	2.000000e+00	-2.400000e+00	-2.000000e+00	3.761766e+00	2.900673e-02	2.900673e-02
1.600000e+00	2.000000e+00	-2.000000e+00	-1.600000e+00	3.783028e+00	2.910220e-02	2.910220e-02
1.600000e+00	2.000000e+00	-1.600000e+00	-1.200000e+00	3.761869e+00	2.901504e-02	2.901504e-02
1.600000e+00	2.000000e+00	-1.200000e+00	-8.000000e-01	3.824318e+00	2.925630e-02	2.925630e-02
1.600000e+00	2.000000e+00	-8.000000e-01	-4.000000e-01	3.828518e+00	2.927917e-02	2.927917e-02
1.600000e+00	2.000000e+00	-4.000000e-01	0.000000e+00	3.782074e+00	2.909295e-02	2.909295e-02
1.600000e+00	2.000000e+00	0.000000e+00	4.000000e-01	3.825494e+00	2.926827e-02	2.926827e-02
1.600000e+00	2.000000e+00	4.000000e-01	8.000000e-01	3.832926e+00	2.930822e-02	2.930822e-02
1.600000e+00	2.000000e+00	8.000000e-01	1.200000e+00	3.882099e+00	2.948556e-02	2.948556e-02
1.600000e+00	2.000000e+00	1.200000e+00	1.600000e+00	3.832767e+00	2.929310e-02	2.929310e-02
1.600000e+00	2.000000e+00	1.600000e+00	2.000000e+00	3.839094e+00	2.930817e-02	2.930817e-02
1.600000e+00	2.000000e+00	2.000000e+00	2.400000e+00	3.729571e+00	2.888637e-02	2.888637e-02
1.600000e+00	2.000000e+00	2.400000e+00	2.800000e+00	3.736099e+00	2.892096e-02	2.892096e-02
1.600000e+00	2.000000e+00	2.800000e+00	3.200000e+00	3.739224e+00	2.892872e-02	2.892872e-02
1.600000e+00	2.000000e+00	3.200000e+00	3.600000e+00	3.685894e+00	2.871138e-02	2.871138e-02
1.600000e+00	2.000000e+00	3.600000e+00	4.000000e+00	3.622247e+00	2.846901e-02	2.846901e-02
1.600000e+00	2.000000e+00	4.000000e+00	4.400000e+00	3.502394e+00	2.798484e-02	2.798484e-02
1.600000e+00	2.000000e+00	4.400000e+00	4.800000e+00	3.409523e+00	2.760116e-02	2.760116e-02
1.600000e+00	2.000000e+00	4.800000e+00	5.200000e+00	3.346477e+00	2.734730e-02	2.734730e-02
1.600000e+00	2.000000e+00	5.200000e+00	5.600000e+00	3.280518e+00	2.708038e-02	2.708038e-02
1.600000e+00	2.000000e+00	5.600000e+00	6.000000e+00	3.136201e+00	2.646580e-02	2.646580e-02
2.000000e+00	2.400000e+00	-6.000000e+00	-5.600000e+00	3.084011e+00	2.624033e-02	2.624033e-02
2.000000e+00	2.400000e+00	-5.600000e+00	-5.200000e+00	3.203834e+00	2.673792e-02	2.673792e-02
2.000000e+00	2.400000e+00	-5.200000e+00	-4.800000e+00	3.226872e+00	2.685031e-02	2.685031e-02
2.000000e+00	2.400000e+00	-4.800000e+00	-4.400000e+00	3.378978e+00	2.748645e-02	2.748645e-02
2.000000e+00	2.400000e+00	-4.400000e+00	-4.000000e+00	3.443886e+00	2.774033e-02	2.774033e-02
2.000000e+00	2.400000e+00	-4.000000e+00	-3.600000e+00	3.512448e+00	2.801294e-02	2.801294e-02
2.000000e+00	2.400000e+00	-3.600000e+00	-3.200000e+00	3.606987e+00	2.840440e-02	2.840440e-02
2.000000e+00	2.400000e+00	-3.200000e+00	-2.800000e+00	3.635993e+00	2.851449e-02	2.851449e-02
2.000000e+00	2.400000e+00	-2.800000e+00	-2.400000e+00	3.770228e+00	2.904635e-02	2.904635e-02
2.000000e+00	2.400000e+00	-2.400000e+00	-2.000000e+00	3.719923e+00	2.884203e-02	2.884203e-02
2.000000e+00	2.400000e+00	-2.000000e+00	-1.600000e+00	3.747045e+00	2.894915e-02	2.894915e-02
2.000000e+00	2.400000e+00	-1.600000e+00	-1.200000e+00	3.762259e+00	2.901587e-02	2.901587e-02
2.000000e+00	2.400000e+00	-1.200000e+00	-8.000000e-01	3.766901e+00	2.902743e-02	2.902743e-02
2.000000e+00	2.400000e+00	-8.000000e-01	-4.000000e-01	3.811718e+00	2.921250e-02	2.921250e-02
2.000000e+00	2.400000e+00	-4.000000e-01	0.000000e+00	3.831831e+00	2.928593e-02	2.928593e-02
2.000000e+00	2.400000e+00	0.000000e+00	4.000000e-01	3.829914e+00	2.928540e-02	2.928540e-02
2.000000e+00	2.400000e+00	4.000000e-01	8.000000e-01	3.821921e+00	2.925079e-02	2.925079e-02
2.000000e+00	2.400000e+00	8.000000e-01	1.200000e+00	3.846734e+00	2.934397e-02	2.934397e-02
2.000000e+00	2.400000e+00	1.200000e+00	1.600000e+00	3.815601e+00	2.922429e-02	2.922429e-02
2.000000e+00	2.400000e+00	1.600000e+00	2.000000e+00	3.703817e+00	2.877724e-02	2.877724e-02
2.000000e+00	2.400000e+00	2.000000e+00	2.400000e+00	3.696339e+00	2.874463e-02	2.874463e-02
2.000000e+00	2.400000e+00	2.400000e+00	2.800000e+00	3.652353e+00	2.858844e-02	2.858844e-02
2.000000e+00	2.400000e+00	2.800000e+00	3.200000e+00	3.561730e+00	2.821831e-02	2.821831e-02
2.000000e+00	2.400000e+00	3.200000e+00	3.600000e+00	3.569238e+00	2.825458e-02	2.825458e-02
2.000000e+00	2.400000e+00	3.600000e+00	4.000000e+00	3.500892e+00	2.798658e-02	2.798658e-02
2.000000e+00	2.400000e+00	4.000000e+00	4.400000e+00	3.408889e+00	2.760733e-02	2.760733e-02
2.000000e+00	2.400000e+00	4.400000e+00	4.800000e+00	3.351737e+00	2.735957e-02	2.735957e-02
2.000000e+00	2.400000e+00	4.800000e+00	5.200000e+00	3.290890e+00	2.710511e-02	2.710511e-02
2.000000e+00	2.400000e+00	5.200000e+00	5.600000e+00	3.184448e+00	2.665764e-02	2.665764e-02
2.000000e+00	2.400000e+00	5.600000e+00	6.000000e+00	3.059557e+00	2.612805e-02	2.612805e-02
2.400000e+00	2.800000e+00	-6.000000e+00	-5.600000e+00	2.963689e+00	2.571446e-02	2.571446e-02
2.400000e+00	2.800000e+00	-5.600000e+00	-5.200000e+00	3.074211e+00	2.618702e-02	2.618702e-02
2.400000e+00	2.800000e+00	-5.200000e+00	-4.800000e+00	3.206217e+00	2.675716e-02	2.675716e-02
2.400000e+00	2.800000e+00	-4.800000e+00	-4.400000e+00	3.240334e+00	2.689883e-02	2.689883e-02
2.400000e+00	2.800000e+00	-4.400000e+00	-4.000000e+00	3.402224e+00	2.756181e-02	2.756181e-02
2.400000e+00	2.800000e+00	-4.000000e+00	-3.600000e+00	3.465978e+00	2.782127e-02	2.782127e-02
2.400000e+00	2.800000e+00	-3.600000e+00	-3.200000e+00	3.518268e+00	2.803701e-02	2.803701e-02
2.400000e+00	2.800000e+00	-3.200000e+00	-2.800000e+00	3.555568e+00	2.819613e-02	2.819613e-02
2.400000e+00	2.800000e+00	-2.800000e+00	-2.400000e+00	3.650893e+00	2.856629e-02	2.856629e-02
2.400000e+00	2.800000e+00	-2.400000e+00	-2.000000e+00	3.672196e+00	2.865378e-02	2.865378e-02
2.400000e+00	2.800000e+00	-2.000000e+00	-1.600000e+00	3.701261e+00	2.877307e-02	2.877307e-02
2.400000e+00	2.800000e+00	-1.600000e+00	-1.200000e+00	3.692747e+00	2.874529e-02	2.874529e-02
2.400000e+00	2.800000e+00	-1.200000e+00	-8.000000e-01	3.756919e+00	2.898527e-02	2.898527e-02
2.400000e+00	2.800000e+00	-8.000000e-01	-4.000000e-01	3.734003e+00	2.890907e-02	2.890907e-02
2.400000e+00	2.800000e+00	-4.000000e-01	0.000000e+00	3.717276e+00	2.884977e-02	2.884977e-02
2.400000e+00	2.800000e+00	0.000000e+00	4.000000e-01	3.735154e+00	2.892097e-02	2.892097e-02
2.400000e+00	2.800000e+00	4.000000e-01	8.000000e-01	3.703290e+00	2.877595e-02	2.877595e-02
2.400000e+00	2.800000e+00	8.000000e-01	1.200000e+00	3.711133e+00	2.881086e-02	2.881086e-02
2.400000e+00	2.800000e+00	1.200000e+00	1.600000e+00	3.695991e+00	2.875641e-02	2.875641e-02
2.400000e+00	2.800000e+00	1.600000e+00	2.000000e+00	3.703768e+00	2.878142e-02	2.878142e-02
2.400000e+00	2.800000e+00	2.000000e+00	2.400000e+00	3.624731e+00	2.846193e-02	2.846193e-02
2.400000e+00	2.800000e+00	2.400000e+00	2.800000e+00	3.563014e+00	2.822080e-02	2.822080e-02
2.400000e+00	2.800000e+00	2.800000e+00	3.200000e+00	3.570244e+00	2.825553e-02	2.825553e-02
2.400000e+00	2.800000e+00	3.200000e+00	3.600000e+00	3.471721e+00	2.786052e-02	2.786052e-02
2.400000e+00	2.800000e+00	3.600000e+00	4.000000e+00	3.413498e+00	2.760164e-02	2.760164e-02
2.400000e+00	2.800000e+00	4.000000e+00	4.400000e+00	3.355220e+00	2.737132e-02	2.737132e-02
2.400000e+00	2.800000e+00	4.400000e+00	4.800000e+00	3.188044e+00	2.668984e-02	2.668984e-02
2.400000e+00	2.800000e+00	4.800000e+00	5.200000e+00	3.226854e+00	2.683705e-02	2.683705e-02
2.400000e+00	2.800000e+00	5.200000e+00	5.600000e+00	3.114319e+00	2.636146e-02	2.636146e-02
2.400000e+00	2.800000e+00	5.600000e+00	6.000000e+00	3.041035e+00	2.605015e-02	2.605015e-02
2.800000e+00	3.200000e+00	-6.000000e+00	-5.600000e+00	2.886950e+00	2.536388e-02	2.536388e-02
2.800000e+00	3.200000e+00	-5.600000e+00	-5.200000e+00	2.968364e+00	2.572915e-02	2.572915e-02
2.800000e+00	3.200000e+00	-5.200000e+00	-4.800000e+00	3.115611e+00	2.636267e-02	2.636267e-02
2.800000e+00	3.200000e+00	-4.800000e+00	-4.400000e+00	3.223033e+00	2.682677e-02	2.682677e-02
2.800000e+00	3.200000e+00	-4.400000e+00	-4.000000e+00	3.270928e+00	2.701770e-02	2.701770e-02
2.800000e+00	3.200000e+00	-4.000000e+00	-3.600000e+00	3.425821e+00	2.765721e-02	2.765721e-02
2.800000e+00	3.200000e+00	-3.600000e+00	-3.200000e+00	3.434721e+00	2.769360e-02	2.769360e-02
2.800000e+00	3.200000e+00	-3.200000e+00	-2.800000e+00	3.486957e+00	2.790666e-02	2.790666e-02
2.800000e+00	3.200000e+00	-2.800000e+00	-2.400000e+00	3.544862e+00	2.813645e-02	2.813645e-02
2.800000e+00	3.200000e+00	-2.400000e+00	-2.000000e+00	3.524705e+00	2.806876e-02	2.806876e-02
2.800000e+00	3.200000e+00	-2.000000e+00	-1.600000e+00	3.590869e+00	2.833231e-02	2.833231e-02
2.800000e+00	3.200000e+00	-1.600000e+00	-1.200000e+00	3.577027e+00	2.826592e-02	2.826592e-02
2.800000e+00	3.200000e+00	-1.200000e+00	-8.000000e-01	3.634439e+00	2.851230e-02	2.851230e-02
2.800000e+00	3.200000e+00	-8.000000e-01	-4.000000e-01	3.660874e+00	2.860868e-02	2.860868e-02
2.800000e+00	3.200000e+00	-4.000000e-01	0.000000e+00	3.695664e+00	2.873922e-02	2.873922e-02
2.800000e+00	3.200000e+00	0.000000e+00	4.000000e-01	3.653979e+00	2.858254e-02	2.858254e-02
2.800000e+00	3.200000e+00	4.000000e-01	8.000000e-01	3.672876e+00	2.865578e-02	2.865578e-02
2.800000e+00	3.200000e+00	8.000000e-01	1.200000e+00	3.628642e+00	2.848008e-02	2.848008e-02
2.800000e+00	3.200000e+00	1.200000e+00	1.600000e+00	3.621693e+00	2.845376e-02	2.845376e-02
2.800000e+00	3.200000e+00	1.600000e+00	2.000000e+00	3.617530e+00	2.843331e-02	2.843331e-02
2.800000e+00	3.200000e+00	2.000000e+00	2.400000e+00	3.520779e+00	2.806061e-02	2.806061e-02
2.800000e+00	3.200000e+00	2.400000e+00	2.800000e+00	3.548274e+00	2.817113e-02	2.817113e-02
2.800000e+00	3.200000e+00	2.800000e+00	3.200000e+00	3.484730e+00	2.789730e-02	2.789730e-02
2.800000e+00	3.200000e+00	3.200000e+00	3.600000e+00	3.430186e+00	2.768478e-02	2.768478e-02
2.800000e+00	3.200000e+00	3.600000e+00	4.000000e+00	3.334962e+00	2.728858e-02	2.728858e-02
2.800000e+00	3.200000e+00	4.000000e+00	4.400000e+00	3.301355e+00	2.714608e-02	2.714608e-02
2.800000e+00	3.200000e+00	4.400000e+00	4.800000e+00	3.192196e+00	2.669474e-02	2.669474e-02
2.800000e+00	3.200000e+00	4.800000e+00	5.200000e+00	3.090203e+00	2.626360e-02	2.626360e-02
2.800000e+00	3.200000e+00	5.200000e+00	5.600000e+00	2.990272e+00	2.582016e-02	2.582016e-02
2.800000e+00	3.200000e+00	5.600000e+00	6.000000e+00	2.931153e+00	2.555766e-02	2.555766e-02
3.200000e+00	3.600000e+00	-6.000000e+00	-5.600000e+00	2.786204e+00	2.491135e-02	2.491135e-02
3.200000e+00	3.600000e+00	-5.600000e+00	-5.200000e+00	2.883488e+00	2.534577e-02	2.534577e-02
3.200000e+00	3.600000e+00	-5.200000e+00	-4.800000e+00	2.955777e+00	2.566167e-02	2.566167e-02
3.200000e+00	3.600000e+00	-4.800000e+00	-4.400000e+00	3.131044e+00	2.642518e-02	2.642518e-02
3.200000e+00	3.600000e+00	-4.400000e+00	-4.000000e+00	3.214571e+00	2.679075e-02	2.679075e-02
3.200000e+00	3.600000e+00	-4.000000e+00	-3.600000e+00	3.274058e+00	2.703370e-02	2.703370e-02
3.200000e+00	3.600000e+00	-3.600000e+00	-3.200000e+00	3.298161e+00	2.713861e-02	2.713861e-02
3.200000e+00	3.600000e+00	-3.200000e+00	-2.800000e+00	3.405274e+00	2.757085e-02	2.757085e-02
3.200000e+00	3.600000e+00	-2.800000e+00	-2.400000e+00	3.446081e+00	2.773962e-02	2.773962e-02
3.200000e+00	3.600000e+00	-2.400000e+00	-2.000000e+00	3.492924e+00	2.792910e-02	2.792910e-02
3.200000e+00	3.600000e+00	-2.000000e+00	-1.600000e+00	3.558392e+00	2.818829e-02	2.818829e-02
3.200000e+00	3.600000e+00	-1.600000e+00	-1.200000e+00	3.537642e+00	2.810328e-02	2.810328e-02
3.200000e+00	3.600000e+00	-1.200000e+00	-8.000000e-01	3.564133e+00	2.821631e-02	2.821631e-02
3.200000e+00	3.600000e+00	-8.000000e-01	-4.000000e-01	3.505273e+00	2.798352e-02	2.798352e-02
3.200000e+00	3.600000e+00	-4.000000e-01	0.000000e+00	3.595849e+00	2.834788e-02	2.834788e-02
3.200000e+00	3.600000e+00	0.000000e+00	4.000000e-01	3.595974e+00	2.834466e-02	2.834466e-02
3.200000e+00	3.600000e+00	4.000000e-01	8.000000e-01	3.582436e+00	2.829426e-02	2.829426e-02
3.200000e+00	3.600000e+00	8.000000e-01	1.200000e+00	3.549121e+00	2.816418e-02	2.816418e-02
3.200000e+00	3.600000e+00	1.200000e+00	1.600000e+00	3.523638e+00	2.806107e-02	2.806107e-02
3.200000e+00	3.600000e+00	1.600000e+00	2.000000e+00	3.540321e+00	2.811441e-02	2.811441e-02
3.200000e+00	3.600000e+00	2.000000e+00	2.400000e+00	3.471693e+00	2.784382e-02	2.784382e-02
3.200000e+00	3.600000e+00	2.400000e+00	2.800000e+00	3.434726e+00	2.769991e-02	2.769991e-02
3.200000e+00	3.600000e+00	2.800000e+00	3.200000e+00	3.394061e+00	2.752627e-02	2.752627e-02
3.200000e+00	3.600000e+00	3.200000e+00	3.600000e+00	3.279246e+00	2.705509e-02	2.705509e-02
3.200000e+00	3.600000e+00	3.600000e+00	4.000000e+00	3.219986e+00	2.680898e-02	2.680898e-02
3.200000e+00	3.600000e+00	4.000000e+00	4.400000e+00	3.169681e+00	2.658304e-02	2.658304e-02
3.200000e+00	3.600000e+00	4.400000e+00	4.800000e+00	3.100178e+00	2.630271e-02	2.630271e-02
3.200000e+00	3.600000e+00	4.800000e+00	5.200000e+00	2.962850e+00	2.569199e-02	2.569199e-02
3.200000e+00	3.600000e+00	5.200000e+00	5.600000e+00	2.910585e+00	2.548048e-02	2.548048e-02
3.200000e+00	3.600000e+00	5.600000e+00	6.000000e+00	2.802812e+00	2.499061e-02	2.499061e-02
3.600000e+00	4.000000e+00	-6.000000e+00	-5.600000e+00	2.681575e+00	2.442168e-02	2.442168e-02
3.600000e+00	4.000000e+00	-5.600000e+00	-5.200000e+00	2.793324e+00	2.492903e-02	2.492903e-02
3.600000e+00	4.000000e+00	-5.200000e+00	-4.800000e+00	2.908152e+00	2.545319e-02	2.545319e-02
3.600000e+00	4.000000e+00	-4.800000e+00	-4.400000e+00	2.965293e+00	2.570055e-02	2.570055e-02
3.600000e+00	4.000000e+00	-4.400000e+00	-4.000000e+00	3.029429e+00	2.597673e-02	2.597673e-02
3.600000e+00	4.000000e+00	-4.000000e+00	-3.600000e+00	3.153704e+00	2.652321e-02	2.652321e-02
3.600000e+00	4.000000e+00	-3.600000e+00	-3.200000e+00	3.197003e+00	2.670031e-02	2.670031e-02
3.600000e+00	4.000000e+00	-3.200000e+00	-2.800000e+00	3.260888e+00	2.696565e-02	2.696565e-02
3.600000e+00	4.000000e+00	-2.800000e+00	-2.400000e+00	3.332917e+00	2.726928e-02	2.726928e-02
3.600000e+00	4.000000e+00	-2.400000e+00	-2.000000e+00	3.390464e+00	2.750856e-02	2.750856e-02
3.600000e+00	4.000000e+00	-2.000000e+00	-1.600000e+00	3.389567e+00	2.751087e-02	2.751087e-02
3.600000e+00	4.000000e+00	-1.600000e+00	-1.200000e+00	3.417719e+00	2.762382e-02	2.762382e-02
3.600000e+00	4.000000e+00	-1.200000e+00	-8.000000e-01	3.485835e+00	2.789802e-02	2.789802e-02
3.600000e+00	4.000000e+00	-8.000000e-01	-4.000000e-01	3.498970e+00	2.794688e-02	2.794688e-02
3.600000e+00	4.000000e+00	-4.000000e-01	0.000000e+00	3.472414e+00	2.783670e-02	2.783670e-02
3.600000e+00	4.000000e+00	0.000000e+00	4.000000e-01	3.475586e+00	2.785540e-02	2.785540e-02
3.600000e+00	4.000000e+00	4.000000e-01	8.000000e-01	3.440526e+00	2.770179e-02	2.770179e-02
3.600000e+00	4.000000e+00	8.000000e-01	1.200000e+00	3.468784e+00	2.783301e-02	2.783301e-02
3.600000e+00	4.000000e+00	1.200000e+00	1.600000e+00	3.411887e+00	2.759166e-02	2.759166e-02
3.600000e+00	4.000000e+00	1.600000e+00	2.000000e+00	3.397353e+00	2.752925e-02	2.752925e-02
3.600000e+00	4.000000e+00	2.000000e+00	2.400000e+00	3.363575e+00	2.739247e-02	2.739247e-02
3.600000e+00	4.000000e+00	2.400000e+00	2.800000e+00	3.276322e+00	2.704046e-02	2.704046e-02
3.600000e+00	4.000000e+00	2.800000e+00	3.200000e+00	3.272901e+00	2.702896e-02	2.702896e-02
3.600000e+00	4.000000e+00	3.200000e+00	3.600000e+00	3.208346e+00	2.674607e-02	2.674607e-02
3.600000e+00	4.000000e+00	3.600000e+00	4.000000e+00	3.136874e+00	2.644729e-02	2.644729e-02
3.600000e+00	4.000000e+00	4.000000e+00	4.400000e+00	3.079843e+00	2.619972e-02	2.619972e-02
3.600000e+00	4.000000e+00	4.400000e+00	4.800000e+00	2.996004e+00	2.583582e-02	2.583582e-02
3.600000e+00	4.000000e+00	4.800000e+00	5.200000e+00	2.880137e+00	2.532882e-02	2.532882e-02
3.600000e+00	4.000000e+00	5.200000e+00	5.600000e+00	2.755279e+00	2.476337e-02	2.476337e-02
3.600000e+00	4.000000e+00	5.600000e+00	6.000000e+00	2.652707e+00	2.429390e-02	2.429390e-02
4.000000e+00	4.400000e+00	-6.000000e+00	-5.600000e+00	2.557091e+00	2.383799e-02	2.383799e-02
4.000000e+00	4.400000e+00	-5.600000e+00	-5.200000e+00	2.637451e+00	2.422612e-02	2.422612e-02
4.000000e+00	4.400000e+00	-5.200000e+00	-4.800000e+00	2.736308e+00	2.466375e-02	2.466375e-02
4.000000e+00	4.400000e+00	-4.800000e+00	-4.400000e+00	2.892349e+00	2.537972e-02	2.537972e-02
4.000000e+00	4.400000e+00	-4.400000e+00	-4.000000e+00	2.931736e+00	2.555234e-02	2.555234e-02
4.000000e+00	4.400000e+00	-4.000000e+00	-3.600000e+00	3.047101e+00	2.605920e-02	2.605920e-02
4.000000e+00	4.400000e+00	-3.600000e+00	-3.200000e+00	3.107264e+00	2.631516e-02	2.631516e-02
4.000000e+00	4.400000e+00	-3.200000e+00	-2.800000e+00	3.108179e+00	2.631906e-02	2.631906e-02
4.000000e+00	4.400000e+00	-2.800000e+00	-2.400000e+00	3.202951e+00	2.672733e-02	2.672733e-02
4.000000e+00	4.400000e+00	-2.400000e+00	-2.000000e+00	3.234787e+00	2.686007e-02	2.686007e-02
4.000000e+00	4.400000e+00	-2.000000e+00	-1.600000e+00	3.298394e+00	2.712200e-02	2.712200e-02
4.000000e+00	4.400000e+00	-1.600000e+00	-1.200000e+00	3.351877e+00	2.733665e-02	2.733665e-02
4.000000e+00	4.400000e+00	-1.200000e+00	-8.000000e-01	3.329658e+00	2.725373e-02	2.725373e-02
4.000000e+00	4.400000e+00	-8.000000e-01	-4.000000e-01	3.334776e+00	2.727275e-02	2.727275e-02
4.000000e+00	4.400000e+00	-4.000000e-01	0.000000e+00	3.409356e+00	2.758321e-02	2.758321e-02
4.000000e+00	4.400000e+00	0.000000e+00	4.000000e-01	3.368064e+00	2.741847e-02	2.741847e-02
4.000000e+00	4.400000e+00	4.000000e-01	8.000000e-01	3.333410e+00	2.726870e-02	2.726870e-02
4.000000e+00	4.400000e+00	8.000000e-01	1.200000e+00	3.293007e+00	2.710626e-02	2.710626e-02
4.000000e+00	4.400000e+00	1.200000e+00	1.600000e+00	3.341964e+00	2.729614e-02	2.729614e-02
4.000000e+00	4.400000e+00	1.600000e+00	2.000000e+00	3.275952e+00	2.702734e-02	2.702734e-02
4.000000e+00	4.400000e+00	2.000000e+00	2.400000e+00	3.278052e+00	2.703718e-02	2.703718e-02
4.000000e+00	4.400000e+00	2.400000e+00	2.800000e+00	3.177504e+00	2.661259e-02	2.661259e-02
4.000000e+00	4.400000e+00	2.800000e+00	3.200000e+00	3.108314e+00	2.632061e-02	2.632061e-02
4.000000e+00	4.400000e+00	3.200000e+00	3.600000e+00	3.100882e+00	2.628755e-02	2.628755e-02
4.000000e+00	4.400000e+00	3.600000e+00	4.000000e+00	3.013166e+00	2.590548e-02	2.590548e-02
4.000000e+00	4.400000e+00	4.000000e+00	4.400000e+00	2.897567e+00	2.540635e-02	2.540635e-02
4.000000e+00	4.400000e+00	4.400000e+00	4.800000e+00	2.896312e+00	2.540183e-02	2.540183e-02
4.000000e+00	4.400000e+00	4.800000e+00	5.200000e+00	2.757103e+00	2.477021e-02	2.477021e-02
4.000000e+00	4.400000e+00	5.200000e+00	5.600000e+00	2.647356e+00	2.426296e-02	2.426296e-02
4.000000e+00	4.400000e+00	5.600000e+00	6.000000e+00	2.558459e+00	2.384822e-02	2.384822e-02
4.400000e+00	4.800000e+00	-6.000000e+00	-5.600000e+00	2.433593e+00	2.324035e-02	2.324035e-02
4.400000e+00	4.800000e+00	-5.600000e+00	-5.200000e+00	2.533999e+00	2.372071e-02	2.372071e-02
4.400000e+00	4.800000e+00	-5.200000e+00	-4.800000e+00	2.617019e+00	2.411370e-02	2.411370e-02
4.400000e+00	4.800000e+00	-4.800000e+00	-4.400000e+00	2.730218e+00	2.463996e-02	2.463996e-02
4.400000e+00	4.800000e+00	-4.400000e+00	-4.000000e+00	2.817639e+00	2.503860e-02	2.503860e-02
4.400000e+00	4.800000e+00	-4.000000e+00	-3.600000e+00	2.877955e+00	2.531643e-02	2.531643e-02
4.400000e+00	4.800000e+00	-3.600000e+00	-3.200000e+00	2.959748e+00	2.567952e-02	2.567952e-02
4.400000e+00	4.800000e+00	-3.200000e+00	-2.800000e+00	2.983981e+00	2.577415e-02	2.577415e-02
4.400000e+00	4.800000e+00	-2.800000e+00	-2.400000e+00	3.055870e+00	2.608294e-02	2.608294e-02
4.400000e+00	4.800000e+00	-2.400000e+00	-2.000000e+00	3.109656e+00	2.631564e-02	2.631564e-02
4.400000e+00	4.800000e+00	-2.000000e+00	-1.600000e+00	3.170730e+00	2.657058e-02	2.657058e-02
4.400000e+00	4.800000e+00	-1.600000e+00	-1.200000e+00	3.150397e+00	2.649792e-02	2.649792e-02
4.400000e+00	4.800000e+00	-1.200000e+00	-8.000000e-01	3.255522e+00	2.694472e-02	2.694472e-02
4.400000e+00	4.800000e+00	-8.000000e-01	-4.000000e-01	3.221804e+00	2.679447e-02	2.679447e-02
4.400000e+00	4.800000e+00	-4.000000e-01	0.000000e+00	3.197348e+00	2.671117e-02	2.671117e-02
4.400000e+00	4.800000e+00	0.000000e+00	4.000000e-01	3.242439e+00	2.688392e-02	2.688392e-02
4.400000e+00	4.800000e+00	4.000000e-01	8.000000e-01	3.205671e+00	2.672028e-02	2.672028e-02
4.400000e+00	4.800000e+00	8.000000e-01	1.200000e+00	3.204498e+00	2.671973e-02	2.671973e-02
4.400000e+00	4.800000e+00	1.200000e+00	1.600000e+00	3.210309e+00	2.674453e-02	2.674453e-02
4.400000e+00	4.800000e+00	1.600000e+00	2.000000e+00	3.127274e+00	2.639457e-02	2.639457e-02
4.400000e+00	4.800000e+00	2.000000e+00	2.400000e+00	3.062521e+00	2.610464e-02	2.610464e-02
4.400000e+00	4.800000e+00	2.400000e+00	2.800000e+00	3.041219e+00	2.601685e-02	2.601685e-02
4.400000e+00	4.800000e+00	2.800000e+00	3.200000e+00	2.993815e+00	2.582002e-02	2.582002e-02
4.400000e+00	4.800000e+00	3.200000e+00	3.600000e+00	2.984256e+00	2.576858e-02	2.576858e-02
4.400000e+00	4.800000e+00	3.600000e+00	4.000000e+00	2.899352e+00	2.540216e-02	2.540216e-02
4.400000e+00	4.800000e+00	4.000000e+00	4.400000e+00	2.800196e+00	2.495094e-02	2.495094e-02
4.400000e+00	4.800000e+00	4.400000e+00	4.800000e+00	2.725505e+00	2.462227e-02	2.462227e-02
4.400000e+00	4.800000e+00	4.800000e+00	5.200000e+00	2.606998e+00	2.406854e-02	2.406854e-02
4.400000e+00	4.800000e+00	5.200000e+00	5.600000e+00	2.527893e+00	2.369255e-02	2.369255e-02
4.400000e+00	4.800000e+00	5.600000e+00	6.000000e+00	2.407076e+00	2.311701e-02	2.311701e-02
4.800000e+00	5.200000e+00	-6.000000e+00	-5.600000e+00	2.260059e+00	2.238114e-02	2.238114e-02
4.800000e+00	5.200000e+00	-5.600000e+00	-5.200000e+00	2.381133e+00	2.297889e-02	2.297889e-02
4.800000e+00	5.200000e+00	-5.200000e+00	-4.800000e+00	2.473342e+00	2.342478e-02	2.342478e-02
4.800000e+00	5.200000e+00	-4.800000e+00	-4.400000e+00	2.547506e+00	2.378883e-02	2.378883e-02
4.800000e+00	5.200000e+00	-4.400000e+00	-4.000000e+00	2.681644e+00	2.440517e-02	2.440517e-02
4.800000e+00	5.200000e+00	-4.000000e+00	-3.600000e+00	2.766206e+00	2.479372e-02	2.479372e-02
4.800000e+00	5.200000e+00	-3.600000e+00	-3.200000e+00	2.803127e+00	2.496742e-02	2.496742e-02
4.800000e+00	5.200000e+00	-3.200000e+00	-2.800000e+00	2.912455e+00	2.546192e-02	2.546192e-02
4.800000e+00	5.200000e+00	-2.800000e+00	-2.400000e+00	2.895428e+00	2.537832e-02	2.537832e-02
4.800000e+00	5.200000e+00	-2.400000e+00	-2.000000e+00	2.976675e+00	2.573194e-02	2.573194e-02
4.800000e+00	5.200000e+00	-2.000000e+00	-1.600000e+00	2.965031e+00	2.568301e-02	2.568301e-02
4.800000e+00	5.200000e+00	-1.600000e+00	-1.200000e+00	3.045673e+00	2.603447e-02	2.603447e-02
4.800000e+00	5.200000e+00	-1.200000e+00	-8.000000e-01	3.031699e+00	2.597930e-02	2.597930e-02
4.800000e+00	5.200000e+00	-8.000000e-01	-4.000000e-01	3.063956e+00	2.609915e-02	2.609915e-02
4.800000e+00	5.200000e+00	-4.000000e-01	0.000000e+00	3.072459e+00	2.615590e-02	2.615590e-02
4.800000e+00	5.200000e+00	0.000000e+00	4.000000e-01	3.125287e+00	2.637211e-02	2.637211e-02
4.800000e+00	5.200000e+00	4.000000e-01	8.000000e-01	3.072840e+00	2.615508e-02	2.615508e-02
4.800000e+00	5.200000e+00	8.000000e-01	1.200000e+00	3.013734e+00	2.589242e-02	2.589242e-02
4.800000e+00	5.200000e+00	1.200000e+00	1.600000e+00	3.021202e+00	2.592893e-02	2.592893e-02
4.800000e+00	5.200000e+00	1.600000e+00	2.000000e+00	2.961997e+00	2.566727e-02	2.566727e-02
4.800000e+00	5.200000e+00	2.000000e+00	2.400000e+00	2.964757e+00	2.568268e-02	2.568268e-02
4.800000e+00	5.200000e+00	2.400000e+00	2.800000e+00	2.921771e+00	2.548986e-02	2.548986e-02
4.800000e+00	5.200000e+00	2.800000e+00	3.200000e+00	2.878307e+00	2.530208e-02	2.530208e-02
4.800000e+00	5.200000e+00	3.200000e+00	3.600000e+00	2.855122e+00	2.519438e-02	2.519438e-02
4.800000e+00	5.200000e+00	3.600000e+00	4.000000e+00	2.738374e+00	2.466964e-02	2.466964e-02
4.800000e+00	5.200000e+00	4.000000e+00	4.400000e+00	2.639145e+00	2.420444e-02	2.420444e-02
4.800000e+00	5.200000e+00	4.400000e+00	4.800000e+00	2.540793e+00	2.375728e-02	2.375728e-02
4.800000e+00	5.200000e+00	4.800000e+00	5.200000e+00	2.458792e+00	2.335889e-02	2.335889e-02
4.800000e+00	5.200000e+00	5.200000e+00	5.600000e+00	2.406524e+00	2.310672e-02	2.310672e-02
4.800000e+00	5.200000e+00	5.600000e+00	6.000000e+00	2.269746e+00	2.242857e-02	2.242857e-02
5.200000e+00	5.600000e+00	-6.000000e+00	-5.600000e+00	2.150121e+00	2.181567e-02	2.181567e-02
5.200000e+00	5.600000e+00	-5.600000e+00	-5.200000e+00	2.238149e+00	2.225310e-02	2.225310e-02
5.200000e+00	5.600000e+00	-5.200000e+00	-4.800000e+00	2.331451e+00	2.272707e-02	2.272707e-02
5.200000e+00	5.600000e+00	-4.800000e+00	-4.400000e+00	2.418966e+00	2.316547e-02	2.316547e-02
5.200000e+00	5.600000e+00	-4.400000e+00	-4.000000e+00	2.483868e+00	2.346727e-02	2.346727e-02
5.200000e+00	5.600000e+00	-4.000000e+00	-3.600000e+00	2.578878e+00	2.393242e-02	2.393242e-02
5.200000e+00	5.600000e+00	-3.600000e+00	-3.200000e+00	2.672210e+00	2.435781e-02	2.435781e-02
5.200000e+00	5.600000e+00	-3.200000e+00	-2.800000e+00	2.734159e+00	2.463979e-02	2.463979e-02
5.200000e+00	5.600000e+00	-2.800000e+00	-2.400000e+00	2.798387e+00	2.493589e-02	2.493589e-02
5.200000e+00	5.600000e+00	-2.400000e+00	-2.000000e+00	2.801487e+00	2.494672e-02	2.494672e-02
5.200000e+00	5.600000e+00	-2.000000e+00	-1.600000e+00	2.892266e+00	2.535699e-02	2.535699e-02
5.200000e+00	5.600000e+00	-1.600000e+00	-1.200000e+00	2.871344e+00	2.526606e-02	2.526606e-02
5.200000e+00	5.600000e+00	-1.200000e+00	-8.000000e-01	2.897641e+00	2.537666e-02	2.537666e-02
5.200000e+00	5.600000e+00	-8.000000e-01	-4.000000e-01	2.905788e+00	2.542504e-02	2.542504e-02
5.200000e+00	5.600000e+00	-4.000000e-01	0.000000e+00	2.923641e+00	2.549362e-02	2.549362e-02
5.200000e+00	5.600000e+00	0.000000e+00	4.000000e-01	2.898579e+00	2.538901e-02	2.538901e-02
5.200000e+00	5.600000e+00	4.000000e-01	8.000000e-01	2.889353e+00	2.534943e-02	2.534943e-02
5.200000e+00	5.600000e+00	8.000000e-01	1.200000e+00	2.901421e+00	2.540167e-02	2.540167e-02
5.200000e+00	5.600000e+00	1.200000e+00	1.600000e+00	2.838836e+00	2.512767e-02	2.512767e-02
5.200000e+00	5.600000e+00	1.600000e+00	2.000000e+00	2.844057e+00	2.514888e-02	2.514888e-02
5.200000e+00	5.600000e+00	2.000000e+00	2.400000e+00	2.801298e+00	2.494810e-02	2.494810e-02
5.200000e+00	5.600000e+00	2.400000e+00	2.800000e+00	2.737688e+00	2.465400e-02	2.465400e-02
5.200000e+00	5.600000e+00	2.800000e+00	3.200000e+00	2.703646e+00	2.450340e-02	2.450340e-02
5.200000e+00	5.600000e+00	3.200000e+00	3.600000e+00	2.642214e+00	2.421921e-02	2.421921e-02
5.200000e+00	5.600000e+00	3.600000e+00	4.000000e+00	2.598474e+00	2.401357e-02	2.401357e-02
5.200000e+00	5.600000e+00	4.000000e+00	4.400000e+00	2.486208e+00	2.347469e-02	2.347469e-02
5.200000e+00	5.600000e+00	4.400000e+00	4.800000e+00	2.389197e+00	2.302004e-02	2.302004e-02
5.200000e+00	5.600000e+00	4.800000e+00	5.200000e+00	2.330053e+00	2.272418e-02	2.272418e-02
5.200000e+00	5.600000e+00	5.200000e+00	5.600000e+00	2.234724e+00	2.224784e-02	2.224784e-02
5.200000e+00	5.600000e+00	5.600000e+00	6.000000e+00	2.132026e+00	2.171874e-02	2.171874e-02
5.600000e+00	6.000000e+00	-6.000000e+00	-5.600000e+00	2.002241e+00	2.104322e-02	2.104322e-02
5.600000e+00	6.000000e+00	-5.600000e+00	-5.200000e+00	2.076069e+00	2.141426e-02	2.141426e-02
5.600000e+00	6.000000e+00	-5.200000e+00	-4.800000e+00	2.192518e+00	2.202623e-02	2.202623e-02
5.600000e+00	6.000000e+00	-4.800000e+00	-4.400000e+00	2.236729e+00	2.225104e-02	2.225104e-02
5.600000e+00	6.000000e+00	-4.400000e+00	-4.000000e+00	2.358941e+00	2.285769e-02	2.285769e-02
5.600000e+00	6.000000e+00	-4.000000e+00	-3.600000e+00	2.378630e+00	2.295770e-02	2.295770e-02
5.600000e+00	6.000000e+00	-3.600000e+00	-3.200000e+00	2.488258e+00	2.349106e-02	2.349106e-02
5.600000e+00	6.000000e+00	-3.200000e+00	-2.800000e+00	2.550596e+00	2.379052e-02	2.379052e-02
5.600000e+00	6.000000e+00	-2.800000e+00	-2.400000e+00	2.577277e+00	2.390174e-02	2.390174e-02
5.600000e+00	6.000000e+00	-2.400000e+00	-2.000000e+00	2.609132e+00	2.405411e-02	2.405411e-02
5.600000e+00	6.000000e+00	-2.000000e+00	-1.600000e+00	2.670437e+00	2.434673e-02	2.434673e-02
5.600000e+00	6.000000e+00	-1.600000e+00	-1.200000e+00	2.702905e+00	2.449732e-02	2.449732e-02
5.600000e+00	6.000000e+00	-1.200000e+00	-8.000000e-01	2.755521e+00	2.473328e-02	2.473328e-02
5.600000e+00	6.000000e+00	-8.000000e-01	-4.000000e-01	2.768741e+00	2.479226e-02	2.479226e-02
5.600000e+00	6.000000e+00	-4.000000e-01	0.000000e+00	2.791890e+00	2.490061e-02	2.490061e-02
5.600000e+00	6.000000e+00	0.000000e+00	4.000000e-01	2.735574e+00	2.464473e-02	2.464473e-02
5.600000e+00	6.000000e+00	4.000000e-01	8.000000e-01	2.752517e+00	2.472582e-02	2.472582e-02
5.600000e+00	6.000000e+00	8.000000e-01	1.200000e+00	2.698359e+00	2.447243e-02	2.447243e-02
5.600000e+00	6.000000e+00	1.200000e+00	1.600000e+00	2.689191e+00	2.442682e-02	2.442682e-02
5.600000e+00	6.000000e+00	1.600000e+00	2.000000e+00	2.666683e+00	2.432346e-02	2.432346e-02
5.600000e+00	6.000000e+00	2.000000e+00	2.400000e+00	2.656019e+00	2.427693e-02	2.427693e-02
5.600000e+00	6.000000e+00	2.400000e+00	2.800000e+00	2.604146e+00	2.403189e-02	2.403189e-02
5.600000e+00	6.000000e+00	2.800000e+00	3.200000e+00	2.525331e+00	2.366504e-02	2.366504e-02
5.600000e+00	6.000000e+00	3.200000e+00	3.600000e+00	2.475701e+00	2.342764e-02	2.342764e-02
5.600000e+00	6.000000e+00	3.600000e+00	4.000000e+00	2.395616e+00	2.303426e-02	2.303426e-02
5.600000e+00	6.000000e+00	4.000000e+00	4.400000e+00	2.322464e+00	2.269013e-02	2.269013e-02
5.600000e+00	6.000000e+00	4.400000e+00	4.800000e+00	2.241511e+00	2.227570e-02	2.227570e-02
5.600000e+00	6.000000e+00	4.800000e+00	5.200000e+00	2.171841e+00	2.192593e-02	2.192593e-02
5.600000e+00	6.000000e+00	5.200000e+00	5.600000e+00	2.126118e+00	2.168501e-02	2.168501e-02
5.600000e+00	6.000000e+00	5.600000e+00	6.000000e+00	1.983571e+00	2.093019e-02	2.093019e-02
# END HISTO2D



==> figs/heatmap-AA50-noshove.dat <==
# BEGIN PLOT
ZMax=5.0
Title=PbPb, $dN_{prim}/d\eta d^2b$~~~(fm$^{-2}$)
XLabel=Pythia8 default~~~~~~~$b_x$~~~(fm)
PlotSize=5,5
YLabel=$50<N_{ch}<100$~~~~~$b_y$~~~(fm)
ZMin=0.5
ZCustomMajorTicks=1 1 2 2 3 3 4 4 5 5
YLabelSep=4
# END PLOT

# BEGIN HISTO2D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNch050-100
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNch050-100
ScaledBy=2.60304816940637501e-08
Title=heatmap-AA00
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	-6.000000e+00	-5.600000e+00	1.918802e-02	2.419268e-03	2.419268e-03
-6.000000e+00	-5.600000e+00	-5.600000e+00	-5.200000e+00	2.074869e-02	2.517311e-03	2.517311e-03
-6.000000e+00	-5.600000e+00	-5.200000e+00	-4.800000e+00	3.072013e-02	3.058817e-03	3.058817e-03
-6.000000e+00	-5.600000e+00	-4.800000e+00	-4.400000e+00	3.145107e-02	3.086235e-03	3.086235e-03
-6.000000e+00	-5.600000e+00	-4.400000e+00	-4.000000e+00	3.676746e-02	3.344294e-03	3.344294e-03
-6.000000e+00	-5.600000e+00	-4.000000e+00	-3.600000e+00	4.097444e-02	3.528647e-03	3.528647e-03
-6.000000e+00	-5.600000e+00	-3.600000e+00	-3.200000e+00	4.003963e-02	3.487042e-03	3.487042e-03
-6.000000e+00	-5.600000e+00	-3.200000e+00	-2.800000e+00	4.369921e-02	3.643954e-03	3.643954e-03
-6.000000e+00	-5.600000e+00	-2.800000e+00	-2.400000e+00	5.016936e-02	3.908319e-03	3.908319e-03
-6.000000e+00	-5.600000e+00	-2.400000e+00	-2.000000e+00	4.328433e-02	3.634106e-03	3.634106e-03
-6.000000e+00	-5.600000e+00	-2.000000e+00	-1.600000e+00	5.112940e-02	3.947559e-03	3.947559e-03
-6.000000e+00	-5.600000e+00	-1.600000e+00	-1.200000e+00	6.311375e-02	4.390040e-03	4.390040e-03
-6.000000e+00	-5.600000e+00	-1.200000e+00	-8.000000e-01	6.079227e-02	4.302108e-03	4.302108e-03
-6.000000e+00	-5.600000e+00	-8.000000e-01	-4.000000e-01	5.610924e-02	4.139445e-03	4.139445e-03
-6.000000e+00	-5.600000e+00	-4.000000e-01	0.000000e+00	5.198243e-02	3.965652e-03	3.965652e-03
-6.000000e+00	-5.600000e+00	0.000000e+00	4.000000e-01	5.299629e-02	4.008500e-03	4.008500e-03
-6.000000e+00	-5.600000e+00	4.000000e-01	8.000000e-01	5.994702e-02	4.273964e-03	4.273964e-03
-6.000000e+00	-5.600000e+00	8.000000e-01	1.200000e+00	6.082518e-02	4.282413e-03	4.282413e-03
-6.000000e+00	-5.600000e+00	1.200000e+00	1.600000e+00	5.494704e-02	4.086829e-03	4.086829e-03
-6.000000e+00	-5.600000e+00	1.600000e+00	2.000000e+00	5.096584e-02	3.934559e-03	3.934559e-03
-6.000000e+00	-5.600000e+00	2.000000e+00	2.400000e+00	5.076949e-02	3.919413e-03	3.919413e-03
-6.000000e+00	-5.600000e+00	2.400000e+00	2.800000e+00	4.872052e-02	3.853796e-03	3.853796e-03
-6.000000e+00	-5.600000e+00	2.800000e+00	3.200000e+00	4.897232e-02	3.862228e-03	3.862228e-03
-6.000000e+00	-5.600000e+00	3.200000e+00	3.600000e+00	3.954925e-02	3.471253e-03	3.471253e-03
-6.000000e+00	-5.600000e+00	3.600000e+00	4.000000e+00	3.915106e-02	3.449385e-03	3.449385e-03
-6.000000e+00	-5.600000e+00	4.000000e+00	4.400000e+00	3.634092e-02	3.320587e-03	3.320587e-03
-6.000000e+00	-5.600000e+00	4.400000e+00	4.800000e+00	3.176243e-02	3.101663e-03	3.101663e-03
-6.000000e+00	-5.600000e+00	4.800000e+00	5.200000e+00	2.678231e-02	2.840629e-03	2.840629e-03
-6.000000e+00	-5.600000e+00	5.200000e+00	5.600000e+00	2.717348e-02	2.866029e-03	2.866029e-03
-6.000000e+00	-5.600000e+00	5.600000e+00	6.000000e+00	2.203266e-02	2.580156e-03	2.580156e-03
-5.600000e+00	-5.200000e+00	-6.000000e+00	-5.600000e+00	3.192842e-02	3.117656e-03	3.117656e-03
-5.600000e+00	-5.200000e+00	-5.600000e+00	-5.200000e+00	3.705843e-02	3.357133e-03	3.357133e-03
-5.600000e+00	-5.200000e+00	-5.200000e+00	-4.800000e+00	3.858193e-02	3.425828e-03	3.425828e-03
-5.600000e+00	-5.200000e+00	-4.800000e+00	-4.400000e+00	4.558396e-02	3.724761e-03	3.724761e-03
-5.600000e+00	-5.200000e+00	-4.400000e+00	-4.000000e+00	4.725102e-02	3.786531e-03	3.786531e-03
-5.600000e+00	-5.200000e+00	-4.000000e+00	-3.600000e+00	5.409507e-02	4.045944e-03	4.045944e-03
-5.600000e+00	-5.200000e+00	-3.600000e+00	-3.200000e+00	5.806773e-02	4.204639e-03	4.204639e-03
-5.600000e+00	-5.200000e+00	-3.200000e+00	-2.800000e+00	6.719681e-02	4.533434e-03	4.533434e-03
-5.600000e+00	-5.200000e+00	-2.800000e+00	-2.400000e+00	6.496819e-02	4.454453e-03	4.454453e-03
-5.600000e+00	-5.200000e+00	-2.400000e+00	-2.000000e+00	6.104138e-02	4.307576e-03	4.307576e-03
-5.600000e+00	-5.200000e+00	-2.000000e+00	-1.600000e+00	7.901463e-02	4.893580e-03	4.893580e-03
-5.600000e+00	-5.200000e+00	-1.600000e+00	-1.200000e+00	8.189988e-02	4.996527e-03	4.996527e-03
-5.600000e+00	-5.200000e+00	-1.200000e+00	-8.000000e-01	7.724925e-02	4.850852e-03	4.850852e-03
-5.600000e+00	-5.200000e+00	-8.000000e-01	-4.000000e-01	7.969419e-02	4.927247e-03	4.927247e-03
-5.600000e+00	-5.200000e+00	-4.000000e-01	0.000000e+00	8.437213e-02	5.063952e-03	5.063952e-03
-5.600000e+00	-5.200000e+00	0.000000e+00	4.000000e-01	8.989575e-02	5.228120e-03	5.228120e-03
-5.600000e+00	-5.200000e+00	4.000000e-01	8.000000e-01	7.841788e-02	4.875533e-03	4.875533e-03
-5.600000e+00	-5.200000e+00	8.000000e-01	1.200000e+00	8.274719e-02	5.011380e-03	5.011380e-03
-5.600000e+00	-5.200000e+00	1.200000e+00	1.600000e+00	8.438669e-02	5.073730e-03	5.073730e-03
-5.600000e+00	-5.200000e+00	1.600000e+00	2.000000e+00	8.222763e-02	4.998574e-03	4.998574e-03
-5.600000e+00	-5.200000e+00	2.000000e+00	2.400000e+00	6.355238e-02	4.409451e-03	4.409451e-03
-5.600000e+00	-5.200000e+00	2.400000e+00	2.800000e+00	7.442788e-02	4.757810e-03	4.757810e-03
-5.600000e+00	-5.200000e+00	2.800000e+00	3.200000e+00	6.848094e-02	4.568844e-03	4.568844e-03
-5.600000e+00	-5.200000e+00	3.200000e+00	3.600000e+00	5.761163e-02	4.183052e-03	4.183052e-03
-5.600000e+00	-5.200000e+00	3.600000e+00	4.000000e+00	5.630986e-02	4.131801e-03	4.131801e-03
-5.600000e+00	-5.200000e+00	4.000000e+00	4.400000e+00	5.014138e-02	3.906573e-03	3.906573e-03
-5.600000e+00	-5.200000e+00	4.400000e+00	4.800000e+00	4.077499e-02	3.525495e-03	3.525495e-03
-5.600000e+00	-5.200000e+00	4.800000e+00	5.200000e+00	3.998338e-02	3.483043e-03	3.483043e-03
-5.600000e+00	-5.200000e+00	5.200000e+00	5.600000e+00	4.214618e-02	3.577440e-03	3.577440e-03
-5.600000e+00	-5.200000e+00	5.600000e+00	6.000000e+00	2.267491e-02	2.619669e-03	2.619669e-03
-5.200000e+00	-4.800000e+00	-6.000000e+00	-5.600000e+00	4.101815e-02	3.519738e-03	3.519738e-03
-5.200000e+00	-4.800000e+00	-5.600000e+00	-5.200000e+00	4.698774e-02	3.776517e-03	3.776517e-03
-5.200000e+00	-4.800000e+00	-5.200000e+00	-4.800000e+00	5.000903e-02	3.907866e-03	3.907866e-03
-5.200000e+00	-4.800000e+00	-4.800000e+00	-4.400000e+00	5.943745e-02	4.248908e-03	4.248908e-03
-5.200000e+00	-4.800000e+00	-4.400000e+00	-4.000000e+00	7.386087e-02	4.741903e-03	4.741903e-03
-5.200000e+00	-4.800000e+00	-4.000000e+00	-3.600000e+00	7.830325e-02	4.878962e-03	4.878962e-03
-5.200000e+00	-4.800000e+00	-3.600000e+00	-3.200000e+00	7.231562e-02	4.690285e-03	4.690285e-03
-5.200000e+00	-4.800000e+00	-3.200000e+00	-2.800000e+00	9.109500e-02	5.263650e-03	5.263650e-03
-5.200000e+00	-4.800000e+00	-2.800000e+00	-2.400000e+00	8.749831e-02	5.159339e-03	5.159339e-03
-5.200000e+00	-4.800000e+00	-2.400000e+00	-2.000000e+00	9.513194e-02	5.372362e-03	5.372362e-03
-5.200000e+00	-4.800000e+00	-2.000000e+00	-1.600000e+00	1.034225e-01	5.604090e-03	5.604090e-03
-5.200000e+00	-4.800000e+00	-1.600000e+00	-1.200000e+00	1.101771e-01	5.794606e-03	5.794606e-03
-5.200000e+00	-4.800000e+00	-1.200000e+00	-8.000000e-01	1.163674e-01	5.950909e-03	5.950909e-03
-5.200000e+00	-4.800000e+00	-8.000000e-01	-4.000000e-01	1.056641e-01	5.659444e-03	5.659444e-03
-5.200000e+00	-4.800000e+00	-4.000000e-01	0.000000e+00	1.096382e-01	5.791577e-03	5.791577e-03
-5.200000e+00	-4.800000e+00	0.000000e+00	4.000000e-01	1.167070e-01	5.960197e-03	5.960197e-03
-5.200000e+00	-4.800000e+00	4.000000e-01	8.000000e-01	1.255002e-01	6.179880e-03	6.179880e-03
-5.200000e+00	-4.800000e+00	8.000000e-01	1.200000e+00	1.049902e-01	5.648136e-03	5.648136e-03
-5.200000e+00	-4.800000e+00	1.200000e+00	1.600000e+00	9.741900e-02	5.441002e-03	5.441002e-03
-5.200000e+00	-4.800000e+00	1.600000e+00	2.000000e+00	1.009255e-01	5.542849e-03	5.542849e-03
-5.200000e+00	-4.800000e+00	2.000000e+00	2.400000e+00	9.904156e-02	5.481009e-03	5.481009e-03
-5.200000e+00	-4.800000e+00	2.400000e+00	2.800000e+00	8.585812e-02	5.098205e-03	5.098205e-03
-5.200000e+00	-4.800000e+00	2.800000e+00	3.200000e+00	7.776237e-02	4.863350e-03	4.863350e-03
-5.200000e+00	-4.800000e+00	3.200000e+00	3.600000e+00	8.277137e-02	5.022661e-03	5.022661e-03
-5.200000e+00	-4.800000e+00	3.600000e+00	4.000000e+00	7.376887e-02	4.725515e-03	4.725515e-03
-5.200000e+00	-4.800000e+00	4.000000e+00	4.400000e+00	6.215661e-02	4.344077e-03	4.344077e-03
-5.200000e+00	-4.800000e+00	4.400000e+00	4.800000e+00	5.623929e-02	4.137947e-03	4.137947e-03
-5.200000e+00	-4.800000e+00	4.800000e+00	5.200000e+00	4.761183e-02	3.790671e-03	3.790671e-03
-5.200000e+00	-4.800000e+00	5.200000e+00	5.600000e+00	4.686354e-02	3.766576e-03	3.766576e-03
-5.200000e+00	-4.800000e+00	5.600000e+00	6.000000e+00	3.861681e-02	3.429232e-03	3.429232e-03
-4.800000e+00	-4.400000e+00	-6.000000e+00	-5.600000e+00	6.160395e-02	4.326350e-03	4.326350e-03
-4.800000e+00	-4.400000e+00	-5.600000e+00	-5.200000e+00	6.805338e-02	4.550450e-03	4.550450e-03
-4.800000e+00	-4.400000e+00	-5.200000e+00	-4.800000e+00	8.432163e-02	5.060657e-03	5.060657e-03
-4.800000e+00	-4.400000e+00	-4.800000e+00	-4.400000e+00	7.846406e-02	4.878521e-03	4.878521e-03
-4.800000e+00	-4.400000e+00	-4.400000e+00	-4.000000e+00	9.692138e-02	5.430340e-03	5.430340e-03
-4.800000e+00	-4.400000e+00	-4.000000e+00	-3.600000e+00	1.041058e-01	5.617030e-03	5.617030e-03
-4.800000e+00	-4.400000e+00	-3.600000e+00	-3.200000e+00	1.050081e-01	5.649312e-03	5.649312e-03
-4.800000e+00	-4.400000e+00	-3.200000e+00	-2.800000e+00	1.182601e-01	5.984287e-03	5.984287e-03
-4.800000e+00	-4.400000e+00	-2.800000e+00	-2.400000e+00	1.239896e-01	6.134612e-03	6.134612e-03
-4.800000e+00	-4.400000e+00	-2.400000e+00	-2.000000e+00	1.303513e-01	6.289544e-03	6.289544e-03
-4.800000e+00	-4.400000e+00	-2.000000e+00	-1.600000e+00	1.425651e-01	6.572766e-03	6.572766e-03
-4.800000e+00	-4.400000e+00	-1.600000e+00	-1.200000e+00	1.358803e-01	6.423854e-03	6.423854e-03
-4.800000e+00	-4.400000e+00	-1.200000e+00	-8.000000e-01	1.459486e-01	6.651809e-03	6.651809e-03
-4.800000e+00	-4.400000e+00	-8.000000e-01	-4.000000e-01	1.605224e-01	6.984056e-03	6.984056e-03
-4.800000e+00	-4.400000e+00	-4.000000e-01	0.000000e+00	1.645356e-01	7.065478e-03	7.065478e-03
-4.800000e+00	-4.400000e+00	0.000000e+00	4.000000e-01	1.545520e-01	6.855692e-03	6.855692e-03
-4.800000e+00	-4.400000e+00	4.000000e-01	8.000000e-01	1.524086e-01	6.806985e-03	6.806985e-03
-4.800000e+00	-4.400000e+00	8.000000e-01	1.200000e+00	1.583784e-01	6.943089e-03	6.943089e-03
-4.800000e+00	-4.400000e+00	1.200000e+00	1.600000e+00	1.517558e-01	6.797843e-03	6.797843e-03
-4.800000e+00	-4.400000e+00	1.600000e+00	2.000000e+00	1.489953e-01	6.728081e-03	6.728081e-03
-4.800000e+00	-4.400000e+00	2.000000e+00	2.400000e+00	1.462091e-01	6.663886e-03	6.663886e-03
-4.800000e+00	-4.400000e+00	2.400000e+00	2.800000e+00	1.328338e-01	6.358907e-03	6.358907e-03
-4.800000e+00	-4.400000e+00	2.800000e+00	3.200000e+00	1.284518e-01	6.242272e-03	6.242272e-03
-4.800000e+00	-4.400000e+00	3.200000e+00	3.600000e+00	1.136533e-01	5.880633e-03	5.880633e-03
-4.800000e+00	-4.400000e+00	3.600000e+00	4.000000e+00	1.028966e-01	5.583865e-03	5.583865e-03
-4.800000e+00	-4.400000e+00	4.000000e+00	4.400000e+00	9.411694e-02	5.348986e-03	5.348986e-03
-4.800000e+00	-4.400000e+00	4.400000e+00	4.800000e+00	8.577494e-02	5.111842e-03	5.111842e-03
-4.800000e+00	-4.400000e+00	4.800000e+00	5.200000e+00	7.837163e-02	4.872986e-03	4.872986e-03
-4.800000e+00	-4.400000e+00	5.200000e+00	5.600000e+00	5.606554e-02	4.124976e-03	4.124976e-03
-4.800000e+00	-4.400000e+00	5.600000e+00	6.000000e+00	5.271890e-02	3.998925e-03	3.998925e-03
-4.400000e+00	-4.000000e+00	-6.000000e+00	-5.600000e+00	7.873281e-02	4.885613e-03	4.885613e-03
-4.400000e+00	-4.000000e+00	-5.600000e+00	-5.200000e+00	8.856613e-02	5.177570e-03	5.177570e-03
-4.400000e+00	-4.000000e+00	-5.200000e+00	-4.800000e+00	1.039218e-01	5.606661e-03	5.606661e-03
-4.400000e+00	-4.000000e+00	-4.800000e+00	-4.400000e+00	1.225949e-01	6.096092e-03	6.096092e-03
-4.400000e+00	-4.000000e+00	-4.400000e+00	-4.000000e+00	1.426281e-01	6.576862e-03	6.576862e-03
-4.400000e+00	-4.000000e+00	-4.000000e+00	-3.600000e+00	1.438099e-01	6.609351e-03	6.609351e-03
-4.400000e+00	-4.000000e+00	-3.600000e+00	-3.200000e+00	1.446470e-01	6.627697e-03	6.627697e-03
-4.400000e+00	-4.000000e+00	-3.200000e+00	-2.800000e+00	1.605897e-01	6.986793e-03	6.986793e-03
-4.400000e+00	-4.000000e+00	-2.800000e+00	-2.400000e+00	1.590861e-01	6.933822e-03	6.933822e-03
-4.400000e+00	-4.000000e+00	-2.400000e+00	-2.000000e+00	1.800011e-01	7.396293e-03	7.396293e-03
-4.400000e+00	-4.000000e+00	-2.000000e+00	-1.600000e+00	1.930521e-01	7.654035e-03	7.654035e-03
-4.400000e+00	-4.000000e+00	-1.600000e+00	-1.200000e+00	1.840443e-01	7.481049e-03	7.481049e-03
-4.400000e+00	-4.000000e+00	-1.200000e+00	-8.000000e-01	2.087106e-01	7.956702e-03	7.956702e-03
-4.400000e+00	-4.000000e+00	-8.000000e-01	-4.000000e-01	2.076696e-01	7.940280e-03	7.940280e-03
-4.400000e+00	-4.000000e+00	-4.000000e-01	0.000000e+00	2.107937e-01	8.007296e-03	8.007296e-03
-4.400000e+00	-4.000000e+00	0.000000e+00	4.000000e-01	2.151562e-01	8.085133e-03	8.085133e-03
-4.400000e+00	-4.000000e+00	4.000000e-01	8.000000e-01	2.046541e-01	7.876721e-03	7.876721e-03
-4.400000e+00	-4.000000e+00	8.000000e-01	1.200000e+00	1.852517e-01	7.492924e-03	7.492924e-03
-4.400000e+00	-4.000000e+00	1.200000e+00	1.600000e+00	2.127133e-01	8.039526e-03	8.039526e-03
-4.400000e+00	-4.000000e+00	1.600000e+00	2.000000e+00	1.919971e-01	7.636784e-03	7.636784e-03
-4.400000e+00	-4.000000e+00	2.000000e+00	2.400000e+00	1.816399e-01	7.426778e-03	7.426778e-03
-4.400000e+00	-4.000000e+00	2.400000e+00	2.800000e+00	1.695396e-01	7.163454e-03	7.163454e-03
-4.400000e+00	-4.000000e+00	2.800000e+00	3.200000e+00	1.592573e-01	6.948350e-03	6.948350e-03
-4.400000e+00	-4.000000e+00	3.200000e+00	3.600000e+00	1.425739e-01	6.581200e-03	6.581200e-03
-4.400000e+00	-4.000000e+00	3.600000e+00	4.000000e+00	1.446754e-01	6.642718e-03	6.642718e-03
-4.400000e+00	-4.000000e+00	4.000000e+00	4.400000e+00	1.279176e-01	6.230902e-03	6.230902e-03
-4.400000e+00	-4.000000e+00	4.400000e+00	4.800000e+00	1.118736e-01	5.827893e-03	5.827893e-03
-4.400000e+00	-4.000000e+00	4.800000e+00	5.200000e+00	9.163225e-02	5.276347e-03	5.276347e-03
-4.400000e+00	-4.000000e+00	5.200000e+00	5.600000e+00	9.571475e-02	5.396859e-03	5.396859e-03
-4.400000e+00	-4.000000e+00	5.600000e+00	6.000000e+00	7.147187e-02	4.655077e-03	4.655077e-03
-4.000000e+00	-3.600000e+00	-6.000000e+00	-5.600000e+00	1.029244e-01	5.593434e-03	5.593434e-03
-4.000000e+00	-3.600000e+00	-5.600000e+00	-5.200000e+00	1.234958e-01	6.117873e-03	6.117873e-03
-4.000000e+00	-3.600000e+00	-5.200000e+00	-4.800000e+00	1.382134e-01	6.469924e-03	6.469924e-03
-4.000000e+00	-3.600000e+00	-4.800000e+00	-4.400000e+00	1.360761e-01	6.425930e-03	6.425930e-03
-4.000000e+00	-3.600000e+00	-4.400000e+00	-4.000000e+00	1.758588e-01	7.300045e-03	7.300045e-03
-4.000000e+00	-3.600000e+00	-4.000000e+00	-3.600000e+00	1.952328e-01	7.698940e-03	7.698940e-03
-4.000000e+00	-3.600000e+00	-3.600000e+00	-3.200000e+00	1.968684e-01	7.714379e-03	7.714379e-03
-4.000000e+00	-3.600000e+00	-3.200000e+00	-2.800000e+00	2.165692e-01	8.087316e-03	8.087316e-03
-4.000000e+00	-3.600000e+00	-2.800000e+00	-2.400000e+00	2.337596e-01	8.423869e-03	8.423869e-03
-4.000000e+00	-3.600000e+00	-2.400000e+00	-2.000000e+00	2.570564e-01	8.827797e-03	8.827797e-03
-4.000000e+00	-3.600000e+00	-2.000000e+00	-1.600000e+00	2.641996e-01	8.957632e-03	8.957632e-03
-4.000000e+00	-3.600000e+00	-1.600000e+00	-1.200000e+00	2.576497e-01	8.843293e-03	8.843293e-03
-4.000000e+00	-3.600000e+00	-1.200000e+00	-8.000000e-01	2.697638e-01	9.058374e-03	9.058374e-03
-4.000000e+00	-3.600000e+00	-8.000000e-01	-4.000000e-01	2.697957e-01	9.054701e-03	9.054701e-03
-4.000000e+00	-3.600000e+00	-4.000000e-01	0.000000e+00	2.911861e-01	9.398901e-03	9.398901e-03
-4.000000e+00	-3.600000e+00	0.000000e+00	4.000000e-01	2.794979e-01	9.210774e-03	9.210774e-03
-4.000000e+00	-3.600000e+00	4.000000e-01	8.000000e-01	2.672592e-01	9.010361e-03	9.010361e-03
-4.000000e+00	-3.600000e+00	8.000000e-01	1.200000e+00	2.563002e-01	8.818026e-03	8.818026e-03
-4.000000e+00	-3.600000e+00	1.200000e+00	1.600000e+00	2.648497e-01	8.969451e-03	8.969451e-03
-4.000000e+00	-3.600000e+00	1.600000e+00	2.000000e+00	2.631491e-01	8.932372e-03	8.932372e-03
-4.000000e+00	-3.600000e+00	2.000000e+00	2.400000e+00	2.450168e-01	8.630653e-03	8.630653e-03
-4.000000e+00	-3.600000e+00	2.400000e+00	2.800000e+00	2.324828e-01	8.399867e-03	8.399867e-03
-4.000000e+00	-3.600000e+00	2.800000e+00	3.200000e+00	2.052375e-01	7.893183e-03	7.893183e-03
-4.000000e+00	-3.600000e+00	3.200000e+00	3.600000e+00	2.022516e-01	7.835987e-03	7.835987e-03
-4.000000e+00	-3.600000e+00	3.600000e+00	4.000000e+00	1.882588e-01	7.560064e-03	7.560064e-03
-4.000000e+00	-3.600000e+00	4.000000e+00	4.400000e+00	1.547979e-01	6.853392e-03	6.853392e-03
-4.000000e+00	-3.600000e+00	4.400000e+00	4.800000e+00	1.438725e-01	6.619806e-03	6.619806e-03
-4.000000e+00	-3.600000e+00	4.800000e+00	5.200000e+00	1.266886e-01	6.192645e-03	6.192645e-03
-4.000000e+00	-3.600000e+00	5.200000e+00	5.600000e+00	1.097529e-01	5.772281e-03	5.772281e-03
-4.000000e+00	-3.600000e+00	5.600000e+00	6.000000e+00	1.008506e-01	5.521396e-03	5.521396e-03
-3.600000e+00	-3.200000e+00	-6.000000e+00	-5.600000e+00	1.329904e-01	6.343861e-03	6.343861e-03
-3.600000e+00	-3.200000e+00	-5.600000e+00	-5.200000e+00	1.548870e-01	6.856290e-03	6.856290e-03
-3.600000e+00	-3.200000e+00	-5.200000e+00	-4.800000e+00	1.607856e-01	6.989289e-03	6.989289e-03
-3.600000e+00	-3.200000e+00	-4.800000e+00	-4.400000e+00	2.100569e-01	7.979050e-03	7.979050e-03
-3.600000e+00	-3.200000e+00	-4.400000e+00	-4.000000e+00	2.290807e-01	8.331053e-03	8.331053e-03
-3.600000e+00	-3.200000e+00	-4.000000e+00	-3.600000e+00	2.450396e-01	8.609356e-03	8.609356e-03
-3.600000e+00	-3.200000e+00	-3.600000e+00	-3.200000e+00	2.600790e-01	8.863309e-03	8.863309e-03
-3.600000e+00	-3.200000e+00	-3.200000e+00	-2.800000e+00	2.639016e-01	8.936976e-03	8.936976e-03
-3.600000e+00	-3.200000e+00	-2.800000e+00	-2.400000e+00	3.098918e-01	9.689792e-03	9.689792e-03
-3.600000e+00	-3.200000e+00	-2.400000e+00	-2.000000e+00	3.307558e-01	1.000576e-02	1.000576e-02
-3.600000e+00	-3.200000e+00	-2.000000e+00	-1.600000e+00	3.319562e-01	1.003335e-02	1.003335e-02
-3.600000e+00	-3.200000e+00	-1.600000e+00	-1.200000e+00	3.521246e-01	1.032721e-02	1.032721e-02
-3.600000e+00	-3.200000e+00	-1.200000e+00	-8.000000e-01	3.643186e-01	1.051087e-02	1.051087e-02
-3.600000e+00	-3.200000e+00	-8.000000e-01	-4.000000e-01	3.816744e-01	1.075933e-02	1.075933e-02
-3.600000e+00	-3.200000e+00	-4.000000e-01	0.000000e+00	3.821335e-01	1.075907e-02	1.075907e-02
-3.600000e+00	-3.200000e+00	0.000000e+00	4.000000e-01	3.741631e-01	1.065839e-02	1.065839e-02
-3.600000e+00	-3.200000e+00	4.000000e-01	8.000000e-01	3.734421e-01	1.064648e-02	1.064648e-02
-3.600000e+00	-3.200000e+00	8.000000e-01	1.200000e+00	3.601381e-01	1.046008e-02	1.046008e-02
-3.600000e+00	-3.200000e+00	1.200000e+00	1.600000e+00	3.390176e-01	1.015030e-02	1.015030e-02
-3.600000e+00	-3.200000e+00	1.600000e+00	2.000000e+00	3.231860e-01	9.895159e-03	9.895159e-03
-3.600000e+00	-3.200000e+00	2.000000e+00	2.400000e+00	3.036952e-01	9.595230e-03	9.595230e-03
-3.600000e+00	-3.200000e+00	2.400000e+00	2.800000e+00	2.927232e-01	9.419581e-03	9.419581e-03
-3.600000e+00	-3.200000e+00	2.800000e+00	3.200000e+00	2.861132e-01	9.318176e-03	9.318176e-03
-3.600000e+00	-3.200000e+00	3.200000e+00	3.600000e+00	2.604948e-01	8.893484e-03	8.893484e-03
-3.600000e+00	-3.200000e+00	3.600000e+00	4.000000e+00	2.297676e-01	8.350915e-03	8.350915e-03
-3.600000e+00	-3.200000e+00	4.000000e+00	4.400000e+00	2.077291e-01	7.930346e-03	7.930346e-03
-3.600000e+00	-3.200000e+00	4.400000e+00	4.800000e+00	1.872151e-01	7.529774e-03	7.529774e-03
-3.600000e+00	-3.200000e+00	4.800000e+00	5.200000e+00	1.593075e-01	6.951158e-03	6.951158e-03
-3.600000e+00	-3.200000e+00	5.200000e+00	5.600000e+00	1.484705e-01	6.697912e-03	6.697912e-03
-3.600000e+00	-3.200000e+00	5.600000e+00	6.000000e+00	1.251142e-01	6.152601e-03	6.152601e-03
-3.200000e+00	-2.800000e+00	-6.000000e+00	-5.600000e+00	1.664429e-01	7.095019e-03	7.095019e-03
-3.200000e+00	-2.800000e+00	-5.600000e+00	-5.200000e+00	1.845327e-01	7.463853e-03	7.463853e-03
-3.200000e+00	-2.800000e+00	-5.200000e+00	-4.800000e+00	2.100575e-01	7.972788e-03	7.972788e-03
-3.200000e+00	-2.800000e+00	-4.800000e+00	-4.400000e+00	2.574265e-01	8.808592e-03	8.808592e-03
-3.200000e+00	-2.800000e+00	-4.400000e+00	-4.000000e+00	2.824480e-01	9.242636e-03	9.242636e-03
-3.200000e+00	-2.800000e+00	-4.000000e+00	-3.600000e+00	3.035081e-01	9.589667e-03	9.589667e-03
-3.200000e+00	-2.800000e+00	-3.600000e+00	-3.200000e+00	3.361397e-01	1.009094e-02	1.009094e-02
-3.200000e+00	-2.800000e+00	-3.200000e+00	-2.800000e+00	3.575379e-01	1.040564e-02	1.040564e-02
-3.200000e+00	-2.800000e+00	-2.800000e+00	-2.400000e+00	3.774984e-01	1.069266e-02	1.069266e-02
-3.200000e+00	-2.800000e+00	-2.400000e+00	-2.000000e+00	3.904196e-01	1.087279e-02	1.087279e-02
-3.200000e+00	-2.800000e+00	-2.000000e+00	-1.600000e+00	4.362987e-01	1.149169e-02	1.149169e-02
-3.200000e+00	-2.800000e+00	-1.600000e+00	-1.200000e+00	4.428405e-01	1.158893e-02	1.158893e-02
-3.200000e+00	-2.800000e+00	-1.200000e+00	-8.000000e-01	4.618647e-01	1.183463e-02	1.183463e-02
-3.200000e+00	-2.800000e+00	-8.000000e-01	-4.000000e-01	4.818060e-01	1.209442e-02	1.209442e-02
-3.200000e+00	-2.800000e+00	-4.000000e-01	0.000000e+00	4.874136e-01	1.216210e-02	1.216210e-02
-3.200000e+00	-2.800000e+00	0.000000e+00	4.000000e-01	4.743678e-01	1.199109e-02	1.199109e-02
-3.200000e+00	-2.800000e+00	4.000000e-01	8.000000e-01	4.725403e-01	1.196320e-02	1.196320e-02
-3.200000e+00	-2.800000e+00	8.000000e-01	1.200000e+00	4.620179e-01	1.183523e-02	1.183523e-02
-3.200000e+00	-2.800000e+00	1.200000e+00	1.600000e+00	4.182852e-01	1.125812e-02	1.125812e-02
-3.200000e+00	-2.800000e+00	1.600000e+00	2.000000e+00	4.212093e-01	1.129651e-02	1.129651e-02
-3.200000e+00	-2.800000e+00	2.000000e+00	2.400000e+00	3.952206e-01	1.093925e-02	1.093925e-02
-3.200000e+00	-2.800000e+00	2.400000e+00	2.800000e+00	3.672590e-01	1.056055e-02	1.056055e-02
-3.200000e+00	-2.800000e+00	2.800000e+00	3.200000e+00	3.715609e-01	1.062330e-02	1.062330e-02
-3.200000e+00	-2.800000e+00	3.200000e+00	3.600000e+00	3.283536e-01	9.984118e-03	9.984118e-03
-3.200000e+00	-2.800000e+00	3.600000e+00	4.000000e+00	2.972817e-01	9.502376e-03	9.502376e-03
-3.200000e+00	-2.800000e+00	4.000000e+00	4.400000e+00	2.490928e-01	8.682966e-03	8.682966e-03
-3.200000e+00	-2.800000e+00	4.400000e+00	4.800000e+00	2.439818e-01	8.593720e-03	8.593720e-03
-3.200000e+00	-2.800000e+00	4.800000e+00	5.200000e+00	2.044094e-01	7.861576e-03	7.861576e-03
-3.200000e+00	-2.800000e+00	5.200000e+00	5.600000e+00	1.898269e-01	7.573481e-03	7.573481e-03
-3.200000e+00	-2.800000e+00	5.600000e+00	6.000000e+00	1.547890e-01	6.838183e-03	6.838183e-03
-2.800000e+00	-2.400000e+00	-6.000000e+00	-5.600000e+00	1.933214e-01	7.646146e-03	7.646146e-03
-2.800000e+00	-2.400000e+00	-5.600000e+00	-5.200000e+00	2.455738e-01	8.617628e-03	8.617628e-03
-2.800000e+00	-2.400000e+00	-5.200000e+00	-4.800000e+00	2.760046e-01	9.139879e-03	9.139879e-03
-2.800000e+00	-2.400000e+00	-4.800000e+00	-4.400000e+00	2.940607e-01	9.427710e-03	9.427710e-03
-2.800000e+00	-2.400000e+00	-4.400000e+00	-4.000000e+00	3.408819e-01	1.016090e-02	1.016090e-02
-2.800000e+00	-2.400000e+00	-4.000000e+00	-3.600000e+00	3.858449e-01	1.080815e-02	1.080815e-02
-2.800000e+00	-2.400000e+00	-3.600000e+00	-3.200000e+00	4.044389e-01	1.107135e-02	1.107135e-02
-2.800000e+00	-2.400000e+00	-3.200000e+00	-2.800000e+00	4.350113e-01	1.147041e-02	1.147041e-02
-2.800000e+00	-2.400000e+00	-2.800000e+00	-2.400000e+00	4.530752e-01	1.170546e-02	1.170546e-02
-2.800000e+00	-2.400000e+00	-2.400000e+00	-2.000000e+00	4.990493e-01	1.229330e-02	1.229330e-02
-2.800000e+00	-2.400000e+00	-2.000000e+00	-1.600000e+00	5.405233e-01	1.278758e-02	1.278758e-02
-2.800000e+00	-2.400000e+00	-1.600000e+00	-1.200000e+00	5.410192e-01	1.279854e-02	1.279854e-02
-2.800000e+00	-2.400000e+00	-1.200000e+00	-8.000000e-01	5.735122e-01	1.317911e-02	1.317911e-02
-2.800000e+00	-2.400000e+00	-8.000000e-01	-4.000000e-01	6.108357e-01	1.359960e-02	1.359960e-02
-2.800000e+00	-2.400000e+00	-4.000000e-01	0.000000e+00	6.000953e-01	1.348430e-02	1.348430e-02
-2.800000e+00	-2.400000e+00	0.000000e+00	4.000000e-01	5.824844e-01	1.328048e-02	1.328048e-02
-2.800000e+00	-2.400000e+00	4.000000e-01	8.000000e-01	5.706926e-01	1.314276e-02	1.314276e-02
-2.800000e+00	-2.400000e+00	8.000000e-01	1.200000e+00	5.675741e-01	1.311899e-02	1.311899e-02
-2.800000e+00	-2.400000e+00	1.200000e+00	1.600000e+00	5.488763e-01	1.289454e-02	1.289454e-02
-2.800000e+00	-2.400000e+00	1.600000e+00	2.000000e+00	5.207199e-01	1.255602e-02	1.255602e-02
-2.800000e+00	-2.400000e+00	2.000000e+00	2.400000e+00	4.816085e-01	1.208166e-02	1.208166e-02
-2.800000e+00	-2.400000e+00	2.400000e+00	2.800000e+00	4.651068e-01	1.186695e-02	1.186695e-02
-2.800000e+00	-2.400000e+00	2.800000e+00	3.200000e+00	4.398304e-01	1.155037e-02	1.155037e-02
-2.800000e+00	-2.400000e+00	3.200000e+00	3.600000e+00	4.151618e-01	1.122446e-02	1.122446e-02
-2.800000e+00	-2.400000e+00	3.600000e+00	4.000000e+00	3.565791e-01	1.038694e-02	1.038694e-02
-2.800000e+00	-2.400000e+00	4.000000e+00	4.400000e+00	3.315808e-01	1.001768e-02	1.001768e-02
-2.800000e+00	-2.400000e+00	4.400000e+00	4.800000e+00	3.084420e-01	9.659419e-03	9.659419e-03
-2.800000e+00	-2.400000e+00	4.800000e+00	5.200000e+00	2.746989e-01	9.111610e-03	9.111610e-03
-2.800000e+00	-2.400000e+00	5.200000e+00	5.600000e+00	2.450799e-01	8.610949e-03	8.610949e-03
-2.800000e+00	-2.400000e+00	5.600000e+00	6.000000e+00	2.123235e-01	8.019028e-03	8.019028e-03
-2.400000e+00	-2.000000e+00	-6.000000e+00	-5.600000e+00	2.578420e-01	8.818212e-03	8.818212e-03
-2.400000e+00	-2.000000e+00	-5.600000e+00	-5.200000e+00	2.934376e-01	9.417466e-03	9.417466e-03
-2.400000e+00	-2.000000e+00	-5.200000e+00	-4.800000e+00	3.175649e-01	9.797154e-03	9.797154e-03
-2.400000e+00	-2.000000e+00	-4.800000e+00	-4.400000e+00	3.637965e-01	1.048616e-02	1.048616e-02
-2.400000e+00	-2.000000e+00	-4.400000e+00	-4.000000e+00	4.089516e-01	1.112449e-02	1.112449e-02
-2.400000e+00	-2.000000e+00	-4.000000e+00	-3.600000e+00	4.377671e-01	1.150763e-02	1.150763e-02
-2.400000e+00	-2.000000e+00	-3.600000e+00	-3.200000e+00	4.912069e-01	1.219600e-02	1.219600e-02
-2.400000e+00	-2.000000e+00	-3.200000e+00	-2.800000e+00	5.009555e-01	1.231719e-02	1.231719e-02
-2.400000e+00	-2.000000e+00	-2.800000e+00	-2.400000e+00	5.930315e-01	1.339623e-02	1.339623e-02
-2.400000e+00	-2.000000e+00	-2.400000e+00	-2.000000e+00	6.117015e-01	1.361879e-02	1.361879e-02
-2.400000e+00	-2.000000e+00	-2.000000e+00	-1.600000e+00	6.552538e-01	1.408414e-02	1.408414e-02
-2.400000e+00	-2.000000e+00	-1.600000e+00	-1.200000e+00	6.690775e-01	1.423157e-02	1.423157e-02
-2.400000e+00	-2.000000e+00	-1.200000e+00	-8.000000e-01	7.195469e-01	1.475185e-02	1.475185e-02
-2.400000e+00	-2.000000e+00	-8.000000e-01	-4.000000e-01	7.354363e-01	1.493180e-02	1.493180e-02
-2.400000e+00	-2.000000e+00	-4.000000e-01	0.000000e+00	7.353806e-01	1.492680e-02	1.492680e-02
-2.400000e+00	-2.000000e+00	0.000000e+00	4.000000e-01	7.488344e-01	1.506100e-02	1.506100e-02
-2.400000e+00	-2.000000e+00	4.000000e-01	8.000000e-01	7.036444e-01	1.459838e-02	1.459838e-02
-2.400000e+00	-2.000000e+00	8.000000e-01	1.200000e+00	7.001413e-01	1.456015e-02	1.456015e-02
-2.400000e+00	-2.000000e+00	1.200000e+00	1.600000e+00	6.464094e-01	1.398882e-02	1.398882e-02
-2.400000e+00	-2.000000e+00	1.600000e+00	2.000000e+00	6.398219e-01	1.392095e-02	1.392095e-02
-2.400000e+00	-2.000000e+00	2.000000e+00	2.400000e+00	6.349300e-01	1.387102e-02	1.387102e-02
-2.400000e+00	-2.000000e+00	2.400000e+00	2.800000e+00	5.682793e-01	1.312181e-02	1.312181e-02
-2.400000e+00	-2.000000e+00	2.800000e+00	3.200000e+00	5.306683e-01	1.267898e-02	1.267898e-02
-2.400000e+00	-2.000000e+00	3.200000e+00	3.600000e+00	4.843238e-01	1.210838e-02	1.210838e-02
-2.400000e+00	-2.000000e+00	3.600000e+00	4.000000e+00	4.464823e-01	1.163728e-02	1.163728e-02
-2.400000e+00	-2.000000e+00	4.000000e+00	4.400000e+00	4.093812e-01	1.112436e-02	1.112436e-02
-2.400000e+00	-2.000000e+00	4.400000e+00	4.800000e+00	3.724443e-01	1.061286e-02	1.061286e-02
-2.400000e+00	-2.000000e+00	4.800000e+00	5.200000e+00	3.370845e-01	1.008735e-02	1.008735e-02
-2.400000e+00	-2.000000e+00	5.200000e+00	5.600000e+00	2.783163e-01	9.176309e-03	9.176309e-03
-2.400000e+00	-2.000000e+00	5.600000e+00	6.000000e+00	2.482623e-01	8.653215e-03	8.653215e-03
-2.000000e+00	-1.600000e+00	-6.000000e+00	-5.600000e+00	2.734636e-01	9.086139e-03	9.086139e-03
-2.000000e+00	-1.600000e+00	-5.600000e+00	-5.200000e+00	3.330551e-01	1.002506e-02	1.002506e-02
-2.000000e+00	-1.600000e+00	-5.200000e+00	-4.800000e+00	3.696492e-01	1.056775e-02	1.056775e-02
-2.000000e+00	-1.600000e+00	-4.800000e+00	-4.400000e+00	4.055168e-01	1.106378e-02	1.106378e-02
-2.000000e+00	-1.600000e+00	-4.400000e+00	-4.000000e+00	4.894933e-01	1.216504e-02	1.216504e-02
-2.000000e+00	-1.600000e+00	-4.000000e+00	-3.600000e+00	5.403494e-01	1.280098e-02	1.280098e-02
-2.000000e+00	-1.600000e+00	-3.600000e+00	-3.200000e+00	5.722868e-01	1.315767e-02	1.315767e-02
-2.000000e+00	-1.600000e+00	-3.200000e+00	-2.800000e+00	6.245079e-01	1.374464e-02	1.374464e-02
-2.000000e+00	-1.600000e+00	-2.800000e+00	-2.400000e+00	6.686475e-01	1.422507e-02	1.422507e-02
-2.000000e+00	-1.600000e+00	-2.400000e+00	-2.000000e+00	7.171931e-01	1.473181e-02	1.473181e-02
-2.000000e+00	-1.600000e+00	-2.000000e+00	-1.600000e+00	7.545225e-01	1.511477e-02	1.511477e-02
-2.000000e+00	-1.600000e+00	-1.600000e+00	-1.200000e+00	8.285712e-01	1.583557e-02	1.583557e-02
-2.000000e+00	-1.600000e+00	-1.200000e+00	-8.000000e-01	8.563363e-01	1.610392e-02	1.610392e-02
-2.000000e+00	-1.600000e+00	-8.000000e-01	-4.000000e-01	8.859569e-01	1.637957e-02	1.637957e-02
-2.000000e+00	-1.600000e+00	-4.000000e-01	0.000000e+00	8.675650e-01	1.620631e-02	1.620631e-02
-2.000000e+00	-1.600000e+00	0.000000e+00	4.000000e-01	8.726163e-01	1.625919e-02	1.625919e-02
-2.000000e+00	-1.600000e+00	4.000000e-01	8.000000e-01	8.956956e-01	1.647012e-02	1.647012e-02
-2.000000e+00	-1.600000e+00	8.000000e-01	1.200000e+00	8.480150e-01	1.602454e-02	1.602454e-02
-2.000000e+00	-1.600000e+00	1.200000e+00	1.600000e+00	7.940850e-01	1.550315e-02	1.550315e-02
-2.000000e+00	-1.600000e+00	1.600000e+00	2.000000e+00	7.553975e-01	1.512938e-02	1.512938e-02
-2.000000e+00	-1.600000e+00	2.000000e+00	2.400000e+00	7.480825e-01	1.504597e-02	1.504597e-02
-2.000000e+00	-1.600000e+00	2.400000e+00	2.800000e+00	6.639869e-01	1.417127e-02	1.417127e-02
-2.000000e+00	-1.600000e+00	2.800000e+00	3.200000e+00	6.309462e-01	1.382660e-02	1.382660e-02
-2.000000e+00	-1.600000e+00	3.200000e+00	3.600000e+00	5.738462e-01	1.317993e-02	1.317993e-02
-2.000000e+00	-1.600000e+00	3.600000e+00	4.000000e+00	5.243681e-01	1.259354e-02	1.259354e-02
-2.000000e+00	-1.600000e+00	4.000000e+00	4.400000e+00	4.825078e-01	1.207782e-02	1.207782e-02
-2.000000e+00	-1.600000e+00	4.400000e+00	4.800000e+00	4.426150e-01	1.156688e-02	1.156688e-02
-2.000000e+00	-1.600000e+00	4.800000e+00	5.200000e+00	3.808632e-01	1.072350e-02	1.072350e-02
-2.000000e+00	-1.600000e+00	5.200000e+00	5.600000e+00	3.238068e-01	9.886348e-03	9.886348e-03
-2.000000e+00	-1.600000e+00	5.600000e+00	6.000000e+00	2.959894e-01	9.446374e-03	9.446374e-03
-1.600000e+00	-1.200000e+00	-6.000000e+00	-5.600000e+00	3.011466e-01	9.538307e-03	9.538307e-03
-1.600000e+00	-1.200000e+00	-5.600000e+00	-5.200000e+00	3.732127e-01	1.060849e-02	1.060849e-02
-1.600000e+00	-1.200000e+00	-5.200000e+00	-4.800000e+00	4.464144e-01	1.162279e-02	1.162279e-02
-1.600000e+00	-1.200000e+00	-4.800000e+00	-4.400000e+00	4.848613e-01	1.211767e-02	1.211767e-02
-1.600000e+00	-1.200000e+00	-4.400000e+00	-4.000000e+00	5.374909e-01	1.273600e-02	1.273600e-02
-1.600000e+00	-1.200000e+00	-4.000000e+00	-3.600000e+00	6.260581e-01	1.375460e-02	1.375460e-02
-1.600000e+00	-1.200000e+00	-3.600000e+00	-3.200000e+00	6.512394e-01	1.403018e-02	1.403018e-02
-1.600000e+00	-1.200000e+00	-3.200000e+00	-2.800000e+00	7.263144e-01	1.481858e-02	1.481858e-02
-1.600000e+00	-1.200000e+00	-2.800000e+00	-2.400000e+00	7.835662e-01	1.540033e-02	1.540033e-02
-1.600000e+00	-1.200000e+00	-2.400000e+00	-2.000000e+00	8.328681e-01	1.587978e-02	1.587978e-02
-1.600000e+00	-1.200000e+00	-2.000000e+00	-1.600000e+00	8.653431e-01	1.618231e-02	1.618231e-02
-1.600000e+00	-1.200000e+00	-1.600000e+00	-1.200000e+00	9.498131e-01	1.696314e-02	1.696314e-02
-1.600000e+00	-1.200000e+00	-1.200000e+00	-8.000000e-01	9.544512e-01	1.700261e-02	1.700261e-02
-1.600000e+00	-1.200000e+00	-8.000000e-01	-4.000000e-01	1.019501e+00	1.757515e-02	1.757515e-02
-1.600000e+00	-1.200000e+00	-4.000000e-01	0.000000e+00	1.040491e+00	1.775388e-02	1.775388e-02
-1.600000e+00	-1.200000e+00	0.000000e+00	4.000000e-01	1.027331e+00	1.763230e-02	1.763230e-02
-1.600000e+00	-1.200000e+00	4.000000e-01	8.000000e-01	9.755869e-01	1.718664e-02	1.718664e-02
-1.600000e+00	-1.200000e+00	8.000000e-01	1.200000e+00	9.421937e-01	1.689184e-02	1.689184e-02
-1.600000e+00	-1.200000e+00	1.200000e+00	1.600000e+00	9.350644e-01	1.683753e-02	1.683753e-02
-1.600000e+00	-1.200000e+00	1.600000e+00	2.000000e+00	8.789762e-01	1.631525e-02	1.631525e-02
-1.600000e+00	-1.200000e+00	2.000000e+00	2.400000e+00	8.254587e-01	1.579574e-02	1.579574e-02
-1.600000e+00	-1.200000e+00	2.400000e+00	2.800000e+00	7.852150e-01	1.539976e-02	1.539976e-02
-1.600000e+00	-1.200000e+00	2.800000e+00	3.200000e+00	6.907619e-01	1.445594e-02	1.445594e-02
-1.600000e+00	-1.200000e+00	3.200000e+00	3.600000e+00	6.772469e-01	1.431486e-02	1.431486e-02
-1.600000e+00	-1.200000e+00	3.600000e+00	4.000000e+00	6.129311e-01	1.361875e-02	1.361875e-02
-1.600000e+00	-1.200000e+00	4.000000e+00	4.400000e+00	5.821017e-01	1.327522e-02	1.327522e-02
-1.600000e+00	-1.200000e+00	4.400000e+00	4.800000e+00	5.120772e-01	1.244584e-02	1.244584e-02
-1.600000e+00	-1.200000e+00	4.800000e+00	5.200000e+00	4.297475e-01	1.138342e-02	1.138342e-02
-1.600000e+00	-1.200000e+00	5.200000e+00	5.600000e+00	3.863942e-01	1.078880e-02	1.078880e-02
-1.600000e+00	-1.200000e+00	5.600000e+00	6.000000e+00	3.336781e-01	1.003517e-02	1.003517e-02
-1.200000e+00	-8.000000e-01	-6.000000e+00	-5.600000e+00	3.497771e-01	1.027123e-02	1.027123e-02
-1.200000e+00	-8.000000e-01	-5.600000e+00	-5.200000e+00	4.263373e-01	1.134052e-02	1.134052e-02
-1.200000e+00	-8.000000e-01	-5.200000e+00	-4.800000e+00	4.835497e-01	1.208017e-02	1.208017e-02
-1.200000e+00	-8.000000e-01	-4.800000e+00	-4.400000e+00	5.420451e-01	1.278687e-02	1.278687e-02
-1.200000e+00	-8.000000e-01	-4.400000e+00	-4.000000e+00	6.214945e-01	1.370054e-02	1.370054e-02
-1.200000e+00	-8.000000e-01	-4.000000e+00	-3.600000e+00	6.740594e-01	1.426276e-02	1.426276e-02
-1.200000e+00	-8.000000e-01	-3.600000e+00	-3.200000e+00	7.234588e-01	1.479168e-02	1.479168e-02
-1.200000e+00	-8.000000e-01	-3.200000e+00	-2.800000e+00	8.151256e-01	1.569937e-02	1.569937e-02
-1.200000e+00	-8.000000e-01	-2.800000e+00	-2.400000e+00	8.266119e-01	1.582087e-02	1.582087e-02
-1.200000e+00	-8.000000e-01	-2.400000e+00	-2.000000e+00	9.344944e-01	1.680184e-02	1.680184e-02
-1.200000e+00	-8.000000e-01	-2.000000e+00	-1.600000e+00	9.513631e-01	1.697690e-02	1.697690e-02
-1.200000e+00	-8.000000e-01	-1.600000e+00	-1.200000e+00	1.023891e+00	1.761123e-02	1.761123e-02
-1.200000e+00	-8.000000e-01	-1.200000e+00	-8.000000e-01	1.105942e+00	1.829884e-02	1.829884e-02
-1.200000e+00	-8.000000e-01	-8.000000e-01	-4.000000e-01	1.148746e+00	1.866134e-02	1.866134e-02
-1.200000e+00	-8.000000e-01	-4.000000e-01	0.000000e+00	1.166354e+00	1.879414e-02	1.879414e-02
-1.200000e+00	-8.000000e-01	0.000000e+00	4.000000e-01	1.169294e+00	1.880952e-02	1.880952e-02
-1.200000e+00	-8.000000e-01	4.000000e-01	8.000000e-01	1.113735e+00	1.836042e-02	1.836042e-02
-1.200000e+00	-8.000000e-01	8.000000e-01	1.200000e+00	1.042016e+00	1.775819e-02	1.775819e-02
-1.200000e+00	-8.000000e-01	1.200000e+00	1.600000e+00	1.032249e+00	1.767711e-02	1.767711e-02
-1.200000e+00	-8.000000e-01	1.600000e+00	2.000000e+00	9.383938e-01	1.685576e-02	1.685576e-02
-1.200000e+00	-8.000000e-01	2.000000e+00	2.400000e+00	9.260863e-01	1.674576e-02	1.674576e-02
-1.200000e+00	-8.000000e-01	2.400000e+00	2.800000e+00	8.616400e-01	1.614359e-02	1.614359e-02
-1.200000e+00	-8.000000e-01	2.800000e+00	3.200000e+00	7.722225e-01	1.528044e-02	1.528044e-02
-1.200000e+00	-8.000000e-01	3.200000e+00	3.600000e+00	7.096244e-01	1.466590e-02	1.466590e-02
-1.200000e+00	-8.000000e-01	3.600000e+00	4.000000e+00	6.708094e-01	1.425219e-02	1.425219e-02
-1.200000e+00	-8.000000e-01	4.000000e+00	4.400000e+00	6.160922e-01	1.364238e-02	1.364238e-02
-1.200000e+00	-8.000000e-01	4.400000e+00	4.800000e+00	5.496590e-01	1.288139e-02	1.288139e-02
-1.200000e+00	-8.000000e-01	4.800000e+00	5.200000e+00	4.838468e-01	1.208826e-02	1.208826e-02
-1.200000e+00	-8.000000e-01	5.200000e+00	5.600000e+00	4.329601e-01	1.142744e-02	1.142744e-02
-1.200000e+00	-8.000000e-01	5.600000e+00	6.000000e+00	3.711553e-01	1.057117e-02	1.057117e-02
-8.000000e-01	-4.000000e-01	-6.000000e+00	-5.600000e+00	4.003182e-01	1.097860e-02	1.097860e-02
-8.000000e-01	-4.000000e-01	-5.600000e+00	-5.200000e+00	4.440807e-01	1.158116e-02	1.158116e-02
-8.000000e-01	-4.000000e-01	-5.200000e+00	-4.800000e+00	5.300792e-01	1.264944e-02	1.264944e-02
-8.000000e-01	-4.000000e-01	-4.800000e+00	-4.400000e+00	5.919856e-01	1.336934e-02	1.336934e-02
-8.000000e-01	-4.000000e-01	-4.400000e+00	-4.000000e+00	6.479794e-01	1.399567e-02	1.399567e-02
-8.000000e-01	-4.000000e-01	-4.000000e+00	-3.600000e+00	7.287363e-01	1.484363e-02	1.484363e-02
-8.000000e-01	-4.000000e-01	-3.600000e+00	-3.200000e+00	7.934706e-01	1.548723e-02	1.548723e-02
-8.000000e-01	-4.000000e-01	-3.200000e+00	-2.800000e+00	8.223706e-01	1.576282e-02	1.576282e-02
-8.000000e-01	-4.000000e-01	-2.800000e+00	-2.400000e+00	8.690694e-01	1.621195e-02	1.621195e-02
-8.000000e-01	-4.000000e-01	-2.400000e+00	-2.000000e+00	9.816019e-01	1.723640e-02	1.723640e-02
-8.000000e-01	-4.000000e-01	-2.000000e+00	-1.600000e+00	1.004150e+00	1.742474e-02	1.742474e-02
-8.000000e-01	-4.000000e-01	-1.600000e+00	-1.200000e+00	1.113464e+00	1.836052e-02	1.836052e-02
-8.000000e-01	-4.000000e-01	-1.200000e+00	-8.000000e-01	1.198981e+00	1.905505e-02	1.905505e-02
-8.000000e-01	-4.000000e-01	-8.000000e-01	-4.000000e-01	1.249313e+00	1.945184e-02	1.945184e-02
-8.000000e-01	-4.000000e-01	-4.000000e-01	0.000000e+00	1.238071e+00	1.936133e-02	1.936133e-02
-8.000000e-01	-4.000000e-01	0.000000e+00	4.000000e-01	1.256449e+00	1.950150e-02	1.950150e-02
-8.000000e-01	-4.000000e-01	4.000000e-01	8.000000e-01	1.229755e+00	1.929227e-02	1.929227e-02
-8.000000e-01	-4.000000e-01	8.000000e-01	1.200000e+00	1.169716e+00	1.881696e-02	1.881696e-02
-8.000000e-01	-4.000000e-01	1.200000e+00	1.600000e+00	1.096649e+00	1.821249e-02	1.821249e-02
-8.000000e-01	-4.000000e-01	1.600000e+00	2.000000e+00	1.022959e+00	1.760035e-02	1.760035e-02
-8.000000e-01	-4.000000e-01	2.000000e+00	2.400000e+00	9.980963e-01	1.737921e-02	1.737921e-02
-8.000000e-01	-4.000000e-01	2.400000e+00	2.800000e+00	8.882275e-01	1.640049e-02	1.640049e-02
-8.000000e-01	-4.000000e-01	2.800000e+00	3.200000e+00	8.575450e-01	1.610719e-02	1.610719e-02
-8.000000e-01	-4.000000e-01	3.200000e+00	3.600000e+00	7.838244e-01	1.539589e-02	1.539589e-02
-8.000000e-01	-4.000000e-01	3.600000e+00	4.000000e+00	7.345138e-01	1.490355e-02	1.490355e-02
-8.000000e-01	-4.000000e-01	4.000000e+00	4.400000e+00	6.603987e-01	1.412293e-02	1.412293e-02
-8.000000e-01	-4.000000e-01	4.400000e+00	4.800000e+00	5.933709e-01	1.339021e-02	1.339021e-02
-8.000000e-01	-4.000000e-01	4.800000e+00	5.200000e+00	5.211276e-01	1.253616e-02	1.253616e-02
-8.000000e-01	-4.000000e-01	5.200000e+00	5.600000e+00	4.705462e-01	1.191323e-02	1.191323e-02
-8.000000e-01	-4.000000e-01	5.600000e+00	6.000000e+00	3.909219e-01	1.085250e-02	1.085250e-02
-4.000000e-01	0.000000e+00	-6.000000e+00	-5.600000e+00	4.074958e-01	1.107632e-02	1.107632e-02
-4.000000e-01	0.000000e+00	-5.600000e+00	-5.200000e+00	4.884158e-01	1.213815e-02	1.213815e-02
-4.000000e-01	0.000000e+00	-5.200000e+00	-4.800000e+00	5.501944e-01	1.289365e-02	1.289365e-02
-4.000000e-01	0.000000e+00	-4.800000e+00	-4.400000e+00	6.198808e-01	1.367859e-02	1.367859e-02
-4.000000e-01	0.000000e+00	-4.400000e+00	-4.000000e+00	6.639294e-01	1.415693e-02	1.415693e-02
-4.000000e-01	0.000000e+00	-4.000000e+00	-3.600000e+00	7.732625e-01	1.528630e-02	1.528630e-02
-4.000000e-01	0.000000e+00	-3.600000e+00	-3.200000e+00	8.312906e-01	1.585605e-02	1.585605e-02
-4.000000e-01	0.000000e+00	-3.200000e+00	-2.800000e+00	8.964312e-01	1.646691e-02	1.646691e-02
-4.000000e-01	0.000000e+00	-2.800000e+00	-2.400000e+00	9.384281e-01	1.684877e-02	1.684877e-02
-4.000000e-01	0.000000e+00	-2.400000e+00	-2.000000e+00	1.023491e+00	1.760233e-02	1.760233e-02
-4.000000e-01	0.000000e+00	-2.000000e+00	-1.600000e+00	1.090104e+00	1.816182e-02	1.816182e-02
-4.000000e-01	0.000000e+00	-1.600000e+00	-1.200000e+00	1.170063e+00	1.881938e-02	1.881938e-02
-4.000000e-01	0.000000e+00	-1.200000e+00	-8.000000e-01	1.214858e+00	1.918169e-02	1.918169e-02
-4.000000e-01	0.000000e+00	-8.000000e-01	-4.000000e-01	1.275933e+00	1.966031e-02	1.966031e-02
-4.000000e-01	0.000000e+00	-4.000000e-01	0.000000e+00	1.301310e+00	1.985210e-02	1.985210e-02
-4.000000e-01	0.000000e+00	0.000000e+00	4.000000e-01	1.294511e+00	1.978756e-02	1.978756e-02
-4.000000e-01	0.000000e+00	4.000000e-01	8.000000e-01	1.264265e+00	1.955662e-02	1.955662e-02
-4.000000e-01	0.000000e+00	8.000000e-01	1.200000e+00	1.259744e+00	1.951915e-02	1.951915e-02
-4.000000e-01	0.000000e+00	1.200000e+00	1.600000e+00	1.149414e+00	1.865200e-02	1.865200e-02
-4.000000e-01	0.000000e+00	1.600000e+00	2.000000e+00	1.095685e+00	1.821364e-02	1.821364e-02
-4.000000e-01	0.000000e+00	2.000000e+00	2.400000e+00	1.032009e+00	1.766760e-02	1.766760e-02
-4.000000e-01	0.000000e+00	2.400000e+00	2.800000e+00	9.445556e-01	1.690686e-02	1.690686e-02
-4.000000e-01	0.000000e+00	2.800000e+00	3.200000e+00	8.949206e-01	1.645062e-02	1.645062e-02
-4.000000e-01	0.000000e+00	3.200000e+00	3.600000e+00	8.225288e-01	1.577191e-02	1.577191e-02
-4.000000e-01	0.000000e+00	3.600000e+00	4.000000e+00	7.442744e-01	1.499941e-02	1.499941e-02
-4.000000e-01	0.000000e+00	4.000000e+00	4.400000e+00	6.915581e-01	1.445367e-02	1.445367e-02
-4.000000e-01	0.000000e+00	4.400000e+00	4.800000e+00	6.082510e-01	1.355137e-02	1.355137e-02
-4.000000e-01	0.000000e+00	4.800000e+00	5.200000e+00	5.410641e-01	1.277431e-02	1.277431e-02
-4.000000e-01	0.000000e+00	5.200000e+00	5.600000e+00	5.083698e-01	1.238816e-02	1.238816e-02
-4.000000e-01	0.000000e+00	5.600000e+00	6.000000e+00	3.977802e-01	1.094201e-02	1.094201e-02
0.000000e+00	4.000000e-01	-6.000000e+00	-5.600000e+00	4.191479e-01	1.124104e-02	1.124104e-02
0.000000e+00	4.000000e-01	-5.600000e+00	-5.200000e+00	4.622453e-01	1.180896e-02	1.180896e-02
0.000000e+00	4.000000e-01	-5.200000e+00	-4.800000e+00	5.253953e-01	1.259526e-02	1.259526e-02
0.000000e+00	4.000000e-01	-4.800000e+00	-4.400000e+00	6.067278e-01	1.353056e-02	1.353056e-02
0.000000e+00	4.000000e-01	-4.400000e+00	-4.000000e+00	6.774431e-01	1.429942e-02	1.429942e-02
0.000000e+00	4.000000e-01	-4.000000e+00	-3.600000e+00	7.410456e-01	1.495887e-02	1.495887e-02
0.000000e+00	4.000000e-01	-3.600000e+00	-3.200000e+00	8.281725e-01	1.581694e-02	1.581694e-02
0.000000e+00	4.000000e-01	-3.200000e+00	-2.800000e+00	8.739094e-01	1.625448e-02	1.625448e-02
0.000000e+00	4.000000e-01	-2.800000e+00	-2.400000e+00	9.208025e-01	1.669127e-02	1.669127e-02
0.000000e+00	4.000000e-01	-2.400000e+00	-2.000000e+00	1.068123e+00	1.797785e-02	1.797785e-02
0.000000e+00	4.000000e-01	-2.000000e+00	-1.600000e+00	1.103273e+00	1.828009e-02	1.828009e-02
0.000000e+00	4.000000e-01	-1.600000e+00	-1.200000e+00	1.159999e+00	1.873553e-02	1.873553e-02
0.000000e+00	4.000000e-01	-1.200000e+00	-8.000000e-01	1.223689e+00	1.924771e-02	1.924771e-02
0.000000e+00	4.000000e-01	-8.000000e-01	-4.000000e-01	1.282797e+00	1.970981e-02	1.970981e-02
0.000000e+00	4.000000e-01	-4.000000e-01	0.000000e+00	1.285051e+00	1.972157e-02	1.972157e-02
0.000000e+00	4.000000e-01	0.000000e+00	4.000000e-01	1.330732e+00	2.007165e-02	2.007165e-02
0.000000e+00	4.000000e-01	4.000000e-01	8.000000e-01	1.274249e+00	1.964363e-02	1.964363e-02
0.000000e+00	4.000000e-01	8.000000e-01	1.200000e+00	1.175228e+00	1.885683e-02	1.885683e-02
0.000000e+00	4.000000e-01	1.200000e+00	1.600000e+00	1.147791e+00	1.863753e-02	1.863753e-02
0.000000e+00	4.000000e-01	1.600000e+00	2.000000e+00	1.093766e+00	1.819207e-02	1.819207e-02
0.000000e+00	4.000000e-01	2.000000e+00	2.400000e+00	1.011694e+00	1.749512e-02	1.749512e-02
0.000000e+00	4.000000e-01	2.400000e+00	2.800000e+00	9.686650e-01	1.712868e-02	1.712868e-02
0.000000e+00	4.000000e-01	2.800000e+00	3.200000e+00	8.692987e-01	1.621678e-02	1.621678e-02
0.000000e+00	4.000000e-01	3.200000e+00	3.600000e+00	8.268225e-01	1.581418e-02	1.581418e-02
0.000000e+00	4.000000e-01	3.600000e+00	4.000000e+00	7.812500e-01	1.538467e-02	1.538467e-02
0.000000e+00	4.000000e-01	4.000000e+00	4.400000e+00	6.631262e-01	1.415575e-02	1.415575e-02
0.000000e+00	4.000000e-01	4.400000e+00	4.800000e+00	6.144074e-01	1.362159e-02	1.362159e-02
0.000000e+00	4.000000e-01	4.800000e+00	5.200000e+00	5.472964e-01	1.285403e-02	1.285403e-02
0.000000e+00	4.000000e-01	5.200000e+00	5.600000e+00	4.651925e-01	1.184557e-02	1.184557e-02
0.000000e+00	4.000000e-01	5.600000e+00	6.000000e+00	4.016244e-01	1.098559e-02	1.098559e-02
4.000000e-01	8.000000e-01	-6.000000e+00	-5.600000e+00	4.011921e-01	1.099466e-02	1.099466e-02
4.000000e-01	8.000000e-01	-5.600000e+00	-5.200000e+00	4.522684e-01	1.167608e-02	1.167608e-02
4.000000e-01	8.000000e-01	-5.200000e+00	-4.800000e+00	5.227784e-01	1.255794e-02	1.255794e-02
4.000000e-01	8.000000e-01	-4.800000e+00	-4.400000e+00	5.944938e-01	1.339879e-02	1.339879e-02
4.000000e-01	8.000000e-01	-4.400000e+00	-4.000000e+00	6.572437e-01	1.408717e-02	1.408717e-02
4.000000e-01	8.000000e-01	-4.000000e+00	-3.600000e+00	7.250400e-01	1.479214e-02	1.479214e-02
4.000000e-01	8.000000e-01	-3.600000e+00	-3.200000e+00	7.818813e-01	1.536916e-02	1.536916e-02
4.000000e-01	8.000000e-01	-3.200000e+00	-2.800000e+00	8.399906e-01	1.592970e-02	1.592970e-02
4.000000e-01	8.000000e-01	-2.800000e+00	-2.400000e+00	9.339488e-01	1.681419e-02	1.681419e-02
4.000000e-01	8.000000e-01	-2.400000e+00	-2.000000e+00	9.943350e-01	1.734296e-02	1.734296e-02
4.000000e-01	8.000000e-01	-2.000000e+00	-1.600000e+00	1.050327e+00	1.783079e-02	1.783079e-02
4.000000e-01	8.000000e-01	-1.600000e+00	-1.200000e+00	1.145427e+00	1.861422e-02	1.861422e-02
4.000000e-01	8.000000e-01	-1.200000e+00	-8.000000e-01	1.164528e+00	1.876700e-02	1.876700e-02
4.000000e-01	8.000000e-01	-8.000000e-01	-4.000000e-01	1.217177e+00	1.919682e-02	1.919682e-02
4.000000e-01	8.000000e-01	-4.000000e-01	0.000000e+00	1.234532e+00	1.933681e-02	1.933681e-02
4.000000e-01	8.000000e-01	0.000000e+00	4.000000e-01	1.237738e+00	1.934336e-02	1.934336e-02
4.000000e-01	8.000000e-01	4.000000e-01	8.000000e-01	1.231754e+00	1.930734e-02	1.930734e-02
4.000000e-01	8.000000e-01	8.000000e-01	1.200000e+00	1.147211e+00	1.863122e-02	1.863122e-02
4.000000e-01	8.000000e-01	1.200000e+00	1.600000e+00	1.095608e+00	1.820576e-02	1.820576e-02
4.000000e-01	8.000000e-01	1.600000e+00	2.000000e+00	1.004221e+00	1.742569e-02	1.742569e-02
4.000000e-01	8.000000e-01	2.000000e+00	2.400000e+00	1.009467e+00	1.748246e-02	1.748246e-02
4.000000e-01	8.000000e-01	2.400000e+00	2.800000e+00	9.567650e-01	1.701938e-02	1.701938e-02
4.000000e-01	8.000000e-01	2.800000e+00	3.200000e+00	8.390369e-01	1.593415e-02	1.593415e-02
4.000000e-01	8.000000e-01	3.200000e+00	3.600000e+00	7.440663e-01	1.500135e-02	1.500135e-02
4.000000e-01	8.000000e-01	3.600000e+00	4.000000e+00	7.223594e-01	1.477554e-02	1.477554e-02
4.000000e-01	8.000000e-01	4.000000e+00	4.400000e+00	6.542569e-01	1.406373e-02	1.406373e-02
4.000000e-01	8.000000e-01	4.400000e+00	4.800000e+00	6.021070e-01	1.349191e-02	1.349191e-02
4.000000e-01	8.000000e-01	4.800000e+00	5.200000e+00	5.248144e-01	1.260011e-02	1.260011e-02
4.000000e-01	8.000000e-01	5.200000e+00	5.600000e+00	4.415827e-01	1.154004e-02	1.154004e-02
4.000000e-01	8.000000e-01	5.600000e+00	6.000000e+00	3.846160e-01	1.075619e-02	1.075619e-02
8.000000e-01	1.200000e+00	-6.000000e+00	-5.600000e+00	3.665713e-01	1.051823e-02	1.051823e-02
8.000000e-01	1.200000e+00	-5.600000e+00	-5.200000e+00	4.308544e-01	1.140424e-02	1.140424e-02
8.000000e-01	1.200000e+00	-5.200000e+00	-4.800000e+00	4.946106e-01	1.222455e-02	1.222455e-02
8.000000e-01	1.200000e+00	-4.800000e+00	-4.400000e+00	5.489861e-01	1.287240e-02	1.287240e-02
8.000000e-01	1.200000e+00	-4.400000e+00	-4.000000e+00	6.167734e-01	1.365303e-02	1.365303e-02
8.000000e-01	1.200000e+00	-4.000000e+00	-3.600000e+00	6.733856e-01	1.426827e-02	1.426827e-02
8.000000e-01	1.200000e+00	-3.600000e+00	-3.200000e+00	7.463881e-01	1.502104e-02	1.502104e-02
8.000000e-01	1.200000e+00	-3.200000e+00	-2.800000e+00	7.738269e-01	1.529724e-02	1.529724e-02
8.000000e-01	1.200000e+00	-2.800000e+00	-2.400000e+00	8.617581e-01	1.614902e-02	1.614902e-02
8.000000e-01	1.200000e+00	-2.400000e+00	-2.000000e+00	9.023269e-01	1.653036e-02	1.653036e-02
8.000000e-01	1.200000e+00	-2.000000e+00	-1.600000e+00	9.791463e-01	1.721741e-02	1.721741e-02
8.000000e-01	1.200000e+00	-1.600000e+00	-1.200000e+00	1.030470e+00	1.765954e-02	1.765954e-02
8.000000e-01	1.200000e+00	-1.200000e+00	-8.000000e-01	1.063606e+00	1.794814e-02	1.794814e-02
8.000000e-01	1.200000e+00	-8.000000e-01	-4.000000e-01	1.105118e+00	1.829312e-02	1.829312e-02
8.000000e-01	1.200000e+00	-4.000000e-01	0.000000e+00	1.108522e+00	1.831649e-02	1.831649e-02
8.000000e-01	1.200000e+00	0.000000e+00	4.000000e-01	1.174078e+00	1.884545e-02	1.884545e-02
8.000000e-01	1.200000e+00	4.000000e-01	8.000000e-01	1.158708e+00	1.872667e-02	1.872667e-02
8.000000e-01	1.200000e+00	8.000000e-01	1.200000e+00	1.089027e+00	1.815159e-02	1.815159e-02
8.000000e-01	1.200000e+00	1.200000e+00	1.600000e+00	1.020480e+00	1.756572e-02	1.756572e-02
8.000000e-01	1.200000e+00	1.600000e+00	2.000000e+00	1.003564e+00	1.741923e-02	1.741923e-02
8.000000e-01	1.200000e+00	2.000000e+00	2.400000e+00	9.003963e-01	1.651018e-02	1.651018e-02
8.000000e-01	1.200000e+00	2.400000e+00	2.800000e+00	8.674369e-01	1.619579e-02	1.619579e-02
8.000000e-01	1.200000e+00	2.800000e+00	3.200000e+00	8.105969e-01	1.567051e-02	1.567051e-02
8.000000e-01	1.200000e+00	3.200000e+00	3.600000e+00	7.410900e-01	1.496935e-02	1.496935e-02
8.000000e-01	1.200000e+00	3.600000e+00	4.000000e+00	6.885163e-01	1.443154e-02	1.443154e-02
8.000000e-01	1.200000e+00	4.000000e+00	4.400000e+00	5.949297e-01	1.341213e-02	1.341213e-02
8.000000e-01	1.200000e+00	4.400000e+00	4.800000e+00	5.476358e-01	1.286928e-02	1.286928e-02
8.000000e-01	1.200000e+00	4.800000e+00	5.200000e+00	4.746191e-01	1.197384e-02	1.197384e-02
8.000000e-01	1.200000e+00	5.200000e+00	5.600000e+00	4.284129e-01	1.137113e-02	1.137113e-02
8.000000e-01	1.200000e+00	5.600000e+00	6.000000e+00	3.662144e-01	1.050322e-02	1.050322e-02
1.200000e+00	1.600000e+00	-6.000000e+00	-5.600000e+00	3.340994e-01	1.004308e-02	1.004308e-02
1.200000e+00	1.600000e+00	-5.600000e+00	-5.200000e+00	3.722959e-01	1.060474e-02	1.060474e-02
1.200000e+00	1.600000e+00	-5.200000e+00	-4.800000e+00	4.285639e-01	1.137513e-02	1.137513e-02
1.200000e+00	1.600000e+00	-4.800000e+00	-4.400000e+00	5.174985e-01	1.251521e-02	1.251521e-02
1.200000e+00	1.600000e+00	-4.400000e+00	-4.000000e+00	5.637753e-01	1.305179e-02	1.305179e-02
1.200000e+00	1.600000e+00	-4.000000e+00	-3.600000e+00	6.210464e-01	1.371208e-02	1.371208e-02
1.200000e+00	1.600000e+00	-3.600000e+00	-3.200000e+00	6.821475e-01	1.436060e-02	1.436060e-02
1.200000e+00	1.600000e+00	-3.200000e+00	-2.800000e+00	7.532531e-01	1.510107e-02	1.510107e-02
1.200000e+00	1.600000e+00	-2.800000e+00	-2.400000e+00	7.856931e-01	1.541767e-02	1.541767e-02
1.200000e+00	1.600000e+00	-2.400000e+00	-2.000000e+00	7.916900e-01	1.547317e-02	1.547317e-02
1.200000e+00	1.600000e+00	-2.000000e+00	-1.600000e+00	8.738781e-01	1.626212e-02	1.626212e-02
1.200000e+00	1.600000e+00	-1.600000e+00	-1.200000e+00	9.224156e-01	1.670107e-02	1.670107e-02
1.200000e+00	1.600000e+00	-1.200000e+00	-8.000000e-01	9.488262e-01	1.694226e-02	1.694226e-02
1.200000e+00	1.600000e+00	-8.000000e-01	-4.000000e-01	9.843225e-01	1.726100e-02	1.726100e-02
1.200000e+00	1.600000e+00	-4.000000e-01	0.000000e+00	1.037351e+00	1.772304e-02	1.772304e-02
1.200000e+00	1.600000e+00	0.000000e+00	4.000000e-01	1.011541e+00	1.750827e-02	1.750827e-02
1.200000e+00	1.600000e+00	4.000000e-01	8.000000e-01	1.005089e+00	1.744599e-02	1.744599e-02
1.200000e+00	1.600000e+00	8.000000e-01	1.200000e+00	1.005297e+00	1.744771e-02	1.744771e-02
1.200000e+00	1.600000e+00	1.200000e+00	1.600000e+00	9.299656e-01	1.677211e-02	1.677211e-02
1.200000e+00	1.600000e+00	1.600000e+00	2.000000e+00	8.566212e-01	1.610393e-02	1.610393e-02
1.200000e+00	1.600000e+00	2.000000e+00	2.400000e+00	8.219437e-01	1.577813e-02	1.577813e-02
1.200000e+00	1.600000e+00	2.400000e+00	2.800000e+00	7.494612e-01	1.506814e-02	1.506814e-02
1.200000e+00	1.600000e+00	2.800000e+00	3.200000e+00	7.209106e-01	1.477081e-02	1.477081e-02
1.200000e+00	1.600000e+00	3.200000e+00	3.600000e+00	6.491556e-01	1.400499e-02	1.400499e-02
1.200000e+00	1.600000e+00	3.600000e+00	4.000000e+00	6.199320e-01	1.368335e-02	1.368335e-02
1.200000e+00	1.600000e+00	4.000000e+00	4.400000e+00	5.529136e-01	1.292923e-02	1.292923e-02
1.200000e+00	1.600000e+00	4.400000e+00	4.800000e+00	5.161417e-01	1.248184e-02	1.248184e-02
1.200000e+00	1.600000e+00	4.800000e+00	5.200000e+00	4.598799e-01	1.177925e-02	1.177925e-02
1.200000e+00	1.600000e+00	5.200000e+00	5.600000e+00	3.853619e-01	1.077734e-02	1.077734e-02
1.200000e+00	1.600000e+00	5.600000e+00	6.000000e+00	3.427321e-01	1.016108e-02	1.016108e-02
1.600000e+00	2.000000e+00	-6.000000e+00	-5.600000e+00	2.839758e-01	9.257843e-03	9.257843e-03
1.600000e+00	2.000000e+00	-5.600000e+00	-5.200000e+00	3.202014e-01	9.831202e-03	9.831202e-03
1.600000e+00	2.000000e+00	-5.200000e+00	-4.800000e+00	3.772049e-01	1.067512e-02	1.067512e-02
1.600000e+00	2.000000e+00	-4.800000e+00	-4.400000e+00	4.284245e-01	1.137985e-02	1.137985e-02
1.600000e+00	2.000000e+00	-4.400000e+00	-4.000000e+00	4.797139e-01	1.204167e-02	1.204167e-02
1.600000e+00	2.000000e+00	-4.000000e+00	-3.600000e+00	5.448484e-01	1.283901e-02	1.283901e-02
1.600000e+00	2.000000e+00	-3.600000e+00	-3.200000e+00	5.812219e-01	1.325861e-02	1.325861e-02
1.600000e+00	2.000000e+00	-3.200000e+00	-2.800000e+00	6.168438e-01	1.365837e-02	1.365837e-02
1.600000e+00	2.000000e+00	-2.800000e+00	-2.400000e+00	6.650513e-01	1.419393e-02	1.419393e-02
1.600000e+00	2.000000e+00	-2.400000e+00	-2.000000e+00	7.375081e-01	1.493889e-02	1.493889e-02
1.600000e+00	2.000000e+00	-2.000000e+00	-1.600000e+00	7.539400e-01	1.511816e-02	1.511816e-02
1.600000e+00	2.000000e+00	-1.600000e+00	-1.200000e+00	8.184469e-01	1.574616e-02	1.574616e-02
1.600000e+00	2.000000e+00	-1.200000e+00	-8.000000e-01	8.685713e-01	1.622276e-02	1.622276e-02
1.600000e+00	2.000000e+00	-8.000000e-01	-4.000000e-01	8.646013e-01	1.616828e-02	1.616828e-02
1.600000e+00	2.000000e+00	-4.000000e-01	0.000000e+00	8.979963e-01	1.649305e-02	1.649305e-02
1.600000e+00	2.000000e+00	0.000000e+00	4.000000e-01	8.893444e-01	1.640646e-02	1.640646e-02
1.600000e+00	2.000000e+00	4.000000e-01	8.000000e-01	8.593794e-01	1.611867e-02	1.611867e-02
1.600000e+00	2.000000e+00	8.000000e-01	1.200000e+00	8.396488e-01	1.594342e-02	1.594342e-02
1.600000e+00	2.000000e+00	1.200000e+00	1.600000e+00	7.924687e-01	1.547611e-02	1.547611e-02
1.600000e+00	2.000000e+00	1.600000e+00	2.000000e+00	7.728025e-01	1.528609e-02	1.528609e-02
1.600000e+00	2.000000e+00	2.000000e+00	2.400000e+00	6.952094e-01	1.450497e-02	1.450497e-02
1.600000e+00	2.000000e+00	2.400000e+00	2.800000e+00	6.579038e-01	1.411951e-02	1.411951e-02
1.600000e+00	2.000000e+00	2.800000e+00	3.200000e+00	6.134874e-01	1.362154e-02	1.362154e-02
1.600000e+00	2.000000e+00	3.200000e+00	3.600000e+00	5.523014e-01	1.292581e-02	1.292581e-02
1.600000e+00	2.000000e+00	3.600000e+00	4.000000e+00	5.288237e-01	1.264212e-02	1.264212e-02
1.600000e+00	2.000000e+00	4.000000e+00	4.400000e+00	5.007829e-01	1.230658e-02	1.230658e-02
1.600000e+00	2.000000e+00	4.400000e+00	4.800000e+00	4.558574e-01	1.173791e-02	1.173791e-02
1.600000e+00	2.000000e+00	4.800000e+00	5.200000e+00	3.904938e-01	1.085369e-02	1.085369e-02
1.600000e+00	2.000000e+00	5.200000e+00	5.600000e+00	3.529818e-01	1.032558e-02	1.032558e-02
1.600000e+00	2.000000e+00	5.600000e+00	6.000000e+00	2.991273e-01	9.503018e-03	9.503018e-03
2.000000e+00	2.400000e+00	-6.000000e+00	-5.600000e+00	2.524037e-01	8.729740e-03	8.729740e-03
2.000000e+00	2.400000e+00	-5.600000e+00	-5.200000e+00	2.929099e-01	9.415512e-03	9.415512e-03
2.000000e+00	2.400000e+00	-5.200000e+00	-4.800000e+00	3.478463e-01	1.025026e-02	1.025026e-02
2.000000e+00	2.400000e+00	-4.800000e+00	-4.400000e+00	3.632241e-01	1.047820e-02	1.047820e-02
2.000000e+00	2.400000e+00	-4.400000e+00	-4.000000e+00	4.082484e-01	1.110923e-02	1.110923e-02
2.000000e+00	2.400000e+00	-4.000000e+00	-3.600000e+00	4.485099e-01	1.163812e-02	1.163812e-02
2.000000e+00	2.400000e+00	-3.600000e+00	-3.200000e+00	4.689274e-01	1.191390e-02	1.191390e-02
2.000000e+00	2.400000e+00	-3.200000e+00	-2.800000e+00	5.425328e-01	1.282069e-02	1.282069e-02
2.000000e+00	2.400000e+00	-2.800000e+00	-2.400000e+00	5.781343e-01	1.323282e-02	1.323282e-02
2.000000e+00	2.400000e+00	-2.400000e+00	-2.000000e+00	6.132557e-01	1.361623e-02	1.361623e-02
2.000000e+00	2.400000e+00	-2.000000e+00	-1.600000e+00	6.455638e-01	1.399035e-02	1.399035e-02
2.000000e+00	2.400000e+00	-1.600000e+00	-1.200000e+00	7.059450e-01	1.463058e-02	1.463058e-02
2.000000e+00	2.400000e+00	-1.200000e+00	-8.000000e-01	7.094894e-01	1.466642e-02	1.466642e-02
2.000000e+00	2.400000e+00	-8.000000e-01	-4.000000e-01	7.171794e-01	1.474373e-02	1.474373e-02
2.000000e+00	2.400000e+00	-4.000000e-01	0.000000e+00	7.348119e-01	1.492117e-02	1.492117e-02
2.000000e+00	2.400000e+00	0.000000e+00	4.000000e-01	7.332644e-01	1.490555e-02	1.490555e-02
2.000000e+00	2.400000e+00	4.000000e-01	8.000000e-01	7.429556e-01	1.499804e-02	1.499804e-02
2.000000e+00	2.400000e+00	8.000000e-01	1.200000e+00	6.745094e-01	1.429624e-02	1.429624e-02
2.000000e+00	2.400000e+00	1.200000e+00	1.600000e+00	6.694244e-01	1.422601e-02	1.422601e-02
2.000000e+00	2.400000e+00	1.600000e+00	2.000000e+00	6.524919e-01	1.405414e-02	1.405414e-02
2.000000e+00	2.400000e+00	2.000000e+00	2.400000e+00	6.251119e-01	1.375796e-02	1.375796e-02
2.000000e+00	2.400000e+00	2.400000e+00	2.800000e+00	5.841566e-01	1.329881e-02	1.329881e-02
2.000000e+00	2.400000e+00	2.800000e+00	3.200000e+00	5.271353e-01	1.263771e-02	1.263771e-02
2.000000e+00	2.400000e+00	3.200000e+00	3.600000e+00	4.891108e-01	1.217119e-02	1.217119e-02
2.000000e+00	2.400000e+00	3.600000e+00	4.000000e+00	4.659292e-01	1.186863e-02	1.186863e-02
2.000000e+00	2.400000e+00	4.000000e+00	4.400000e+00	3.993227e-01	1.098951e-02	1.098951e-02
2.000000e+00	2.400000e+00	4.400000e+00	4.800000e+00	3.780687e-01	1.069556e-02	1.069556e-02
2.000000e+00	2.400000e+00	4.800000e+00	5.200000e+00	3.240692e-01	9.890561e-03	9.890561e-03
2.000000e+00	2.400000e+00	5.200000e+00	5.600000e+00	2.865925e-01	9.308374e-03	9.308374e-03
2.000000e+00	2.400000e+00	5.600000e+00	6.000000e+00	2.420774e-01	8.552768e-03	8.552768e-03
2.400000e+00	2.800000e+00	-6.000000e+00	-5.600000e+00	2.064972e-01	7.899953e-03	7.899953e-03
2.400000e+00	2.800000e+00	-5.600000e+00	-5.200000e+00	2.346837e-01	8.429424e-03	8.429424e-03
2.400000e+00	2.800000e+00	-5.200000e+00	-4.800000e+00	2.847274e-01	9.277162e-03	9.277162e-03
2.400000e+00	2.800000e+00	-4.800000e+00	-4.400000e+00	3.246463e-01	9.916558e-03	9.916558e-03
2.400000e+00	2.800000e+00	-4.400000e+00	-4.000000e+00	3.390664e-01	1.012418e-02	1.012418e-02
2.400000e+00	2.800000e+00	-4.000000e+00	-3.600000e+00	3.610229e-01	1.044517e-02	1.044517e-02
2.400000e+00	2.800000e+00	-3.600000e+00	-3.200000e+00	4.288953e-01	1.140527e-02	1.140527e-02
2.400000e+00	2.800000e+00	-3.200000e+00	-2.800000e+00	4.496899e-01	1.167301e-02	1.167301e-02
2.400000e+00	2.800000e+00	-2.800000e+00	-2.400000e+00	4.846458e-01	1.212008e-02	1.212008e-02
2.400000e+00	2.800000e+00	-2.400000e+00	-2.000000e+00	5.213513e-01	1.256065e-02	1.256065e-02
2.400000e+00	2.800000e+00	-2.000000e+00	-1.600000e+00	5.445491e-01	1.284765e-02	1.284765e-02
2.400000e+00	2.800000e+00	-1.600000e+00	-1.200000e+00	5.634467e-01	1.305831e-02	1.305831e-02
2.400000e+00	2.800000e+00	-1.200000e+00	-8.000000e-01	5.838784e-01	1.330215e-02	1.330215e-02
2.400000e+00	2.800000e+00	-8.000000e-01	-4.000000e-01	5.865178e-01	1.332777e-02	1.332777e-02
2.400000e+00	2.800000e+00	-4.000000e-01	0.000000e+00	6.144500e-01	1.364604e-02	1.364604e-02
2.400000e+00	2.800000e+00	0.000000e+00	4.000000e-01	6.141855e-01	1.363661e-02	1.363661e-02
2.400000e+00	2.800000e+00	4.000000e-01	8.000000e-01	5.959079e-01	1.343460e-02	1.343460e-02
2.400000e+00	2.800000e+00	8.000000e-01	1.200000e+00	5.785073e-01	1.323885e-02	1.323885e-02
2.400000e+00	2.800000e+00	1.200000e+00	1.600000e+00	5.452287e-01	1.284819e-02	1.284819e-02
2.400000e+00	2.800000e+00	1.600000e+00	2.000000e+00	5.144416e-01	1.248514e-02	1.248514e-02
2.400000e+00	2.800000e+00	2.000000e+00	2.400000e+00	4.998365e-01	1.230930e-02	1.230930e-02
2.400000e+00	2.800000e+00	2.400000e+00	2.800000e+00	4.582188e-01	1.177605e-02	1.177605e-02
2.400000e+00	2.800000e+00	2.800000e+00	3.200000e+00	4.479117e-01	1.165021e-02	1.165021e-02
2.400000e+00	2.800000e+00	3.200000e+00	3.600000e+00	3.975944e-01	1.096243e-02	1.096243e-02
2.400000e+00	2.800000e+00	3.600000e+00	4.000000e+00	3.886367e-01	1.083583e-02	1.083583e-02
2.400000e+00	2.800000e+00	4.000000e+00	4.400000e+00	3.386118e-01	1.011961e-02	1.011961e-02
2.400000e+00	2.800000e+00	4.400000e+00	4.800000e+00	2.964278e-01	9.465695e-03	9.465695e-03
2.400000e+00	2.800000e+00	4.800000e+00	5.200000e+00	2.810555e-01	9.226772e-03	9.226772e-03
2.400000e+00	2.800000e+00	5.200000e+00	5.600000e+00	2.434829e-01	8.592393e-03	8.592393e-03
2.400000e+00	2.800000e+00	5.600000e+00	6.000000e+00	2.006329e-01	7.779033e-03	7.779033e-03
2.800000e+00	3.200000e+00	-6.000000e+00	-5.600000e+00	1.689842e-01	7.145098e-03	7.145098e-03
2.800000e+00	3.200000e+00	-5.600000e+00	-5.200000e+00	1.754445e-01	7.276511e-03	7.276511e-03
2.800000e+00	3.200000e+00	-5.200000e+00	-4.800000e+00	2.234792e-01	8.225484e-03	8.225484e-03
2.800000e+00	3.200000e+00	-4.800000e+00	-4.400000e+00	2.318094e-01	8.380472e-03	8.380472e-03
2.800000e+00	3.200000e+00	-4.400000e+00	-4.000000e+00	2.703814e-01	9.043599e-03	9.043599e-03
2.800000e+00	3.200000e+00	-4.000000e+00	-3.600000e+00	3.130873e-01	9.742449e-03	9.742449e-03
2.800000e+00	3.200000e+00	-3.600000e+00	-3.200000e+00	3.137729e-01	9.749870e-03	9.749870e-03
2.800000e+00	3.200000e+00	-3.200000e+00	-2.800000e+00	3.713051e-01	1.060635e-02	1.060635e-02
2.800000e+00	3.200000e+00	-2.800000e+00	-2.400000e+00	3.845376e-01	1.080177e-02	1.080177e-02
2.800000e+00	3.200000e+00	-2.400000e+00	-2.000000e+00	3.962439e-01	1.095060e-02	1.095060e-02
2.800000e+00	3.200000e+00	-2.000000e+00	-1.600000e+00	4.318068e-01	1.143812e-02	1.143812e-02
2.800000e+00	3.200000e+00	-1.600000e+00	-1.200000e+00	4.459643e-01	1.161523e-02	1.161523e-02
2.800000e+00	3.200000e+00	-1.200000e+00	-8.000000e-01	4.559598e-01	1.174904e-02	1.174904e-02
2.800000e+00	3.200000e+00	-8.000000e-01	-4.000000e-01	4.789046e-01	1.205170e-02	1.205170e-02
2.800000e+00	3.200000e+00	-4.000000e-01	0.000000e+00	5.031414e-01	1.235270e-02	1.235270e-02
2.800000e+00	3.200000e+00	0.000000e+00	4.000000e-01	4.853604e-01	1.212681e-02	1.212681e-02
2.800000e+00	3.200000e+00	4.000000e-01	8.000000e-01	4.735092e-01	1.197362e-02	1.197362e-02
2.800000e+00	3.200000e+00	8.000000e-01	1.200000e+00	4.582477e-01	1.178478e-02	1.178478e-02
2.800000e+00	3.200000e+00	1.200000e+00	1.600000e+00	4.452579e-01	1.161324e-02	1.161324e-02
2.800000e+00	3.200000e+00	1.600000e+00	2.000000e+00	4.222468e-01	1.130393e-02	1.130393e-02
2.800000e+00	3.200000e+00	2.000000e+00	2.400000e+00	3.969307e-01	1.096135e-02	1.096135e-02
2.800000e+00	3.200000e+00	2.400000e+00	2.800000e+00	3.809810e-01	1.073926e-02	1.073926e-02
2.800000e+00	3.200000e+00	2.800000e+00	3.200000e+00	3.363317e-01	1.009783e-02	1.009783e-02
2.800000e+00	3.200000e+00	3.200000e+00	3.600000e+00	3.410450e-01	1.016143e-02	1.016143e-02
2.800000e+00	3.200000e+00	3.600000e+00	4.000000e+00	3.001871e-01	9.532293e-03	9.532293e-03
2.800000e+00	3.200000e+00	4.000000e+00	4.400000e+00	2.827418e-01	9.247369e-03	9.247369e-03
2.800000e+00	3.200000e+00	4.400000e+00	4.800000e+00	2.606691e-01	8.879033e-03	8.879033e-03
2.800000e+00	3.200000e+00	4.800000e+00	5.200000e+00	2.111851e-01	7.992765e-03	7.992765e-03
2.800000e+00	3.200000e+00	5.200000e+00	5.600000e+00	1.908900e-01	7.597448e-03	7.597448e-03
2.800000e+00	3.200000e+00	5.600000e+00	6.000000e+00	1.797600e-01	7.374160e-03	7.374160e-03
3.200000e+00	3.600000e+00	-6.000000e+00	-5.600000e+00	1.366621e-01	6.439472e-03	6.439472e-03
3.200000e+00	3.600000e+00	-5.600000e+00	-5.200000e+00	1.354298e-01	6.410066e-03	6.410066e-03
3.200000e+00	3.600000e+00	-5.200000e+00	-4.800000e+00	1.671725e-01	7.113313e-03	7.113313e-03
3.200000e+00	3.600000e+00	-4.800000e+00	-4.400000e+00	1.914513e-01	7.607429e-03	7.607429e-03
3.200000e+00	3.600000e+00	-4.400000e+00	-4.000000e+00	2.018572e-01	7.820980e-03	7.820980e-03
3.200000e+00	3.600000e+00	-4.000000e+00	-3.600000e+00	2.355282e-01	8.449711e-03	8.449711e-03
3.200000e+00	3.600000e+00	-3.600000e+00	-3.200000e+00	2.507619e-01	8.715192e-03	8.715192e-03
3.200000e+00	3.600000e+00	-3.200000e+00	-2.800000e+00	2.875272e-01	9.329709e-03	9.329709e-03
3.200000e+00	3.600000e+00	-2.800000e+00	-2.400000e+00	3.031943e-01	9.583596e-03	9.583596e-03
3.200000e+00	3.600000e+00	-2.400000e+00	-2.000000e+00	3.062381e-01	9.637453e-03	9.637453e-03
3.200000e+00	3.600000e+00	-2.000000e+00	-1.600000e+00	3.390496e-01	1.013299e-02	1.013299e-02
3.200000e+00	3.600000e+00	-1.600000e+00	-1.200000e+00	3.514673e-01	1.032591e-02	1.032591e-02
3.200000e+00	3.600000e+00	-1.200000e+00	-8.000000e-01	3.626803e-01	1.049445e-02	1.049445e-02
3.200000e+00	3.600000e+00	-8.000000e-01	-4.000000e-01	3.805256e-01	1.074445e-02	1.074445e-02
3.200000e+00	3.600000e+00	-4.000000e-01	0.000000e+00	3.733941e-01	1.064500e-02	1.064500e-02
3.200000e+00	3.600000e+00	0.000000e+00	4.000000e-01	3.676067e-01	1.056295e-02	1.056295e-02
3.200000e+00	3.600000e+00	4.000000e-01	8.000000e-01	3.800211e-01	1.073375e-02	1.073375e-02
3.200000e+00	3.600000e+00	8.000000e-01	1.200000e+00	3.673709e-01	1.055090e-02	1.055090e-02
3.200000e+00	3.600000e+00	1.200000e+00	1.600000e+00	3.437468e-01	1.020575e-02	1.020575e-02
3.200000e+00	3.600000e+00	1.600000e+00	2.000000e+00	3.331817e-01	1.004289e-02	1.004289e-02
3.200000e+00	3.600000e+00	2.000000e+00	2.400000e+00	2.959423e-01	9.469183e-03	9.469183e-03
3.200000e+00	3.600000e+00	2.400000e+00	2.800000e+00	2.974620e-01	9.483584e-03	9.483584e-03
3.200000e+00	3.600000e+00	2.800000e+00	3.200000e+00	2.752725e-01	9.125565e-03	9.125565e-03
3.200000e+00	3.600000e+00	3.200000e+00	3.600000e+00	2.603533e-01	8.888985e-03	8.888985e-03
3.200000e+00	3.600000e+00	3.600000e+00	4.000000e+00	2.346459e-01	8.434071e-03	8.434071e-03
3.200000e+00	3.600000e+00	4.000000e+00	4.400000e+00	2.117588e-01	8.003222e-03	8.003222e-03
3.200000e+00	3.600000e+00	4.400000e+00	4.800000e+00	1.762243e-01	7.303065e-03	7.303065e-03
3.200000e+00	3.600000e+00	4.800000e+00	5.200000e+00	1.741184e-01	7.265721e-03	7.265721e-03
3.200000e+00	3.600000e+00	5.200000e+00	5.600000e+00	1.448316e-01	6.621355e-03	6.621355e-03
3.200000e+00	3.600000e+00	5.600000e+00	6.000000e+00	1.379817e-01	6.458887e-03	6.458887e-03
3.600000e+00	4.000000e+00	-6.000000e+00	-5.600000e+00	9.638150e-02	5.399872e-03	5.399872e-03
3.600000e+00	4.000000e+00	-5.600000e+00	-5.200000e+00	1.220846e-01	6.077108e-03	6.077108e-03
3.600000e+00	4.000000e+00	-5.200000e+00	-4.800000e+00	1.248211e-01	6.153722e-03	6.153722e-03
3.600000e+00	4.000000e+00	-4.800000e+00	-4.400000e+00	1.526485e-01	6.804052e-03	6.804052e-03
3.600000e+00	4.000000e+00	-4.400000e+00	-4.000000e+00	1.586544e-01	6.935284e-03	6.935284e-03
3.600000e+00	4.000000e+00	-4.000000e+00	-3.600000e+00	1.786828e-01	7.367618e-03	7.367618e-03
3.600000e+00	4.000000e+00	-3.600000e+00	-3.200000e+00	2.020198e-01	7.821400e-03	7.821400e-03
3.600000e+00	4.000000e+00	-3.200000e+00	-2.800000e+00	2.244833e-01	8.240442e-03	8.240442e-03
3.600000e+00	4.000000e+00	-2.800000e+00	-2.400000e+00	2.283581e-01	8.321330e-03	8.321330e-03
3.600000e+00	4.000000e+00	-2.400000e+00	-2.000000e+00	2.443226e-01	8.600615e-03	8.600615e-03
3.600000e+00	4.000000e+00	-2.000000e+00	-1.600000e+00	2.500457e-01	8.705474e-03	8.705474e-03
3.600000e+00	4.000000e+00	-1.600000e+00	-1.200000e+00	2.667317e-01	8.992749e-03	8.992749e-03
3.600000e+00	4.000000e+00	-1.200000e+00	-8.000000e-01	2.897570e-01	9.367391e-03	9.367391e-03
3.600000e+00	4.000000e+00	-8.000000e-01	-4.000000e-01	2.810407e-01	9.236519e-03	9.236519e-03
3.600000e+00	4.000000e+00	-4.000000e-01	0.000000e+00	2.849053e-01	9.304067e-03	9.304067e-03
3.600000e+00	4.000000e+00	0.000000e+00	4.000000e-01	2.723003e-01	9.082908e-03	9.082908e-03
3.600000e+00	4.000000e+00	4.000000e-01	8.000000e-01	2.866418e-01	9.321206e-03	9.321206e-03
3.600000e+00	4.000000e+00	8.000000e-01	1.200000e+00	2.811040e-01	9.234222e-03	9.234222e-03
3.600000e+00	4.000000e+00	1.200000e+00	1.600000e+00	2.638832e-01	8.963605e-03	8.963605e-03
3.600000e+00	4.000000e+00	1.600000e+00	2.000000e+00	2.453726e-01	8.633395e-03	8.633395e-03
3.600000e+00	4.000000e+00	2.000000e+00	2.400000e+00	2.268887e-01	8.290471e-03	8.290471e-03
3.600000e+00	4.000000e+00	2.400000e+00	2.800000e+00	2.380242e-01	8.502332e-03	8.502332e-03
3.600000e+00	4.000000e+00	2.800000e+00	3.200000e+00	2.051225e-01	7.877435e-03	7.877435e-03
3.600000e+00	4.000000e+00	3.200000e+00	3.600000e+00	1.830320e-01	7.440052e-03	7.440052e-03
3.600000e+00	4.000000e+00	3.600000e+00	4.000000e+00	1.788164e-01	7.366181e-03	7.366181e-03
3.600000e+00	4.000000e+00	4.000000e+00	4.400000e+00	1.729289e-01	7.235079e-03	7.235079e-03
3.600000e+00	4.000000e+00	4.400000e+00	4.800000e+00	1.440333e-01	6.606011e-03	6.606011e-03
3.600000e+00	4.000000e+00	4.800000e+00	5.200000e+00	1.322003e-01	6.335453e-03	6.335453e-03
3.600000e+00	4.000000e+00	5.200000e+00	5.600000e+00	1.137968e-01	5.872517e-03	5.872517e-03
3.600000e+00	4.000000e+00	5.600000e+00	6.000000e+00	9.486694e-02	5.357060e-03	5.357060e-03
4.000000e+00	4.400000e+00	-6.000000e+00	-5.600000e+00	7.189575e-02	4.672807e-03	4.672807e-03
4.000000e+00	4.400000e+00	-5.600000e+00	-5.200000e+00	8.577138e-02	5.092532e-03	5.092532e-03
4.000000e+00	4.400000e+00	-5.200000e+00	-4.800000e+00	9.598306e-02	5.385621e-03	5.385621e-03
4.000000e+00	4.400000e+00	-4.800000e+00	-4.400000e+00	1.091541e-01	5.748508e-03	5.748508e-03
4.000000e+00	4.400000e+00	-4.400000e+00	-4.000000e+00	1.149450e-01	5.892207e-03	5.892207e-03
4.000000e+00	4.400000e+00	-4.000000e+00	-3.600000e+00	1.369512e-01	6.438380e-03	6.438380e-03
4.000000e+00	4.400000e+00	-3.600000e+00	-3.200000e+00	1.488424e-01	6.714539e-03	6.714539e-03
4.000000e+00	4.400000e+00	-3.200000e+00	-2.800000e+00	1.667041e-01	7.106789e-03	7.106789e-03
4.000000e+00	4.400000e+00	-2.800000e+00	-2.400000e+00	1.787573e-01	7.364269e-03	7.364269e-03
4.000000e+00	4.400000e+00	-2.400000e+00	-2.000000e+00	1.858126e-01	7.510012e-03	7.510012e-03
4.000000e+00	4.400000e+00	-2.000000e+00	-1.600000e+00	1.889883e-01	7.570683e-03	7.570683e-03
4.000000e+00	4.400000e+00	-1.600000e+00	-1.200000e+00	2.020818e-01	7.835835e-03	7.835835e-03
4.000000e+00	4.400000e+00	-1.200000e+00	-8.000000e-01	1.927906e-01	7.649796e-03	7.649796e-03
4.000000e+00	4.400000e+00	-8.000000e-01	-4.000000e-01	2.225440e-01	8.208863e-03	8.208863e-03
4.000000e+00	4.400000e+00	-4.000000e-01	0.000000e+00	2.226901e-01	8.219938e-03	8.219938e-03
4.000000e+00	4.400000e+00	0.000000e+00	4.000000e-01	2.275933e-01	8.310463e-03	8.310463e-03
4.000000e+00	4.400000e+00	4.000000e-01	8.000000e-01	2.240219e-01	8.246526e-03	8.246526e-03
4.000000e+00	4.400000e+00	8.000000e-01	1.200000e+00	2.000203e-01	7.785074e-03	7.785074e-03
4.000000e+00	4.400000e+00	1.200000e+00	1.600000e+00	2.057885e-01	7.891058e-03	7.891058e-03
4.000000e+00	4.400000e+00	1.600000e+00	2.000000e+00	1.949787e-01	7.693935e-03	7.693935e-03
4.000000e+00	4.400000e+00	2.000000e+00	2.400000e+00	1.634569e-01	7.038732e-03	7.038732e-03
4.000000e+00	4.400000e+00	2.400000e+00	2.800000e+00	1.739859e-01	7.267369e-03	7.267369e-03
4.000000e+00	4.400000e+00	2.800000e+00	3.200000e+00	1.573671e-01	6.905537e-03	6.905537e-03
4.000000e+00	4.400000e+00	3.200000e+00	3.600000e+00	1.421622e-01	6.554701e-03	6.554701e-03
4.000000e+00	4.400000e+00	3.600000e+00	4.000000e+00	1.310437e-01	6.301200e-03	6.301200e-03
4.000000e+00	4.400000e+00	4.000000e+00	4.400000e+00	1.265824e-01	6.203187e-03	6.203187e-03
4.000000e+00	4.400000e+00	4.400000e+00	4.800000e+00	1.075101e-01	5.709134e-03	5.709134e-03
4.000000e+00	4.400000e+00	4.800000e+00	5.200000e+00	9.030269e-02	5.243435e-03	5.243435e-03
4.000000e+00	4.400000e+00	5.200000e+00	5.600000e+00	8.918988e-02	5.196853e-03	5.196853e-03
4.000000e+00	4.400000e+00	5.600000e+00	6.000000e+00	7.572981e-02	4.783444e-03	4.783444e-03
4.400000e+00	4.800000e+00	-6.000000e+00	-5.600000e+00	5.866809e-02	4.225835e-03	4.225835e-03
4.400000e+00	4.800000e+00	-5.600000e+00	-5.200000e+00	5.781651e-02	4.185961e-03	4.185961e-03
4.400000e+00	4.800000e+00	-5.200000e+00	-4.800000e+00	7.124575e-02	4.640469e-03	4.640469e-03
4.400000e+00	4.800000e+00	-4.800000e+00	-4.400000e+00	8.497469e-02	5.063121e-03	5.063121e-03
4.400000e+00	4.800000e+00	-4.400000e+00	-4.000000e+00	9.715700e-02	5.426649e-03	5.426649e-03
4.400000e+00	4.800000e+00	-4.000000e+00	-3.600000e+00	9.413131e-02	5.349686e-03	5.349686e-03
4.400000e+00	4.800000e+00	-3.600000e+00	-3.200000e+00	1.163608e-01	5.942011e-03	5.942011e-03
4.400000e+00	4.800000e+00	-3.200000e+00	-2.800000e+00	1.240646e-01	6.139087e-03	6.139087e-03
4.400000e+00	4.800000e+00	-2.800000e+00	-2.400000e+00	1.254591e-01	6.169995e-03	6.169995e-03
4.400000e+00	4.800000e+00	-2.400000e+00	-2.000000e+00	1.487487e-01	6.717273e-03	6.717273e-03
4.400000e+00	4.800000e+00	-2.000000e+00	-1.600000e+00	1.403569e-01	6.527756e-03	6.527756e-03
4.400000e+00	4.800000e+00	-1.600000e+00	-1.200000e+00	1.375365e-01	6.459141e-03	6.459141e-03
4.400000e+00	4.800000e+00	-1.200000e+00	-8.000000e-01	1.472493e-01	6.698213e-03	6.698213e-03
4.400000e+00	4.800000e+00	-8.000000e-01	-4.000000e-01	1.382643e-01	6.479674e-03	6.479674e-03
4.400000e+00	4.800000e+00	-4.000000e-01	0.000000e+00	1.599377e-01	6.964665e-03	6.964665e-03
4.400000e+00	4.800000e+00	0.000000e+00	4.000000e-01	1.645798e-01	7.073954e-03	7.073954e-03
4.400000e+00	4.800000e+00	4.000000e-01	8.000000e-01	1.696543e-01	7.187658e-03	7.187658e-03
4.400000e+00	4.800000e+00	8.000000e-01	1.200000e+00	1.467772e-01	6.684187e-03	6.684187e-03
4.400000e+00	4.800000e+00	1.200000e+00	1.600000e+00	1.575143e-01	6.912393e-03	6.912393e-03
4.400000e+00	4.800000e+00	1.600000e+00	2.000000e+00	1.377314e-01	6.461382e-03	6.461382e-03
4.400000e+00	4.800000e+00	2.000000e+00	2.400000e+00	1.338474e-01	6.371399e-03	6.371399e-03
4.400000e+00	4.800000e+00	2.400000e+00	2.800000e+00	1.322011e-01	6.335614e-03	6.335614e-03
4.400000e+00	4.800000e+00	2.800000e+00	3.200000e+00	1.162352e-01	5.936088e-03	5.936088e-03
4.400000e+00	4.800000e+00	3.200000e+00	3.600000e+00	1.020324e-01	5.561582e-03	5.561582e-03
4.400000e+00	4.800000e+00	3.600000e+00	4.000000e+00	8.750856e-02	5.160465e-03	5.160465e-03
4.400000e+00	4.800000e+00	4.000000e+00	4.400000e+00	9.392213e-02	5.338294e-03	5.338294e-03
4.400000e+00	4.800000e+00	4.400000e+00	4.800000e+00	7.760138e-02	4.854067e-03	4.854067e-03
4.400000e+00	4.800000e+00	4.800000e+00	5.200000e+00	7.056300e-02	4.625985e-03	4.625985e-03
4.400000e+00	4.800000e+00	5.200000e+00	5.600000e+00	6.853831e-02	4.562348e-03	4.562348e-03
4.400000e+00	4.800000e+00	5.600000e+00	6.000000e+00	5.116574e-02	3.950562e-03	3.950562e-03
4.800000e+00	5.200000e+00	-6.000000e+00	-5.600000e+00	3.592589e-02	3.295156e-03	3.295156e-03
4.800000e+00	5.200000e+00	-5.600000e+00	-5.200000e+00	5.034209e-02	3.910408e-03	3.910408e-03
4.800000e+00	5.200000e+00	-5.200000e+00	-4.800000e+00	5.244207e-02	3.990088e-03	3.990088e-03
4.800000e+00	5.200000e+00	-4.800000e+00	-4.400000e+00	5.642929e-02	4.129010e-03	4.129010e-03
4.800000e+00	5.200000e+00	-4.400000e+00	-4.000000e+00	6.092340e-02	4.299887e-03	4.299887e-03
4.800000e+00	5.200000e+00	-4.000000e+00	-3.600000e+00	7.984662e-02	4.917736e-03	4.917736e-03
4.800000e+00	5.200000e+00	-3.600000e+00	-3.200000e+00	7.863731e-02	4.880166e-03	4.880166e-03
4.800000e+00	5.200000e+00	-3.200000e+00	-2.800000e+00	9.248775e-02	5.290834e-03	5.290834e-03
4.800000e+00	5.200000e+00	-2.800000e+00	-2.400000e+00	1.025722e-01	5.574547e-03	5.574547e-03
4.800000e+00	5.200000e+00	-2.400000e+00	-2.000000e+00	1.081107e-01	5.726047e-03	5.726047e-03
4.800000e+00	5.200000e+00	-2.000000e+00	-1.600000e+00	1.027134e-01	5.574082e-03	5.574082e-03
4.800000e+00	5.200000e+00	-1.600000e+00	-1.200000e+00	1.173142e-01	5.982681e-03	5.982681e-03
4.800000e+00	5.200000e+00	-1.200000e+00	-8.000000e-01	1.124100e-01	5.848890e-03	5.848890e-03
4.800000e+00	5.200000e+00	-8.000000e-01	-4.000000e-01	1.147862e-01	5.908199e-03	5.908199e-03
4.800000e+00	5.200000e+00	-4.000000e-01	0.000000e+00	1.094236e-01	5.747276e-03	5.747276e-03
4.800000e+00	5.200000e+00	0.000000e+00	4.000000e-01	1.280441e-01	6.237517e-03	6.237517e-03
4.800000e+00	5.200000e+00	4.000000e-01	8.000000e-01	1.070996e-01	5.712339e-03	5.712339e-03
4.800000e+00	5.200000e+00	8.000000e-01	1.200000e+00	1.217016e-01	6.089891e-03	6.089891e-03
4.800000e+00	5.200000e+00	1.200000e+00	1.600000e+00	1.086107e-01	5.753366e-03	5.753366e-03
4.800000e+00	5.200000e+00	1.600000e+00	2.000000e+00	1.028718e-01	5.582779e-03	5.582779e-03
4.800000e+00	5.200000e+00	2.000000e+00	2.400000e+00	1.063987e-01	5.691264e-03	5.691264e-03
4.800000e+00	5.200000e+00	2.400000e+00	2.800000e+00	9.721650e-02	5.438192e-03	5.438192e-03
4.800000e+00	5.200000e+00	2.800000e+00	3.200000e+00	8.652094e-02	5.128385e-03	5.128385e-03
4.800000e+00	5.200000e+00	3.200000e+00	3.600000e+00	7.598506e-02	4.809214e-03	4.809214e-03
4.800000e+00	5.200000e+00	3.600000e+00	4.000000e+00	7.908787e-02	4.918497e-03	4.918497e-03
4.800000e+00	5.200000e+00	4.000000e+00	4.400000e+00	6.171650e-02	4.334758e-03	4.334758e-03
4.800000e+00	5.200000e+00	4.400000e+00	4.800000e+00	6.689925e-02	4.513966e-03	4.513966e-03
4.800000e+00	5.200000e+00	4.800000e+00	5.200000e+00	5.149524e-02	3.951958e-03	3.951958e-03
4.800000e+00	5.200000e+00	5.200000e+00	5.600000e+00	4.232483e-02	3.579378e-03	3.579378e-03
4.800000e+00	5.200000e+00	5.600000e+00	6.000000e+00	4.421482e-02	3.661935e-03	3.661935e-03
5.200000e+00	5.600000e+00	-6.000000e+00	-5.600000e+00	2.597948e-02	2.803359e-03	2.803359e-03
5.200000e+00	5.600000e+00	-5.600000e+00	-5.200000e+00	3.805557e-02	3.392150e-03	3.392150e-03
5.200000e+00	5.600000e+00	-5.200000e+00	-4.800000e+00	3.297351e-02	3.160181e-03	3.160181e-03
5.200000e+00	5.600000e+00	-4.800000e+00	-4.400000e+00	3.932331e-02	3.452236e-03	3.452236e-03
5.200000e+00	5.600000e+00	-4.400000e+00	-4.000000e+00	4.538376e-02	3.708153e-03	3.708153e-03
5.200000e+00	5.600000e+00	-4.000000e+00	-3.600000e+00	5.826763e-02	4.208828e-03	4.208828e-03
5.200000e+00	5.600000e+00	-3.600000e+00	-3.200000e+00	6.256344e-02	4.362271e-03	4.362271e-03
5.200000e+00	5.600000e+00	-3.200000e+00	-2.800000e+00	6.746319e-02	4.520585e-03	4.520585e-03
5.200000e+00	5.600000e+00	-2.800000e+00	-2.400000e+00	7.633219e-02	4.812272e-03	4.812272e-03
5.200000e+00	5.600000e+00	-2.400000e+00	-2.000000e+00	8.236675e-02	4.997990e-03	4.997990e-03
5.200000e+00	5.600000e+00	-2.000000e+00	-1.600000e+00	7.190588e-02	4.674556e-03	4.674556e-03
5.200000e+00	5.600000e+00	-1.600000e+00	-1.200000e+00	7.904819e-02	4.915839e-03	4.915839e-03
5.200000e+00	5.600000e+00	-1.200000e+00	-8.000000e-01	7.822450e-02	4.873664e-03	4.873664e-03
5.200000e+00	5.600000e+00	-8.000000e-01	-4.000000e-01	8.724856e-02	5.144314e-03	5.144314e-03
5.200000e+00	5.600000e+00	-4.000000e-01	0.000000e+00	7.505306e-02	4.779350e-03	4.779350e-03
5.200000e+00	5.600000e+00	0.000000e+00	4.000000e-01	8.033256e-02	4.947514e-03	4.947514e-03
5.200000e+00	5.600000e+00	4.000000e-01	8.000000e-01	7.882644e-02	4.901694e-03	4.901694e-03
5.200000e+00	5.600000e+00	8.000000e-01	1.200000e+00	8.405394e-02	5.053894e-03	5.053894e-03
5.200000e+00	5.600000e+00	1.200000e+00	1.600000e+00	7.510700e-02	4.791907e-03	4.791907e-03
5.200000e+00	5.600000e+00	1.600000e+00	2.000000e+00	6.944219e-02	4.592160e-03	4.592160e-03
5.200000e+00	5.600000e+00	2.000000e+00	2.400000e+00	6.831325e-02	4.556953e-03	4.556953e-03
5.200000e+00	5.600000e+00	2.400000e+00	2.800000e+00	6.708219e-02	4.515997e-03	4.515997e-03
5.200000e+00	5.600000e+00	2.800000e+00	3.200000e+00	6.985419e-02	4.610261e-03	4.610261e-03
5.200000e+00	5.600000e+00	3.200000e+00	3.600000e+00	5.380348e-02	4.046812e-03	4.046812e-03
5.200000e+00	5.600000e+00	3.600000e+00	4.000000e+00	5.492931e-02	4.098029e-03	4.098029e-03
5.200000e+00	5.600000e+00	4.000000e+00	4.400000e+00	4.508460e-02	3.709047e-03	3.709047e-03
5.200000e+00	5.600000e+00	4.400000e+00	4.800000e+00	4.450555e-02	3.673242e-03	3.673242e-03
5.200000e+00	5.600000e+00	4.800000e+00	5.200000e+00	3.545526e-02	3.279829e-03	3.279829e-03
5.200000e+00	5.600000e+00	5.200000e+00	5.600000e+00	3.579134e-02	3.296663e-03	3.296663e-03
5.200000e+00	5.600000e+00	5.600000e+00	6.000000e+00	3.195683e-02	3.120274e-03	3.120274e-03
5.600000e+00	6.000000e+00	-6.000000e+00	-5.600000e+00	2.233674e-02	2.598221e-03	2.598221e-03
5.600000e+00	6.000000e+00	-5.600000e+00	-5.200000e+00	2.341316e-02	2.669867e-03	2.669867e-03
5.600000e+00	6.000000e+00	-5.200000e+00	-4.800000e+00	3.113021e-02	3.069576e-03	3.069576e-03
5.600000e+00	6.000000e+00	-4.800000e+00	-4.400000e+00	3.139933e-02	3.096064e-03	3.096064e-03
5.600000e+00	6.000000e+00	-4.400000e+00	-4.000000e+00	3.733674e-02	3.368537e-03	3.368537e-03
5.600000e+00	6.000000e+00	-4.000000e+00	-3.600000e+00	3.493881e-02	3.259508e-03	3.259508e-03
5.600000e+00	6.000000e+00	-3.600000e+00	-3.200000e+00	4.555824e-02	3.722475e-03	3.722475e-03
5.600000e+00	6.000000e+00	-3.200000e+00	-2.800000e+00	5.047724e-02	3.920471e-03	3.920471e-03
5.600000e+00	6.000000e+00	-2.800000e+00	-2.400000e+00	5.091394e-02	3.930671e-03	3.930671e-03
5.600000e+00	6.000000e+00	-2.400000e+00	-2.000000e+00	6.336775e-02	4.386335e-03	4.386335e-03
5.600000e+00	6.000000e+00	-2.000000e+00	-1.600000e+00	4.459742e-02	3.681065e-03	3.681065e-03
5.600000e+00	6.000000e+00	-1.600000e+00	-1.200000e+00	5.922322e-02	4.255628e-03	4.255628e-03
5.600000e+00	6.000000e+00	-1.200000e+00	-8.000000e-01	6.021347e-02	4.282143e-03	4.282143e-03
5.600000e+00	6.000000e+00	-8.000000e-01	-4.000000e-01	4.952229e-02	3.893594e-03	3.893594e-03
5.600000e+00	6.000000e+00	-4.000000e-01	0.000000e+00	5.265345e-02	4.017518e-03	4.017518e-03
5.600000e+00	6.000000e+00	0.000000e+00	4.000000e-01	5.949227e-02	4.252819e-03	4.252819e-03
5.600000e+00	6.000000e+00	4.000000e-01	8.000000e-01	5.398933e-02	4.049324e-03	4.049324e-03
5.600000e+00	6.000000e+00	8.000000e-01	1.200000e+00	5.613688e-02	4.140957e-03	4.140957e-03
5.600000e+00	6.000000e+00	1.200000e+00	1.600000e+00	5.801898e-02	4.201274e-03	4.201274e-03
5.600000e+00	6.000000e+00	1.600000e+00	2.000000e+00	4.735434e-02	3.793887e-03	3.793887e-03
5.600000e+00	6.000000e+00	2.000000e+00	2.400000e+00	4.825020e-02	3.829717e-03	3.829717e-03
5.600000e+00	6.000000e+00	2.400000e+00	2.800000e+00	4.644194e-02	3.782832e-03	3.782832e-03
5.600000e+00	6.000000e+00	2.800000e+00	3.200000e+00	4.482272e-02	3.699566e-03	3.699566e-03
5.600000e+00	6.000000e+00	3.200000e+00	3.600000e+00	4.042577e-02	3.508101e-03	3.508101e-03
5.600000e+00	6.000000e+00	3.600000e+00	4.000000e+00	3.366337e-02	3.212342e-03	3.212342e-03
5.600000e+00	6.000000e+00	4.000000e+00	4.400000e+00	3.701920e-02	3.353598e-03	3.353598e-03
5.600000e+00	6.000000e+00	4.400000e+00	4.800000e+00	2.729666e-02	2.879759e-03	2.879759e-03
5.600000e+00	6.000000e+00	4.800000e+00	5.200000e+00	2.446615e-02	2.737288e-03	2.737288e-03
5.600000e+00	6.000000e+00	5.200000e+00	5.600000e+00	2.695388e-02	2.858750e-03	2.858750e-03
5.600000e+00	6.000000e+00	5.600000e+00	6.000000e+00	2.550050e-02	2.783898e-03	2.783898e-03
# END HISTO2D



==> figs/heatmap-AA50-shoving.dat <==
# BEGIN PLOT
ZMax=5.0
Title=PbPb, $dN_{prim}/d\eta d^2b$~~~(fm$^{-2}$)
XLabel=Pythia8+shoving~~~~~~~$b_x$~~~(fm)
PlotSize=5,5
YLabel=$50<N_{ch}<100$~~~~~$b_y$~~~(fm)
ZMin=0.5
ZCustomMajorTicks=1 1 2 2 3 3 4 4 5 5
Pythia8+shoving~~~~~~~
# END PLOT

# BEGIN HISTO2D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAs0.yoda/HeatMap/WmapNch050-100
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAs0.yoda/HeatMap/WmapNch050-100
ScaledBy=7.88624252877098430e-08
Title=heatmap-AAs0
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	-6.000000e+00	-5.600000e+00	2.311515e-02	4.625193e-03	4.625193e-03
-6.000000e+00	-5.600000e+00	-5.600000e+00	-5.200000e+00	2.032226e-02	4.335072e-03	4.335072e-03
-6.000000e+00	-5.600000e+00	-5.200000e+00	-4.800000e+00	3.567464e-02	5.715271e-03	5.715271e-03
-6.000000e+00	-5.600000e+00	-4.800000e+00	-4.400000e+00	4.510439e-02	6.447198e-03	6.447198e-03
-6.000000e+00	-5.600000e+00	-4.400000e+00	-4.000000e+00	4.687726e-02	6.567914e-03	6.567914e-03
-6.000000e+00	-5.600000e+00	-4.000000e+00	-3.600000e+00	5.131332e-02	6.925587e-03	6.925587e-03
-6.000000e+00	-5.600000e+00	-3.600000e+00	-3.200000e+00	5.877089e-02	7.350260e-03	7.350260e-03
-6.000000e+00	-5.600000e+00	-3.200000e+00	-2.800000e+00	6.539000e-02	7.765868e-03	7.765868e-03
-6.000000e+00	-5.600000e+00	-2.800000e+00	-2.400000e+00	6.908725e-02	7.982784e-03	7.982784e-03
-6.000000e+00	-5.600000e+00	-2.400000e+00	-2.000000e+00	7.979131e-02	8.609442e-03	8.609442e-03
-6.000000e+00	-5.600000e+00	-2.000000e+00	-1.600000e+00	7.668706e-02	8.421731e-03	8.421731e-03
-6.000000e+00	-5.600000e+00	-1.600000e+00	-1.200000e+00	6.530669e-02	7.811435e-03	7.811435e-03
-6.000000e+00	-5.600000e+00	-1.200000e+00	-8.000000e-01	7.156919e-02	8.161043e-03	8.161043e-03
-6.000000e+00	-5.600000e+00	-8.000000e-01	-4.000000e-01	7.534687e-02	8.377686e-03	8.377686e-03
-6.000000e+00	-5.600000e+00	-4.000000e-01	0.000000e+00	7.466219e-02	8.354667e-03	8.354667e-03
-6.000000e+00	-5.600000e+00	0.000000e+00	4.000000e-01	7.528831e-02	8.370636e-03	8.370636e-03
-6.000000e+00	-5.600000e+00	4.000000e-01	8.000000e-01	9.120912e-02	9.219424e-03	9.219424e-03
-6.000000e+00	-5.600000e+00	8.000000e-01	1.200000e+00	7.267994e-02	8.236094e-03	8.236094e-03
-6.000000e+00	-5.600000e+00	1.200000e+00	1.600000e+00	6.641856e-02	7.833818e-03	7.833818e-03
-6.000000e+00	-5.600000e+00	1.600000e+00	2.000000e+00	6.808537e-02	7.919867e-03	7.919867e-03
-6.000000e+00	-5.600000e+00	2.000000e+00	2.400000e+00	7.452331e-02	8.287387e-03	8.287387e-03
-6.000000e+00	-5.600000e+00	2.400000e+00	2.800000e+00	6.064161e-02	7.468376e-03	7.468376e-03
-6.000000e+00	-5.600000e+00	2.800000e+00	3.200000e+00	5.805807e-02	7.318166e-03	7.318166e-03
-6.000000e+00	-5.600000e+00	3.200000e+00	3.600000e+00	5.710788e-02	7.256726e-03	7.256726e-03
-6.000000e+00	-5.600000e+00	3.600000e+00	4.000000e+00	5.707851e-02	7.253426e-03	7.253426e-03
-6.000000e+00	-5.600000e+00	4.000000e+00	4.400000e+00	4.894164e-02	6.726803e-03	6.726803e-03
-6.000000e+00	-5.600000e+00	4.400000e+00	4.800000e+00	4.051141e-02	6.111063e-03	6.111063e-03
-6.000000e+00	-5.600000e+00	4.800000e+00	5.200000e+00	3.411594e-02	5.611857e-03	5.611857e-03
-6.000000e+00	-5.600000e+00	5.200000e+00	5.600000e+00	2.899302e-02	5.210691e-03	5.210691e-03
-6.000000e+00	-5.600000e+00	5.600000e+00	6.000000e+00	2.658530e-02	4.939015e-03	4.939015e-03
-5.600000e+00	-5.200000e+00	-6.000000e+00	-5.600000e+00	3.316478e-02	5.530184e-03	5.530184e-03
-5.600000e+00	-5.200000e+00	-5.600000e+00	-5.200000e+00	4.250214e-02	6.271046e-03	6.271046e-03
-5.600000e+00	-5.200000e+00	-5.200000e+00	-4.800000e+00	4.413166e-02	6.374341e-03	6.374341e-03
-5.600000e+00	-5.200000e+00	-4.800000e+00	-4.400000e+00	5.736655e-02	7.291511e-03	7.291511e-03
-5.600000e+00	-5.200000e+00	-4.400000e+00	-4.000000e+00	5.238821e-02	6.944327e-03	6.944327e-03
-5.600000e+00	-5.200000e+00	-4.000000e+00	-3.600000e+00	7.963994e-02	8.596082e-03	8.596082e-03
-5.600000e+00	-5.200000e+00	-3.600000e+00	-3.200000e+00	9.873975e-02	9.552575e-03	9.552575e-03
-5.600000e+00	-5.200000e+00	-3.200000e+00	-2.800000e+00	8.296381e-02	8.752156e-03	8.752156e-03
-5.600000e+00	-5.200000e+00	-2.800000e+00	-2.400000e+00	7.569619e-02	8.363768e-03	8.363768e-03
-5.600000e+00	-5.200000e+00	-2.400000e+00	-2.000000e+00	1.005846e-01	9.640444e-03	9.640444e-03
-5.600000e+00	-5.200000e+00	-2.000000e+00	-1.600000e+00	9.637425e-02	9.455682e-03	9.455682e-03
-5.600000e+00	-5.200000e+00	-1.600000e+00	-1.200000e+00	1.126378e-01	1.020480e-02	1.020480e-02
-5.600000e+00	-5.200000e+00	-1.200000e+00	-8.000000e-01	1.109191e-01	1.013402e-02	1.013402e-02
-5.600000e+00	-5.200000e+00	-8.000000e-01	-4.000000e-01	9.481506e-02	9.347666e-03	9.347666e-03
-5.600000e+00	-5.200000e+00	-4.000000e-01	0.000000e+00	1.007054e-01	9.655799e-03	9.655799e-03
-5.600000e+00	-5.200000e+00	0.000000e+00	4.000000e-01	1.182869e-01	1.046165e-02	1.046165e-02
-5.600000e+00	-5.200000e+00	4.000000e-01	8.000000e-01	1.127884e-01	1.021759e-02	1.021759e-02
-5.600000e+00	-5.200000e+00	8.000000e-01	1.200000e+00	1.100212e-01	1.009245e-02	1.009245e-02
-5.600000e+00	-5.200000e+00	1.200000e+00	1.600000e+00	1.034821e-01	9.783336e-03	9.783336e-03
-5.600000e+00	-5.200000e+00	1.600000e+00	2.000000e+00	7.941675e-02	8.569438e-03	8.569438e-03
-5.600000e+00	-5.200000e+00	2.000000e+00	2.400000e+00	9.276619e-02	9.284261e-03	9.284261e-03
-5.600000e+00	-5.200000e+00	2.400000e+00	2.800000e+00	8.668775e-02	8.947817e-03	8.947817e-03
-5.600000e+00	-5.200000e+00	2.800000e+00	3.200000e+00	7.933956e-02	8.559224e-03	8.559224e-03
-5.600000e+00	-5.200000e+00	3.200000e+00	3.600000e+00	8.616294e-02	8.940528e-03	8.940528e-03
-5.600000e+00	-5.200000e+00	3.600000e+00	4.000000e+00	7.024944e-02	8.064813e-03	8.064813e-03
-5.600000e+00	-5.200000e+00	4.000000e+00	4.400000e+00	6.909169e-02	7.982929e-03	7.982929e-03
-5.600000e+00	-5.200000e+00	4.400000e+00	4.800000e+00	6.082954e-02	7.492960e-03	7.492960e-03
-5.600000e+00	-5.200000e+00	4.800000e+00	5.200000e+00	5.465551e-02	7.121965e-03	7.121965e-03
-5.600000e+00	-5.200000e+00	5.200000e+00	5.600000e+00	3.933011e-02	6.001103e-03	6.001103e-03
-5.600000e+00	-5.200000e+00	5.600000e+00	6.000000e+00	3.785073e-02	5.915522e-03	5.915522e-03
-5.200000e+00	-4.800000e+00	-6.000000e+00	-5.600000e+00	5.011249e-02	6.824966e-03	6.824966e-03
-5.200000e+00	-4.800000e+00	-5.600000e+00	-5.200000e+00	5.910409e-02	7.393063e-03	7.393063e-03
-5.200000e+00	-4.800000e+00	-5.200000e+00	-4.800000e+00	6.715569e-02	7.866307e-03	7.866307e-03
-5.200000e+00	-4.800000e+00	-4.800000e+00	-4.400000e+00	8.485813e-02	8.854362e-03	8.854362e-03
-5.200000e+00	-4.800000e+00	-4.400000e+00	-4.000000e+00	8.083006e-02	8.622189e-03	8.622189e-03
-5.200000e+00	-4.800000e+00	-4.000000e+00	-3.600000e+00	1.049747e-01	9.838036e-03	9.838036e-03
-5.200000e+00	-4.800000e+00	-3.600000e+00	-3.200000e+00	1.086311e-01	1.000554e-02	1.000554e-02
-5.200000e+00	-4.800000e+00	-3.200000e+00	-2.800000e+00	1.174874e-01	1.043331e-02	1.043331e-02
-5.200000e+00	-4.800000e+00	-2.800000e+00	-2.400000e+00	1.262865e-01	1.079686e-02	1.079686e-02
-5.200000e+00	-4.800000e+00	-2.400000e+00	-2.000000e+00	1.329670e-01	1.104718e-02	1.104718e-02
-5.200000e+00	-4.800000e+00	-2.000000e+00	-1.600000e+00	1.256906e-01	1.078404e-02	1.078404e-02
-5.200000e+00	-4.800000e+00	-1.600000e+00	-1.200000e+00	1.521333e-01	1.185181e-02	1.185181e-02
-5.200000e+00	-4.800000e+00	-1.200000e+00	-8.000000e-01	1.213982e-01	1.057346e-02	1.057346e-02
-5.200000e+00	-4.800000e+00	-8.000000e-01	-4.000000e-01	1.812960e-01	1.292489e-02	1.292489e-02
-5.200000e+00	-4.800000e+00	-4.000000e-01	0.000000e+00	1.538429e-01	1.195023e-02	1.195023e-02
-5.200000e+00	-4.800000e+00	0.000000e+00	4.000000e-01	1.272226e-01	1.083640e-02	1.083640e-02
-5.200000e+00	-4.800000e+00	4.000000e-01	8.000000e-01	1.374177e-01	1.122633e-02	1.122633e-02
-5.200000e+00	-4.800000e+00	8.000000e-01	1.200000e+00	1.542667e-01	1.194833e-02	1.194833e-02
-5.200000e+00	-4.800000e+00	1.200000e+00	1.600000e+00	1.509572e-01	1.179497e-02	1.179497e-02
-5.200000e+00	-4.800000e+00	1.600000e+00	2.000000e+00	1.399693e-01	1.136028e-02	1.136028e-02
-5.200000e+00	-4.800000e+00	2.000000e+00	2.400000e+00	1.386054e-01	1.132502e-02	1.132502e-02
-5.200000e+00	-4.800000e+00	2.400000e+00	2.800000e+00	1.159781e-01	1.033775e-02	1.033775e-02
-5.200000e+00	-4.800000e+00	2.800000e+00	3.200000e+00	8.885969e-02	9.028717e-03	9.028717e-03
-5.200000e+00	-4.800000e+00	3.200000e+00	3.600000e+00	1.096146e-01	1.005445e-02	1.005445e-02
-5.200000e+00	-4.800000e+00	3.600000e+00	4.000000e+00	1.005533e-01	9.637695e-03	9.637695e-03
-5.200000e+00	-4.800000e+00	4.000000e+00	4.400000e+00	1.008931e-01	9.673096e-03	9.673096e-03
-5.200000e+00	-4.800000e+00	4.400000e+00	4.800000e+00	8.073675e-02	8.662759e-03	8.662759e-03
-5.200000e+00	-4.800000e+00	4.800000e+00	5.200000e+00	7.034650e-02	8.020820e-03	8.020820e-03
-5.200000e+00	-4.800000e+00	5.200000e+00	5.600000e+00	6.239758e-02	7.627994e-03	7.627994e-03
-5.200000e+00	-4.800000e+00	5.600000e+00	6.000000e+00	5.392371e-02	7.088142e-03	7.088142e-03
-4.800000e+00	-4.400000e+00	-6.000000e+00	-5.600000e+00	5.839112e-02	7.364487e-03	7.364487e-03
-4.800000e+00	-4.400000e+00	-5.600000e+00	-5.200000e+00	8.207775e-02	8.705552e-03	8.705552e-03
-4.800000e+00	-4.400000e+00	-5.200000e+00	-4.800000e+00	9.677319e-02	9.449822e-03	9.449822e-03
-4.800000e+00	-4.400000e+00	-4.800000e+00	-4.400000e+00	1.147204e-01	1.026604e-02	1.026604e-02
-4.800000e+00	-4.400000e+00	-4.400000e+00	-4.000000e+00	1.107608e-01	1.007481e-02	1.007481e-02
-4.800000e+00	-4.400000e+00	-4.000000e+00	-3.600000e+00	1.208563e-01	1.056714e-02	1.056714e-02
-4.800000e+00	-4.400000e+00	-3.600000e+00	-3.200000e+00	1.270076e-01	1.081820e-02	1.081820e-02
-4.800000e+00	-4.400000e+00	-3.200000e+00	-2.800000e+00	1.676859e-01	1.247328e-02	1.247328e-02
-4.800000e+00	-4.400000e+00	-2.800000e+00	-2.400000e+00	1.635766e-01	1.230313e-02	1.230313e-02
-4.800000e+00	-4.400000e+00	-2.400000e+00	-2.000000e+00	2.086145e-01	1.388858e-02	1.388858e-02
-4.800000e+00	-4.400000e+00	-2.000000e+00	-1.600000e+00	1.678809e-01	1.248915e-02	1.248915e-02
-4.800000e+00	-4.400000e+00	-1.600000e+00	-1.200000e+00	1.772661e-01	1.280109e-02	1.280109e-02
-4.800000e+00	-4.400000e+00	-1.200000e+00	-8.000000e-01	2.125647e-01	1.402514e-02	1.402514e-02
-4.800000e+00	-4.400000e+00	-8.000000e-01	-4.000000e-01	2.182869e-01	1.421827e-02	1.421827e-02
-4.800000e+00	-4.400000e+00	-4.000000e-01	0.000000e+00	2.098124e-01	1.393522e-02	1.393522e-02
-4.800000e+00	-4.400000e+00	0.000000e+00	4.000000e-01	2.093094e-01	1.393229e-02	1.393229e-02
-4.800000e+00	-4.400000e+00	4.000000e-01	8.000000e-01	2.094176e-01	1.390686e-02	1.390686e-02
-4.800000e+00	-4.400000e+00	8.000000e-01	1.200000e+00	1.964749e-01	1.347112e-02	1.347112e-02
-4.800000e+00	-4.400000e+00	1.200000e+00	1.600000e+00	1.869400e-01	1.319354e-02	1.319354e-02
-4.800000e+00	-4.400000e+00	1.600000e+00	2.000000e+00	1.888150e-01	1.319594e-02	1.319594e-02
-4.800000e+00	-4.400000e+00	2.000000e+00	2.400000e+00	1.877340e-01	1.315317e-02	1.315317e-02
-4.800000e+00	-4.400000e+00	2.400000e+00	2.800000e+00	1.448959e-01	1.157027e-02	1.157027e-02
-4.800000e+00	-4.400000e+00	2.800000e+00	3.200000e+00	1.620966e-01	1.226355e-02	1.226355e-02
-4.800000e+00	-4.400000e+00	3.200000e+00	3.600000e+00	1.277696e-01	1.084550e-02	1.084550e-02
-4.800000e+00	-4.400000e+00	3.600000e+00	4.000000e+00	1.061991e-01	9.908702e-03	9.908702e-03
-4.800000e+00	-4.400000e+00	4.000000e+00	4.400000e+00	1.320863e-01	1.105308e-02	1.105308e-02
-4.800000e+00	-4.400000e+00	4.400000e+00	4.800000e+00	1.019734e-01	9.685084e-03	9.685084e-03
-4.800000e+00	-4.400000e+00	4.800000e+00	5.200000e+00	7.605938e-02	8.355074e-03	8.355074e-03
-4.800000e+00	-4.400000e+00	5.200000e+00	5.600000e+00	8.907344e-02	9.051098e-03	9.051098e-03
-4.800000e+00	-4.400000e+00	5.600000e+00	6.000000e+00	6.188674e-02	7.566120e-03	7.566120e-03
-4.400000e+00	-4.000000e+00	-6.000000e+00	-5.600000e+00	9.361525e-02	9.322968e-03	9.322968e-03
-4.400000e+00	-4.000000e+00	-5.600000e+00	-5.200000e+00	1.029911e-01	9.737203e-03	9.737203e-03
-4.400000e+00	-4.000000e+00	-5.200000e+00	-4.800000e+00	1.277984e-01	1.084587e-02	1.084587e-02
-4.400000e+00	-4.000000e+00	-4.800000e+00	-4.400000e+00	1.481005e-01	1.168085e-02	1.168085e-02
-4.400000e+00	-4.000000e+00	-4.400000e+00	-4.000000e+00	1.437431e-01	1.151756e-02	1.151756e-02
-4.400000e+00	-4.000000e+00	-4.000000e+00	-3.600000e+00	1.802404e-01	1.288276e-02	1.288276e-02
-4.400000e+00	-4.000000e+00	-3.600000e+00	-3.200000e+00	1.918483e-01	1.331176e-02	1.331176e-02
-4.400000e+00	-4.000000e+00	-3.200000e+00	-2.800000e+00	2.111767e-01	1.396418e-02	1.396418e-02
-4.400000e+00	-4.000000e+00	-2.800000e+00	-2.400000e+00	2.133740e-01	1.404920e-02	1.404920e-02
-4.400000e+00	-4.000000e+00	-2.400000e+00	-2.000000e+00	2.555213e-01	1.533479e-02	1.533479e-02
-4.400000e+00	-4.000000e+00	-2.000000e+00	-1.600000e+00	2.389862e-01	1.482972e-02	1.482972e-02
-4.400000e+00	-4.000000e+00	-1.600000e+00	-1.200000e+00	2.760791e-01	1.600312e-02	1.600312e-02
-4.400000e+00	-4.000000e+00	-1.200000e+00	-8.000000e-01	2.869366e-01	1.630739e-02	1.630739e-02
-4.400000e+00	-4.000000e+00	-8.000000e-01	-4.000000e-01	2.683557e-01	1.574305e-02	1.574305e-02
-4.400000e+00	-4.000000e+00	-4.000000e-01	0.000000e+00	3.015182e-01	1.665820e-02	1.665820e-02
-4.400000e+00	-4.000000e+00	0.000000e+00	4.000000e-01	2.920291e-01	1.646374e-02	1.646374e-02
-4.400000e+00	-4.000000e+00	4.000000e-01	8.000000e-01	2.914324e-01	1.640389e-02	1.640389e-02
-4.400000e+00	-4.000000e+00	8.000000e-01	1.200000e+00	2.659963e-01	1.571237e-02	1.571237e-02
-4.400000e+00	-4.000000e+00	1.200000e+00	1.600000e+00	2.528086e-01	1.528343e-02	1.528343e-02
-4.400000e+00	-4.000000e+00	1.600000e+00	2.000000e+00	2.431453e-01	1.500190e-02	1.500190e-02
-4.400000e+00	-4.000000e+00	2.000000e+00	2.400000e+00	2.345073e-01	1.469424e-02	1.469424e-02
-4.400000e+00	-4.000000e+00	2.400000e+00	2.800000e+00	2.125513e-01	1.399317e-02	1.399317e-02
-4.400000e+00	-4.000000e+00	2.800000e+00	3.200000e+00	2.038309e-01	1.368970e-02	1.368970e-02
-4.400000e+00	-4.000000e+00	3.200000e+00	3.600000e+00	1.848461e-01	1.304560e-02	1.304560e-02
-4.400000e+00	-4.000000e+00	3.600000e+00	4.000000e+00	1.762551e-01	1.272988e-02	1.272988e-02
-4.400000e+00	-4.000000e+00	4.000000e+00	4.400000e+00	1.500547e-01	1.176278e-02	1.176278e-02
-4.400000e+00	-4.000000e+00	4.400000e+00	4.800000e+00	1.383466e-01	1.126583e-02	1.126583e-02
-4.400000e+00	-4.000000e+00	4.800000e+00	5.200000e+00	1.154282e-01	1.033223e-02	1.033223e-02
-4.400000e+00	-4.000000e+00	5.200000e+00	5.600000e+00	1.199254e-01	1.052535e-02	1.052535e-02
-4.400000e+00	-4.000000e+00	5.600000e+00	6.000000e+00	9.102944e-02	9.153304e-03	9.153304e-03
-4.000000e+00	-3.600000e+00	-6.000000e+00	-5.600000e+00	1.190749e-01	1.049154e-02	1.049154e-02
-4.000000e+00	-3.600000e+00	-5.600000e+00	-5.200000e+00	1.710622e-01	1.255172e-02	1.255172e-02
-4.000000e+00	-3.600000e+00	-5.200000e+00	-4.800000e+00	1.736424e-01	1.263741e-02	1.263741e-02
-4.000000e+00	-3.600000e+00	-4.800000e+00	-4.400000e+00	1.882428e-01	1.318889e-02	1.318889e-02
-4.000000e+00	-3.600000e+00	-4.400000e+00	-4.000000e+00	1.888679e-01	1.323410e-02	1.323410e-02
-4.000000e+00	-3.600000e+00	-4.000000e+00	-3.600000e+00	2.361256e-01	1.476760e-02	1.476760e-02
-4.000000e+00	-3.600000e+00	-3.600000e+00	-3.200000e+00	2.626344e-01	1.556719e-02	1.556719e-02
-4.000000e+00	-3.600000e+00	-3.200000e+00	-2.800000e+00	2.662534e-01	1.564606e-02	1.564606e-02
-4.000000e+00	-3.600000e+00	-2.800000e+00	-2.400000e+00	2.910259e-01	1.638098e-02	1.638098e-02
-4.000000e+00	-3.600000e+00	-2.400000e+00	-2.000000e+00	2.773263e-01	1.599490e-02	1.599490e-02
-4.000000e+00	-3.600000e+00	-2.000000e+00	-1.600000e+00	3.453358e-01	1.789656e-02	1.789656e-02
-4.000000e+00	-3.600000e+00	-1.600000e+00	-1.200000e+00	3.227701e-01	1.729088e-02	1.729088e-02
-4.000000e+00	-3.600000e+00	-1.200000e+00	-8.000000e-01	3.417655e-01	1.778050e-02	1.778050e-02
-4.000000e+00	-3.600000e+00	-8.000000e-01	-4.000000e-01	3.434362e-01	1.779384e-02	1.779384e-02
-4.000000e+00	-3.600000e+00	-4.000000e-01	0.000000e+00	3.573608e-01	1.812826e-02	1.812826e-02
-4.000000e+00	-3.600000e+00	0.000000e+00	4.000000e-01	3.649546e-01	1.835092e-02	1.835092e-02
-4.000000e+00	-3.600000e+00	4.000000e-01	8.000000e-01	3.727503e-01	1.855570e-02	1.855570e-02
-4.000000e+00	-3.600000e+00	8.000000e-01	1.200000e+00	3.665498e-01	1.836108e-02	1.836108e-02
-4.000000e+00	-3.600000e+00	1.200000e+00	1.600000e+00	3.587513e-01	1.820127e-02	1.820127e-02
-4.000000e+00	-3.600000e+00	1.600000e+00	2.000000e+00	2.900548e-01	1.635256e-02	1.635256e-02
-4.000000e+00	-3.600000e+00	2.000000e+00	2.400000e+00	2.830982e-01	1.616779e-02	1.616779e-02
-4.000000e+00	-3.600000e+00	2.400000e+00	2.800000e+00	2.892226e-01	1.635784e-02	1.635784e-02
-4.000000e+00	-3.600000e+00	2.800000e+00	3.200000e+00	2.447376e-01	1.501626e-02	1.501626e-02
-4.000000e+00	-3.600000e+00	3.200000e+00	3.600000e+00	2.734895e-01	1.588015e-02	1.588015e-02
-4.000000e+00	-3.600000e+00	3.600000e+00	4.000000e+00	2.273019e-01	1.447292e-02	1.447292e-02
-4.000000e+00	-3.600000e+00	4.000000e+00	4.400000e+00	2.197524e-01	1.428549e-02	1.428549e-02
-4.000000e+00	-3.600000e+00	4.400000e+00	4.800000e+00	1.728658e-01	1.258178e-02	1.258178e-02
-4.000000e+00	-3.600000e+00	4.800000e+00	5.200000e+00	1.467816e-01	1.161261e-02	1.161261e-02
-4.000000e+00	-3.600000e+00	5.200000e+00	5.600000e+00	1.058370e-01	9.831526e-03	9.831526e-03
-4.000000e+00	-3.600000e+00	5.600000e+00	6.000000e+00	1.394001e-01	1.131327e-02	1.131327e-02
-3.600000e+00	-3.200000e+00	-6.000000e+00	-5.600000e+00	1.385930e-01	1.128446e-02	1.128446e-02
-3.600000e+00	-3.200000e+00	-5.600000e+00	-5.200000e+00	1.659424e-01	1.234209e-02	1.234209e-02
-3.600000e+00	-3.200000e+00	-5.200000e+00	-4.800000e+00	1.979395e-01	1.350708e-02	1.350708e-02
-3.600000e+00	-3.200000e+00	-4.800000e+00	-4.400000e+00	2.360883e-01	1.473631e-02	1.473631e-02
-3.600000e+00	-3.200000e+00	-4.400000e+00	-4.000000e+00	2.617570e-01	1.551306e-02	1.551306e-02
-3.600000e+00	-3.200000e+00	-4.000000e+00	-3.600000e+00	2.844459e-01	1.621884e-02	1.621884e-02
-3.600000e+00	-3.200000e+00	-3.600000e+00	-3.200000e+00	2.775794e-01	1.603879e-02	1.603879e-02
-3.600000e+00	-3.200000e+00	-3.200000e+00	-2.800000e+00	3.252040e-01	1.731949e-02	1.731949e-02
-3.600000e+00	-3.200000e+00	-2.800000e+00	-2.400000e+00	3.484679e-01	1.793440e-02	1.793440e-02
-3.600000e+00	-3.200000e+00	-2.400000e+00	-2.000000e+00	3.829501e-01	1.878831e-02	1.878831e-02
-3.600000e+00	-3.200000e+00	-2.000000e+00	-1.600000e+00	3.960158e-01	1.915607e-02	1.915607e-02
-3.600000e+00	-3.200000e+00	-1.600000e+00	-1.200000e+00	4.097273e-01	1.945819e-02	1.945819e-02
-3.600000e+00	-3.200000e+00	-1.200000e+00	-8.000000e-01	4.354606e-01	2.007955e-02	2.007955e-02
-3.600000e+00	-3.200000e+00	-8.000000e-01	-4.000000e-01	3.918445e-01	1.897350e-02	1.897350e-02
-3.600000e+00	-3.200000e+00	-4.000000e-01	0.000000e+00	4.552864e-01	2.047718e-02	2.047718e-02
-3.600000e+00	-3.200000e+00	0.000000e+00	4.000000e-01	4.597103e-01	2.059453e-02	2.059453e-02
-3.600000e+00	-3.200000e+00	4.000000e-01	8.000000e-01	4.659544e-01	2.072688e-02	2.072688e-02
-3.600000e+00	-3.200000e+00	8.000000e-01	1.200000e+00	4.289589e-01	1.988274e-02	1.988274e-02
-3.600000e+00	-3.200000e+00	1.200000e+00	1.600000e+00	4.053530e-01	1.933668e-02	1.933668e-02
-3.600000e+00	-3.200000e+00	1.600000e+00	2.000000e+00	3.877146e-01	1.890684e-02	1.890684e-02
-3.600000e+00	-3.200000e+00	2.000000e+00	2.400000e+00	3.889095e-01	1.892134e-02	1.892134e-02
-3.600000e+00	-3.200000e+00	2.400000e+00	2.800000e+00	3.671758e-01	1.839303e-02	1.839303e-02
-3.600000e+00	-3.200000e+00	2.800000e+00	3.200000e+00	3.151491e-01	1.702585e-02	1.702585e-02
-3.600000e+00	-3.200000e+00	3.200000e+00	3.600000e+00	3.269108e-01	1.736211e-02	1.736211e-02
-3.600000e+00	-3.200000e+00	3.600000e+00	4.000000e+00	2.575423e-01	1.540072e-02	1.540072e-02
-3.600000e+00	-3.200000e+00	4.000000e+00	4.400000e+00	2.582872e-01	1.541934e-02	1.541934e-02
-3.600000e+00	-3.200000e+00	4.400000e+00	4.800000e+00	2.243177e-01	1.439957e-02	1.439957e-02
-3.600000e+00	-3.200000e+00	4.800000e+00	5.200000e+00	2.066181e-01	1.378439e-02	1.378439e-02
-3.600000e+00	-3.200000e+00	5.200000e+00	5.600000e+00	1.740651e-01	1.263580e-02	1.263580e-02
-3.600000e+00	-3.200000e+00	5.600000e+00	6.000000e+00	1.398499e-01	1.135091e-02	1.135091e-02
-3.200000e+00	-2.800000e+00	-6.000000e+00	-5.600000e+00	1.789978e-01	1.282829e-02	1.282829e-02
-3.200000e+00	-2.800000e+00	-5.600000e+00	-5.200000e+00	2.103888e-01	1.394180e-02	1.394180e-02
-3.200000e+00	-2.800000e+00	-5.200000e+00	-4.800000e+00	2.361101e-01	1.473636e-02	1.473636e-02
-3.200000e+00	-2.800000e+00	-4.800000e+00	-4.400000e+00	2.677795e-01	1.570723e-02	1.570723e-02
-3.200000e+00	-2.800000e+00	-4.400000e+00	-4.000000e+00	3.240059e-01	1.725594e-02	1.725594e-02
-3.200000e+00	-2.800000e+00	-4.000000e+00	-3.600000e+00	3.346944e-01	1.757707e-02	1.757707e-02
-3.200000e+00	-2.800000e+00	-3.600000e+00	-3.200000e+00	3.771361e-01	1.863779e-02	1.863779e-02
-3.200000e+00	-2.800000e+00	-3.200000e+00	-2.800000e+00	4.230806e-01	1.976039e-02	1.976039e-02
-3.200000e+00	-2.800000e+00	-2.800000e+00	-2.400000e+00	4.321187e-01	2.000999e-02	2.000999e-02
-3.200000e+00	-2.800000e+00	-2.400000e+00	-2.000000e+00	4.560666e-01	2.053145e-02	2.053145e-02
-3.200000e+00	-2.800000e+00	-2.000000e+00	-1.600000e+00	4.654065e-01	2.072492e-02	2.072492e-02
-3.200000e+00	-2.800000e+00	-1.600000e+00	-1.200000e+00	5.153369e-01	2.180957e-02	2.180957e-02
-3.200000e+00	-2.800000e+00	-1.200000e+00	-8.000000e-01	5.224798e-01	2.195630e-02	2.195630e-02
-3.200000e+00	-2.800000e+00	-8.000000e-01	-4.000000e-01	5.695873e-01	2.296464e-02	2.296464e-02
-3.200000e+00	-2.800000e+00	-4.000000e-01	0.000000e+00	5.518876e-01	2.254609e-02	2.254609e-02
-3.200000e+00	-2.800000e+00	0.000000e+00	4.000000e-01	5.283181e-01	2.206482e-02	2.206482e-02
-3.200000e+00	-2.800000e+00	4.000000e-01	8.000000e-01	5.370590e-01	2.223726e-02	2.223726e-02
-3.200000e+00	-2.800000e+00	8.000000e-01	1.200000e+00	5.251597e-01	2.198932e-02	2.198932e-02
-3.200000e+00	-2.800000e+00	1.200000e+00	1.600000e+00	4.885741e-01	2.123547e-02	2.123547e-02
-3.200000e+00	-2.800000e+00	1.600000e+00	2.000000e+00	4.401605e-01	2.016663e-02	2.016663e-02
-3.200000e+00	-2.800000e+00	2.000000e+00	2.400000e+00	4.516562e-01	2.041610e-02	2.041610e-02
-3.200000e+00	-2.800000e+00	2.400000e+00	2.800000e+00	4.624077e-01	2.065131e-02	2.065131e-02
-3.200000e+00	-2.800000e+00	2.800000e+00	3.200000e+00	4.033809e-01	1.928441e-02	1.928441e-02
-3.200000e+00	-2.800000e+00	3.200000e+00	3.600000e+00	3.686778e-01	1.844604e-02	1.844604e-02
-3.200000e+00	-2.800000e+00	3.600000e+00	4.000000e+00	3.306439e-01	1.746139e-02	1.746139e-02
-3.200000e+00	-2.800000e+00	4.000000e+00	4.400000e+00	3.007585e-01	1.664397e-02	1.664397e-02
-3.200000e+00	-2.800000e+00	4.400000e+00	4.800000e+00	2.985904e-01	1.654662e-02	1.654662e-02
-3.200000e+00	-2.800000e+00	4.800000e+00	5.200000e+00	2.698843e-01	1.575044e-02	1.575044e-02
-3.200000e+00	-2.800000e+00	5.200000e+00	5.600000e+00	2.081463e-01	1.379332e-02	1.379332e-02
-3.200000e+00	-2.800000e+00	5.600000e+00	6.000000e+00	1.647469e-01	1.232051e-02	1.232051e-02
-2.800000e+00	-2.400000e+00	-6.000000e+00	-5.600000e+00	2.427628e-01	1.492087e-02	1.492087e-02
-2.800000e+00	-2.400000e+00	-5.600000e+00	-5.200000e+00	2.601042e-01	1.547121e-02	1.547121e-02
-2.800000e+00	-2.400000e+00	-5.200000e+00	-4.800000e+00	3.081176e-01	1.684450e-02	1.684450e-02
-2.800000e+00	-2.400000e+00	-4.800000e+00	-4.400000e+00	3.724606e-01	1.851904e-02	1.851904e-02
-2.800000e+00	-2.400000e+00	-4.400000e+00	-4.000000e+00	4.112061e-01	1.948317e-02	1.948317e-02
-2.800000e+00	-2.400000e+00	-4.000000e+00	-3.600000e+00	3.989492e-01	1.918468e-02	1.918468e-02
-2.800000e+00	-2.400000e+00	-3.600000e+00	-3.200000e+00	4.495268e-01	2.038341e-02	2.038341e-02
-2.800000e+00	-2.400000e+00	-3.200000e+00	-2.800000e+00	4.744834e-01	2.092242e-02	2.092242e-02
-2.800000e+00	-2.400000e+00	-2.800000e+00	-2.400000e+00	5.864624e-01	2.325182e-02	2.325182e-02
-2.800000e+00	-2.400000e+00	-2.400000e+00	-2.000000e+00	5.633483e-01	2.278681e-02	2.278681e-02
-2.800000e+00	-2.400000e+00	-2.000000e+00	-1.600000e+00	6.018805e-01	2.357027e-02	2.357027e-02
-2.800000e+00	-2.400000e+00	-1.600000e+00	-1.200000e+00	6.327356e-01	2.415587e-02	2.415587e-02
-2.800000e+00	-2.400000e+00	-1.200000e+00	-8.000000e-01	6.329775e-01	2.418110e-02	2.418110e-02
-2.800000e+00	-2.400000e+00	-8.000000e-01	-4.000000e-01	6.230521e-01	2.396039e-02	2.396039e-02
-2.800000e+00	-2.400000e+00	-4.000000e-01	0.000000e+00	6.175499e-01	2.385492e-02	2.385492e-02
-2.800000e+00	-2.400000e+00	0.000000e+00	4.000000e-01	6.611125e-01	2.474178e-02	2.474178e-02
-2.800000e+00	-2.400000e+00	4.000000e-01	8.000000e-01	6.116743e-01	2.371642e-02	2.371642e-02
-2.800000e+00	-2.400000e+00	8.000000e-01	1.200000e+00	6.606244e-01	2.465225e-02	2.465225e-02
-2.800000e+00	-2.400000e+00	1.200000e+00	1.600000e+00	5.878903e-01	2.328907e-02	2.328907e-02
-2.800000e+00	-2.400000e+00	1.600000e+00	2.000000e+00	5.741529e-01	2.301883e-02	2.301883e-02
-2.800000e+00	-2.400000e+00	2.000000e+00	2.400000e+00	5.708664e-01	2.295870e-02	2.295870e-02
-2.800000e+00	-2.400000e+00	2.400000e+00	2.800000e+00	5.298973e-01	2.211187e-02	2.211187e-02
-2.800000e+00	-2.400000e+00	2.800000e+00	3.200000e+00	4.951382e-01	2.138102e-02	2.138102e-02
-2.800000e+00	-2.400000e+00	3.200000e+00	3.600000e+00	4.391539e-01	2.012067e-02	2.012067e-02
-2.800000e+00	-2.400000e+00	3.600000e+00	4.000000e+00	4.182786e-01	1.964337e-02	1.964337e-02
-2.800000e+00	-2.400000e+00	4.000000e+00	4.400000e+00	4.034499e-01	1.926472e-02	1.926472e-02
-2.800000e+00	-2.400000e+00	4.400000e+00	4.800000e+00	3.545183e-01	1.805529e-02	1.805529e-02
-2.800000e+00	-2.400000e+00	4.800000e+00	5.200000e+00	2.937082e-01	1.642885e-02	1.642885e-02
-2.800000e+00	-2.400000e+00	5.200000e+00	5.600000e+00	2.612461e-01	1.548419e-02	1.548419e-02
-2.800000e+00	-2.400000e+00	5.600000e+00	6.000000e+00	2.594888e-01	1.546174e-02	1.546174e-02
-2.400000e+00	-2.000000e+00	-6.000000e+00	-5.600000e+00	2.593139e-01	1.545160e-02	1.545160e-02
-2.400000e+00	-2.000000e+00	-5.600000e+00	-5.200000e+00	3.026375e-01	1.667042e-02	1.667042e-02
-2.400000e+00	-2.000000e+00	-5.200000e+00	-4.800000e+00	3.512274e-01	1.798130e-02	1.798130e-02
-2.400000e+00	-2.000000e+00	-4.800000e+00	-4.400000e+00	3.954850e-01	1.908439e-02	1.908439e-02
-2.400000e+00	-2.000000e+00	-4.400000e+00	-4.000000e+00	4.231017e-01	1.976076e-02	1.976076e-02
-2.400000e+00	-2.000000e+00	-4.000000e+00	-3.600000e+00	4.863107e-01	2.115874e-02	2.115874e-02
-2.400000e+00	-2.000000e+00	-3.600000e+00	-3.200000e+00	5.292788e-01	2.206660e-02	2.206660e-02
-2.400000e+00	-2.000000e+00	-3.200000e+00	-2.800000e+00	5.793436e-01	2.311274e-02	2.311274e-02
-2.400000e+00	-2.000000e+00	-2.800000e+00	-2.400000e+00	5.826440e-01	2.315398e-02	2.315398e-02
-2.400000e+00	-2.000000e+00	-2.400000e+00	-2.000000e+00	6.420750e-01	2.433576e-02	2.433576e-02
-2.400000e+00	-2.000000e+00	-2.000000e+00	-1.600000e+00	6.690200e-01	2.484484e-02	2.484484e-02
-2.400000e+00	-2.000000e+00	-1.600000e+00	-1.200000e+00	7.411750e-01	2.614051e-02	2.614051e-02
-2.400000e+00	-2.000000e+00	-1.200000e+00	-8.000000e-01	7.337275e-01	2.604131e-02	2.604131e-02
-2.400000e+00	-2.000000e+00	-8.000000e-01	-4.000000e-01	7.147438e-01	2.569037e-02	2.569037e-02
-2.400000e+00	-2.000000e+00	-4.000000e-01	0.000000e+00	7.282856e-01	2.591189e-02	2.591189e-02
-2.400000e+00	-2.000000e+00	0.000000e+00	4.000000e-01	7.436706e-01	2.617947e-02	2.617947e-02
-2.400000e+00	-2.000000e+00	4.000000e-01	8.000000e-01	7.283056e-01	2.591079e-02	2.591079e-02
-2.400000e+00	-2.000000e+00	8.000000e-01	1.200000e+00	7.533006e-01	2.637065e-02	2.637065e-02
-2.400000e+00	-2.000000e+00	1.200000e+00	1.600000e+00	6.686100e-01	2.481208e-02	2.481208e-02
-2.400000e+00	-2.000000e+00	1.600000e+00	2.000000e+00	6.527688e-01	2.456704e-02	2.456704e-02
-2.400000e+00	-2.000000e+00	2.000000e+00	2.400000e+00	6.664119e-01	2.478228e-02	2.478228e-02
-2.400000e+00	-2.000000e+00	2.400000e+00	2.800000e+00	6.121967e-01	2.375452e-02	2.375452e-02
-2.400000e+00	-2.000000e+00	2.800000e+00	3.200000e+00	5.257733e-01	2.201681e-02	2.201681e-02
-2.400000e+00	-2.000000e+00	3.200000e+00	3.600000e+00	5.160792e-01	2.180042e-02	2.180042e-02
-2.400000e+00	-2.000000e+00	3.600000e+00	4.000000e+00	4.945364e-01	2.135362e-02	2.135362e-02
-2.400000e+00	-2.000000e+00	4.000000e+00	4.400000e+00	4.384216e-01	2.010782e-02	2.010782e-02
-2.400000e+00	-2.000000e+00	4.400000e+00	4.800000e+00	3.897856e-01	1.894112e-02	1.894112e-02
-2.400000e+00	-2.000000e+00	4.800000e+00	5.200000e+00	3.827851e-01	1.877968e-02	1.877968e-02
-2.400000e+00	-2.000000e+00	5.200000e+00	5.600000e+00	3.018917e-01	1.665421e-02	1.665421e-02
-2.400000e+00	-2.000000e+00	5.600000e+00	6.000000e+00	2.784891e-01	1.600793e-02	1.600793e-02
-2.000000e+00	-1.600000e+00	-6.000000e+00	-5.600000e+00	3.198012e-01	1.715189e-02	1.715189e-02
-2.000000e+00	-1.600000e+00	-5.600000e+00	-5.200000e+00	3.474081e-01	1.785520e-02	1.785520e-02
-2.000000e+00	-1.600000e+00	-5.200000e+00	-4.800000e+00	4.021276e-01	1.920389e-02	1.920389e-02
-2.000000e+00	-1.600000e+00	-4.800000e+00	-4.400000e+00	4.414368e-01	2.018153e-02	2.018153e-02
-2.000000e+00	-1.600000e+00	-4.400000e+00	-4.000000e+00	5.253105e-01	2.201537e-02	2.201537e-02
-2.000000e+00	-1.600000e+00	-4.000000e+00	-3.600000e+00	5.551205e-01	2.261935e-02	2.261935e-02
-2.000000e+00	-1.600000e+00	-3.600000e+00	-3.200000e+00	6.340306e-01	2.415208e-02	2.415208e-02
-2.000000e+00	-1.600000e+00	-3.200000e+00	-2.800000e+00	6.390712e-01	2.431053e-02	2.431053e-02
-2.000000e+00	-1.600000e+00	-2.800000e+00	-2.400000e+00	7.118813e-01	2.565466e-02	2.565466e-02
-2.000000e+00	-1.600000e+00	-2.400000e+00	-2.000000e+00	7.005688e-01	2.542816e-02	2.542816e-02
-2.000000e+00	-1.600000e+00	-2.000000e+00	-1.600000e+00	8.004925e-01	2.718748e-02	2.718748e-02
-2.000000e+00	-1.600000e+00	-1.600000e+00	-1.200000e+00	7.977869e-01	2.714355e-02	2.714355e-02
-2.000000e+00	-1.600000e+00	-1.200000e+00	-8.000000e-01	8.358375e-01	2.777095e-02	2.777095e-02
-2.000000e+00	-1.600000e+00	-8.000000e-01	-4.000000e-01	7.990513e-01	2.715505e-02	2.715505e-02
-2.000000e+00	-1.600000e+00	-4.000000e-01	0.000000e+00	8.288706e-01	2.764651e-02	2.764651e-02
-2.000000e+00	-1.600000e+00	0.000000e+00	4.000000e-01	8.069275e-01	2.727953e-02	2.727953e-02
-2.000000e+00	-1.600000e+00	4.000000e-01	8.000000e-01	7.796056e-01	2.680395e-02	2.680395e-02
-2.000000e+00	-1.600000e+00	8.000000e-01	1.200000e+00	7.838725e-01	2.690283e-02	2.690283e-02
-2.000000e+00	-1.600000e+00	1.200000e+00	1.600000e+00	7.246812e-01	2.584693e-02	2.584693e-02
-2.000000e+00	-1.600000e+00	1.600000e+00	2.000000e+00	7.764706e-01	2.672885e-02	2.672885e-02
-2.000000e+00	-1.600000e+00	2.000000e+00	2.400000e+00	7.464038e-01	2.625982e-02	2.625982e-02
-2.000000e+00	-1.600000e+00	2.400000e+00	2.800000e+00	7.000444e-01	2.544241e-02	2.544241e-02
-2.000000e+00	-1.600000e+00	2.800000e+00	3.200000e+00	6.708919e-01	2.484551e-02	2.484551e-02
-2.000000e+00	-1.600000e+00	3.200000e+00	3.600000e+00	5.935827e-01	2.338864e-02	2.338864e-02
-2.000000e+00	-1.600000e+00	3.600000e+00	4.000000e+00	5.515554e-01	2.255038e-02	2.255038e-02
-2.000000e+00	-1.600000e+00	4.000000e+00	4.400000e+00	4.845378e-01	2.111987e-02	2.111987e-02
-2.000000e+00	-1.600000e+00	4.400000e+00	4.800000e+00	4.184971e-01	1.963166e-02	1.963166e-02
-2.000000e+00	-1.600000e+00	4.800000e+00	5.200000e+00	3.840940e-01	1.879764e-02	1.879764e-02
-2.000000e+00	-1.600000e+00	5.200000e+00	5.600000e+00	3.267055e-01	1.732387e-02	1.732387e-02
-2.000000e+00	-1.600000e+00	5.600000e+00	6.000000e+00	3.499611e-01	1.793974e-02	1.793974e-02
-1.600000e+00	-1.200000e+00	-6.000000e+00	-5.600000e+00	3.475334e-01	1.786077e-02	1.786077e-02
-1.600000e+00	-1.200000e+00	-5.600000e+00	-5.200000e+00	4.015123e-01	1.919542e-02	1.919542e-02
-1.600000e+00	-1.200000e+00	-5.200000e+00	-4.800000e+00	4.342959e-01	1.998173e-02	1.998173e-02
-1.600000e+00	-1.200000e+00	-4.800000e+00	-4.400000e+00	5.180926e-01	2.180944e-02	2.180944e-02
-1.600000e+00	-1.200000e+00	-4.400000e+00	-4.000000e+00	5.716387e-01	2.293374e-02	2.293374e-02
-1.600000e+00	-1.200000e+00	-4.000000e+00	-3.600000e+00	6.117117e-01	2.377308e-02	2.377308e-02
-1.600000e+00	-1.200000e+00	-3.600000e+00	-3.200000e+00	6.630062e-01	2.472427e-02	2.472427e-02
-1.600000e+00	-1.200000e+00	-3.200000e+00	-2.800000e+00	7.117775e-01	2.560008e-02	2.560008e-02
-1.600000e+00	-1.200000e+00	-2.800000e+00	-2.400000e+00	7.135881e-01	2.564765e-02	2.564765e-02
-1.600000e+00	-1.200000e+00	-2.400000e+00	-2.000000e+00	7.627000e-01	2.652147e-02	2.652147e-02
-1.600000e+00	-1.200000e+00	-2.000000e+00	-1.600000e+00	8.443637e-01	2.796206e-02	2.796206e-02
-1.600000e+00	-1.200000e+00	-1.600000e+00	-1.200000e+00	8.200769e-01	2.752129e-02	2.752129e-02
-1.600000e+00	-1.200000e+00	-1.200000e+00	-8.000000e-01	8.499681e-01	2.802514e-02	2.802514e-02
-1.600000e+00	-1.200000e+00	-8.000000e-01	-4.000000e-01	9.074787e-01	2.891973e-02	2.891973e-02
-1.600000e+00	-1.200000e+00	-4.000000e-01	0.000000e+00	9.580212e-01	2.975434e-02	2.975434e-02
-1.600000e+00	-1.200000e+00	0.000000e+00	4.000000e-01	8.614481e-01	2.821997e-02	2.821997e-02
-1.600000e+00	-1.200000e+00	4.000000e-01	8.000000e-01	9.064331e-01	2.891394e-02	2.891394e-02
-1.600000e+00	-1.200000e+00	8.000000e-01	1.200000e+00	8.209419e-01	2.750390e-02	2.750390e-02
-1.600000e+00	-1.200000e+00	1.200000e+00	1.600000e+00	8.017275e-01	2.720002e-02	2.720002e-02
-1.600000e+00	-1.200000e+00	1.600000e+00	2.000000e+00	7.813675e-01	2.684949e-02	2.684949e-02
-1.600000e+00	-1.200000e+00	2.000000e+00	2.400000e+00	8.122106e-01	2.734932e-02	2.734932e-02
-1.600000e+00	-1.200000e+00	2.400000e+00	2.800000e+00	7.008919e-01	2.542288e-02	2.542288e-02
-1.600000e+00	-1.200000e+00	2.800000e+00	3.200000e+00	7.252100e-01	2.585009e-02	2.585009e-02
-1.600000e+00	-1.200000e+00	3.200000e+00	3.600000e+00	6.677400e-01	2.483405e-02	2.483405e-02
-1.600000e+00	-1.200000e+00	3.600000e+00	4.000000e+00	6.457562e-01	2.438676e-02	2.438676e-02
-1.600000e+00	-1.200000e+00	4.000000e+00	4.400000e+00	5.908210e-01	2.333160e-02	2.333160e-02
-1.600000e+00	-1.200000e+00	4.400000e+00	4.800000e+00	5.285739e-01	2.205757e-02	2.205757e-02
-1.600000e+00	-1.200000e+00	4.800000e+00	5.200000e+00	4.259571e-01	1.980905e-02	1.980905e-02
-1.600000e+00	-1.200000e+00	5.200000e+00	5.600000e+00	3.884801e-01	1.889996e-02	1.889996e-02
-1.600000e+00	-1.200000e+00	5.600000e+00	6.000000e+00	3.994252e-01	1.916397e-02	1.916397e-02
-1.200000e+00	-8.000000e-01	-6.000000e+00	-5.600000e+00	3.970329e-01	1.911299e-02	1.911299e-02
-1.200000e+00	-8.000000e-01	-5.600000e+00	-5.200000e+00	4.558317e-01	2.047993e-02	2.047993e-02
-1.200000e+00	-8.000000e-01	-5.200000e+00	-4.800000e+00	4.860154e-01	2.112272e-02	2.112272e-02
-1.200000e+00	-8.000000e-01	-4.800000e+00	-4.400000e+00	5.677346e-01	2.283262e-02	2.283262e-02
-1.200000e+00	-8.000000e-01	-4.400000e+00	-4.000000e+00	5.993652e-01	2.348748e-02	2.348748e-02
-1.200000e+00	-8.000000e-01	-4.000000e+00	-3.600000e+00	6.434075e-01	2.435142e-02	2.435142e-02
-1.200000e+00	-8.000000e-01	-3.600000e+00	-3.200000e+00	7.295369e-01	2.595347e-02	2.595347e-02
-1.200000e+00	-8.000000e-01	-3.200000e+00	-2.800000e+00	7.369200e-01	2.606993e-02	2.606993e-02
-1.200000e+00	-8.000000e-01	-2.800000e+00	-2.400000e+00	7.772363e-01	2.676984e-02	2.676984e-02
-1.200000e+00	-8.000000e-01	-2.400000e+00	-2.000000e+00	8.542425e-01	2.805835e-02	2.805835e-02
-1.200000e+00	-8.000000e-01	-2.000000e+00	-1.600000e+00	9.088744e-01	2.897564e-02	2.897564e-02
-1.200000e+00	-8.000000e-01	-1.600000e+00	-1.200000e+00	9.078350e-01	2.895998e-02	2.895998e-02
-1.200000e+00	-8.000000e-01	-1.200000e+00	-8.000000e-01	9.038981e-01	2.887672e-02	2.887672e-02
-1.200000e+00	-8.000000e-01	-8.000000e-01	-4.000000e-01	9.284044e-01	2.924635e-02	2.924635e-02
-1.200000e+00	-8.000000e-01	-4.000000e-01	0.000000e+00	9.378756e-01	2.942621e-02	2.942621e-02
-1.200000e+00	-8.000000e-01	0.000000e+00	4.000000e-01	8.977444e-01	2.879764e-02	2.879764e-02
-1.200000e+00	-8.000000e-01	4.000000e-01	8.000000e-01	9.413706e-01	2.947847e-02	2.947847e-02
-1.200000e+00	-8.000000e-01	8.000000e-01	1.200000e+00	9.343356e-01	2.935972e-02	2.935972e-02
-1.200000e+00	-8.000000e-01	1.200000e+00	1.600000e+00	9.188487e-01	2.910271e-02	2.910271e-02
-1.200000e+00	-8.000000e-01	1.600000e+00	2.000000e+00	8.549263e-01	2.808253e-02	2.808253e-02
-1.200000e+00	-8.000000e-01	2.000000e+00	2.400000e+00	8.529806e-01	2.804823e-02	2.804823e-02
-1.200000e+00	-8.000000e-01	2.400000e+00	2.800000e+00	7.984781e-01	2.711851e-02	2.711851e-02
-1.200000e+00	-8.000000e-01	2.800000e+00	3.200000e+00	7.355569e-01	2.605324e-02	2.605324e-02
-1.200000e+00	-8.000000e-01	3.200000e+00	3.600000e+00	7.564938e-01	2.640123e-02	2.640123e-02
-1.200000e+00	-8.000000e-01	3.600000e+00	4.000000e+00	6.613088e-01	2.469413e-02	2.469413e-02
-1.200000e+00	-8.000000e-01	4.000000e+00	4.400000e+00	6.052957e-01	2.364730e-02	2.364730e-02
-1.200000e+00	-8.000000e-01	4.400000e+00	4.800000e+00	5.372695e-01	2.222620e-02	2.222620e-02
-1.200000e+00	-8.000000e-01	4.800000e+00	5.200000e+00	4.741033e-01	2.088155e-02	2.088155e-02
-1.200000e+00	-8.000000e-01	5.200000e+00	5.600000e+00	4.202324e-01	1.962644e-02	1.962644e-02
-1.200000e+00	-8.000000e-01	5.600000e+00	6.000000e+00	3.546686e-01	1.803973e-02	1.803973e-02
-8.000000e-01	-4.000000e-01	-6.000000e+00	-5.600000e+00	4.020911e-01	1.924632e-02	1.924632e-02
-8.000000e-01	-4.000000e-01	-5.600000e+00	-5.200000e+00	4.731463e-01	2.086133e-02	2.086133e-02
-8.000000e-01	-4.000000e-01	-5.200000e+00	-4.800000e+00	5.446776e-01	2.236205e-02	2.236205e-02
-8.000000e-01	-4.000000e-01	-4.800000e+00	-4.400000e+00	5.959466e-01	2.342607e-02	2.342607e-02
-8.000000e-01	-4.000000e-01	-4.400000e+00	-4.000000e+00	6.434712e-01	2.431998e-02	2.431998e-02
-8.000000e-01	-4.000000e-01	-4.000000e+00	-3.600000e+00	7.214950e-01	2.580044e-02	2.580044e-02
-8.000000e-01	-4.000000e-01	-3.600000e+00	-3.200000e+00	7.742781e-01	2.669899e-02	2.669899e-02
-8.000000e-01	-4.000000e-01	-3.200000e+00	-2.800000e+00	8.599556e-01	2.815580e-02	2.815580e-02
-8.000000e-01	-4.000000e-01	-2.800000e+00	-2.400000e+00	8.498256e-01	2.800629e-02	2.800629e-02
-8.000000e-01	-4.000000e-01	-2.400000e+00	-2.000000e+00	8.990969e-01	2.882749e-02	2.882749e-02
-8.000000e-01	-4.000000e-01	-2.000000e+00	-1.600000e+00	9.017513e-01	2.883887e-02	2.883887e-02
-8.000000e-01	-4.000000e-01	-1.600000e+00	-1.200000e+00	9.488950e-01	2.958499e-02	2.958499e-02
-8.000000e-01	-4.000000e-01	-1.200000e+00	-8.000000e-01	9.877763e-01	3.021737e-02	3.021737e-02
-8.000000e-01	-4.000000e-01	-8.000000e-01	-4.000000e-01	9.925337e-01	3.026187e-02	3.026187e-02
-8.000000e-01	-4.000000e-01	-4.000000e-01	0.000000e+00	9.590225e-01	2.975610e-02	2.975610e-02
-8.000000e-01	-4.000000e-01	0.000000e+00	4.000000e-01	1.092704e+00	3.174687e-02	3.174687e-02
-8.000000e-01	-4.000000e-01	4.000000e-01	8.000000e-01	9.654912e-01	2.985827e-02	2.985827e-02
-8.000000e-01	-4.000000e-01	8.000000e-01	1.200000e+00	1.005585e+00	3.044773e-02	3.044773e-02
-8.000000e-01	-4.000000e-01	1.200000e+00	1.600000e+00	9.069019e-01	2.892980e-02	2.892980e-02
-8.000000e-01	-4.000000e-01	1.600000e+00	2.000000e+00	8.706913e-01	2.835443e-02	2.835443e-02
-8.000000e-01	-4.000000e-01	2.000000e+00	2.400000e+00	8.929369e-01	2.868869e-02	2.868869e-02
-8.000000e-01	-4.000000e-01	2.400000e+00	2.800000e+00	8.494006e-01	2.795995e-02	2.795995e-02
-8.000000e-01	-4.000000e-01	2.800000e+00	3.200000e+00	7.528375e-01	2.637053e-02	2.637053e-02
-8.000000e-01	-4.000000e-01	3.200000e+00	3.600000e+00	7.781344e-01	2.678414e-02	2.678414e-02
-8.000000e-01	-4.000000e-01	3.600000e+00	4.000000e+00	7.329925e-01	2.596186e-02	2.596186e-02
-8.000000e-01	-4.000000e-01	4.000000e+00	4.400000e+00	6.235829e-01	2.394431e-02	2.394431e-02
-8.000000e-01	-4.000000e-01	4.400000e+00	4.800000e+00	5.769107e-01	2.305400e-02	2.305400e-02
-8.000000e-01	-4.000000e-01	4.800000e+00	5.200000e+00	5.022284e-01	2.150721e-02	2.150721e-02
-8.000000e-01	-4.000000e-01	5.200000e+00	5.600000e+00	5.035716e-01	2.150321e-02	2.150321e-02
-8.000000e-01	-4.000000e-01	5.600000e+00	6.000000e+00	4.086483e-01	1.938364e-02	1.938364e-02
-4.000000e-01	0.000000e+00	-6.000000e+00	-5.600000e+00	4.460112e-01	2.026486e-02	2.026486e-02
-4.000000e-01	0.000000e+00	-5.600000e+00	-5.200000e+00	5.016079e-01	2.147903e-02	2.147903e-02
-4.000000e-01	0.000000e+00	-5.200000e+00	-4.800000e+00	5.109817e-01	2.168306e-02	2.168306e-02
-4.000000e-01	0.000000e+00	-4.800000e+00	-4.400000e+00	6.674600e-01	2.480346e-02	2.480346e-02
-4.000000e-01	0.000000e+00	-4.400000e+00	-4.000000e+00	6.573525e-01	2.460039e-02	2.460039e-02
-4.000000e-01	0.000000e+00	-4.000000e+00	-3.600000e+00	7.272956e-01	2.587599e-02	2.587599e-02
-4.000000e-01	0.000000e+00	-3.600000e+00	-3.200000e+00	7.506650e-01	2.632714e-02	2.632714e-02
-4.000000e-01	0.000000e+00	-3.200000e+00	-2.800000e+00	8.322281e-01	2.769617e-02	2.769617e-02
-4.000000e-01	0.000000e+00	-2.800000e+00	-2.400000e+00	8.340988e-01	2.772849e-02	2.772849e-02
-4.000000e-01	0.000000e+00	-2.400000e+00	-2.000000e+00	9.291000e-01	2.928123e-02	2.928123e-02
-4.000000e-01	0.000000e+00	-2.000000e+00	-1.600000e+00	9.199200e-01	2.912269e-02	2.912269e-02
-4.000000e-01	0.000000e+00	-1.600000e+00	-1.200000e+00	9.145537e-01	2.905548e-02	2.905548e-02
-4.000000e-01	0.000000e+00	-1.200000e+00	-8.000000e-01	1.025832e+00	3.075328e-02	3.075328e-02
-4.000000e-01	0.000000e+00	-8.000000e-01	-4.000000e-01	1.026623e+00	3.079234e-02	3.079234e-02
-4.000000e-01	0.000000e+00	-4.000000e-01	0.000000e+00	1.062877e+00	3.130682e-02	3.130682e-02
-4.000000e-01	0.000000e+00	0.000000e+00	4.000000e-01	1.043950e+00	3.104781e-02	3.104781e-02
-4.000000e-01	0.000000e+00	4.000000e-01	8.000000e-01	9.952356e-01	3.030299e-02	3.030299e-02
-4.000000e-01	0.000000e+00	8.000000e-01	1.200000e+00	1.063994e+00	3.131282e-02	3.131282e-02
-4.000000e-01	0.000000e+00	1.200000e+00	1.600000e+00	9.972137e-01	3.036456e-02	3.036456e-02
-4.000000e-01	0.000000e+00	1.600000e+00	2.000000e+00	9.496038e-01	2.959090e-02	2.959090e-02
-4.000000e-01	0.000000e+00	2.000000e+00	2.400000e+00	9.272575e-01	2.926696e-02	2.926696e-02
-4.000000e-01	0.000000e+00	2.400000e+00	2.800000e+00	8.494069e-01	2.800710e-02	2.800710e-02
-4.000000e-01	0.000000e+00	2.800000e+00	3.200000e+00	8.055894e-01	2.725068e-02	2.725068e-02
-4.000000e-01	0.000000e+00	3.200000e+00	3.600000e+00	7.865856e-01	2.690000e-02	2.690000e-02
-4.000000e-01	0.000000e+00	3.600000e+00	4.000000e+00	6.923569e-01	2.528051e-02	2.528051e-02
-4.000000e-01	0.000000e+00	4.000000e+00	4.400000e+00	6.544656e-01	2.455867e-02	2.455867e-02
-4.000000e-01	0.000000e+00	4.400000e+00	4.800000e+00	5.451203e-01	2.241817e-02	2.241817e-02
-4.000000e-01	0.000000e+00	4.800000e+00	5.200000e+00	5.457482e-01	2.242528e-02	2.242528e-02
-4.000000e-01	0.000000e+00	5.200000e+00	5.600000e+00	4.639891e-01	2.063800e-02	2.063800e-02
-4.000000e-01	0.000000e+00	5.600000e+00	6.000000e+00	4.872490e-01	2.115644e-02	2.115644e-02
0.000000e+00	4.000000e-01	-6.000000e+00	-5.600000e+00	4.282537e-01	1.985042e-02	1.985042e-02
0.000000e+00	4.000000e-01	-5.600000e+00	-5.200000e+00	4.886884e-01	2.120174e-02	2.120174e-02
0.000000e+00	4.000000e-01	-5.200000e+00	-4.800000e+00	5.395141e-01	2.230031e-02	2.230031e-02
0.000000e+00	4.000000e-01	-4.800000e+00	-4.400000e+00	5.844076e-01	2.322466e-02	2.322466e-02
0.000000e+00	4.000000e-01	-4.400000e+00	-4.000000e+00	6.872912e-01	2.516242e-02	2.516242e-02
0.000000e+00	4.000000e-01	-4.000000e+00	-3.600000e+00	7.520569e-01	2.632712e-02	2.632712e-02
0.000000e+00	4.000000e-01	-3.600000e+00	-3.200000e+00	7.860881e-01	2.691713e-02	2.691713e-02
0.000000e+00	4.000000e-01	-3.200000e+00	-2.800000e+00	7.997012e-01	2.714471e-02	2.714471e-02
0.000000e+00	4.000000e-01	-2.800000e+00	-2.400000e+00	8.466500e-01	2.794392e-02	2.794392e-02
0.000000e+00	4.000000e-01	-2.400000e+00	-2.000000e+00	9.479013e-01	2.959733e-02	2.959733e-02
0.000000e+00	4.000000e-01	-2.000000e+00	-1.600000e+00	9.031756e-01	2.888430e-02	2.888430e-02
0.000000e+00	4.000000e-01	-1.600000e+00	-1.200000e+00	1.043404e+00	3.103136e-02	3.103136e-02
0.000000e+00	4.000000e-01	-1.200000e+00	-8.000000e-01	1.037381e+00	3.094774e-02	3.094774e-02
0.000000e+00	4.000000e-01	-8.000000e-01	-4.000000e-01	9.964419e-01	3.029859e-02	3.029859e-02
0.000000e+00	4.000000e-01	-4.000000e-01	0.000000e+00	1.023626e+00	3.072929e-02	3.072929e-02
0.000000e+00	4.000000e-01	0.000000e+00	4.000000e-01	9.982225e-01	3.038015e-02	3.038015e-02
0.000000e+00	4.000000e-01	4.000000e-01	8.000000e-01	1.077918e+00	3.157309e-02	3.157309e-02
0.000000e+00	4.000000e-01	8.000000e-01	1.200000e+00	1.003770e+00	3.042100e-02	3.042100e-02
0.000000e+00	4.000000e-01	1.200000e+00	1.600000e+00	1.018889e+00	3.065481e-02	3.065481e-02
0.000000e+00	4.000000e-01	1.600000e+00	2.000000e+00	9.761544e-01	2.999936e-02	2.999936e-02
0.000000e+00	4.000000e-01	2.000000e+00	2.400000e+00	8.679113e-01	2.829553e-02	2.829553e-02
0.000000e+00	4.000000e-01	2.400000e+00	2.800000e+00	8.614381e-01	2.817263e-02	2.817263e-02
0.000000e+00	4.000000e-01	2.800000e+00	3.200000e+00	8.058012e-01	2.727293e-02	2.727293e-02
0.000000e+00	4.000000e-01	3.200000e+00	3.600000e+00	7.757694e-01	2.676671e-02	2.676671e-02
0.000000e+00	4.000000e-01	3.600000e+00	4.000000e+00	7.162981e-01	2.569499e-02	2.569499e-02
0.000000e+00	4.000000e-01	4.000000e+00	4.400000e+00	6.548462e-01	2.455694e-02	2.455694e-02
0.000000e+00	4.000000e-01	4.400000e+00	4.800000e+00	6.129961e-01	2.376716e-02	2.376716e-02
0.000000e+00	4.000000e-01	4.800000e+00	5.200000e+00	5.400538e-01	2.228515e-02	2.228515e-02
0.000000e+00	4.000000e-01	5.200000e+00	5.600000e+00	4.887579e-01	2.122198e-02	2.122198e-02
0.000000e+00	4.000000e-01	5.600000e+00	6.000000e+00	4.241305e-01	1.974377e-02	1.974377e-02
4.000000e-01	8.000000e-01	-6.000000e+00	-5.600000e+00	3.943675e-01	1.905208e-02	1.905208e-02
4.000000e-01	8.000000e-01	-5.600000e+00	-5.200000e+00	4.751478e-01	2.088965e-02	2.088965e-02
4.000000e-01	8.000000e-01	-5.200000e+00	-4.800000e+00	5.005856e-01	2.145611e-02	2.145611e-02
4.000000e-01	8.000000e-01	-4.800000e+00	-4.400000e+00	5.936374e-01	2.337086e-02	2.337086e-02
4.000000e-01	8.000000e-01	-4.400000e+00	-4.000000e+00	6.703537e-01	2.484228e-02	2.484228e-02
4.000000e-01	8.000000e-01	-4.000000e+00	-3.600000e+00	7.003331e-01	2.540223e-02	2.540223e-02
4.000000e-01	8.000000e-01	-3.600000e+00	-3.200000e+00	7.781088e-01	2.672099e-02	2.672099e-02
4.000000e-01	8.000000e-01	-3.200000e+00	-2.800000e+00	7.923725e-01	2.702034e-02	2.702034e-02
4.000000e-01	8.000000e-01	-2.800000e+00	-2.400000e+00	8.623494e-01	2.821866e-02	2.821866e-02
4.000000e-01	8.000000e-01	-2.400000e+00	-2.000000e+00	8.898281e-01	2.864646e-02	2.864646e-02
4.000000e-01	8.000000e-01	-2.000000e+00	-1.600000e+00	9.271038e-01	2.921796e-02	2.921796e-02
4.000000e-01	8.000000e-01	-1.600000e+00	-1.200000e+00	9.649969e-01	2.981072e-02	2.981072e-02
4.000000e-01	8.000000e-01	-1.200000e+00	-8.000000e-01	9.932563e-01	3.029808e-02	3.029808e-02
4.000000e-01	8.000000e-01	-8.000000e-01	-4.000000e-01	1.032237e+00	3.084817e-02	3.084817e-02
4.000000e-01	8.000000e-01	-4.000000e-01	0.000000e+00	1.040052e+00	3.097255e-02	3.097255e-02
4.000000e-01	8.000000e-01	0.000000e+00	4.000000e-01	1.017446e+00	3.066919e-02	3.066919e-02
4.000000e-01	8.000000e-01	4.000000e-01	8.000000e-01	1.069266e+00	3.141334e-02	3.141334e-02
4.000000e-01	8.000000e-01	8.000000e-01	1.200000e+00	1.013354e+00	3.058611e-02	3.058611e-02
4.000000e-01	8.000000e-01	1.200000e+00	1.600000e+00	8.848581e-01	2.857537e-02	2.857537e-02
4.000000e-01	8.000000e-01	1.600000e+00	2.000000e+00	8.974694e-01	2.877236e-02	2.877236e-02
4.000000e-01	8.000000e-01	2.000000e+00	2.400000e+00	8.481769e-01	2.798210e-02	2.798210e-02
4.000000e-01	8.000000e-01	2.400000e+00	2.800000e+00	8.483838e-01	2.795753e-02	2.795753e-02
4.000000e-01	8.000000e-01	2.800000e+00	3.200000e+00	7.787731e-01	2.682338e-02	2.682338e-02
4.000000e-01	8.000000e-01	3.200000e+00	3.600000e+00	7.434825e-01	2.617152e-02	2.617152e-02
4.000000e-01	8.000000e-01	3.600000e+00	4.000000e+00	6.895438e-01	2.519460e-02	2.519460e-02
4.000000e-01	8.000000e-01	4.000000e+00	4.400000e+00	5.934900e-01	2.334744e-02	2.334744e-02
4.000000e-01	8.000000e-01	4.400000e+00	4.800000e+00	6.103701e-01	2.368292e-02	2.368292e-02
4.000000e-01	8.000000e-01	4.800000e+00	5.200000e+00	5.522952e-01	2.254094e-02	2.254094e-02
4.000000e-01	8.000000e-01	5.200000e+00	5.600000e+00	4.763238e-01	2.094170e-02	2.094170e-02
4.000000e-01	8.000000e-01	5.600000e+00	6.000000e+00	4.157704e-01	1.956756e-02	1.956756e-02
8.000000e-01	1.200000e+00	-6.000000e+00	-5.600000e+00	3.870454e-01	1.887608e-02	1.887608e-02
8.000000e-01	1.200000e+00	-5.600000e+00	-5.200000e+00	4.425454e-01	2.016979e-02	2.016979e-02
8.000000e-01	1.200000e+00	-5.200000e+00	-4.800000e+00	5.075837e-01	2.159823e-02	2.159823e-02
8.000000e-01	1.200000e+00	-4.800000e+00	-4.400000e+00	5.166184e-01	2.180617e-02	2.180617e-02
8.000000e-01	1.200000e+00	-4.400000e+00	-4.000000e+00	6.207907e-01	2.390995e-02	2.390995e-02
8.000000e-01	1.200000e+00	-4.000000e+00	-3.600000e+00	6.704669e-01	2.486672e-02	2.486672e-02
8.000000e-01	1.200000e+00	-3.600000e+00	-3.200000e+00	7.363600e-01	2.606757e-02	2.606757e-02
8.000000e-01	1.200000e+00	-3.200000e+00	-2.800000e+00	8.799881e-01	2.846336e-02	2.846336e-02
8.000000e-01	1.200000e+00	-2.800000e+00	-2.400000e+00	8.056206e-01	2.726754e-02	2.726754e-02
8.000000e-01	1.200000e+00	-2.400000e+00	-2.000000e+00	8.573194e-01	2.812891e-02	2.812891e-02
8.000000e-01	1.200000e+00	-2.000000e+00	-1.600000e+00	9.132681e-01	2.901521e-02	2.901521e-02
8.000000e-01	1.200000e+00	-1.600000e+00	-1.200000e+00	9.425087e-01	2.947213e-02	2.947213e-02
8.000000e-01	1.200000e+00	-1.200000e+00	-8.000000e-01	9.604519e-01	2.974288e-02	2.974288e-02
8.000000e-01	1.200000e+00	-8.000000e-01	-4.000000e-01	9.723219e-01	2.996747e-02	2.996747e-02
8.000000e-01	1.200000e+00	-4.000000e-01	0.000000e+00	9.415925e-01	2.948561e-02	2.948561e-02
8.000000e-01	1.200000e+00	0.000000e+00	4.000000e-01	9.734838e-01	2.996035e-02	2.996035e-02
8.000000e-01	1.200000e+00	4.000000e-01	8.000000e-01	9.283050e-01	2.927060e-02	2.927060e-02
8.000000e-01	1.200000e+00	8.000000e-01	1.200000e+00	9.877669e-01	3.018624e-02	3.018624e-02
8.000000e-01	1.200000e+00	1.200000e+00	1.600000e+00	8.837356e-01	2.860093e-02	2.860093e-02
8.000000e-01	1.200000e+00	1.600000e+00	2.000000e+00	8.838975e-01	2.856027e-02	2.856027e-02
8.000000e-01	1.200000e+00	2.000000e+00	2.400000e+00	8.730613e-01	2.838967e-02	2.838967e-02
8.000000e-01	1.200000e+00	2.400000e+00	2.800000e+00	7.871831e-01	2.695494e-02	2.695494e-02
8.000000e-01	1.200000e+00	2.800000e+00	3.200000e+00	7.387737e-01	2.610333e-02	2.610333e-02
8.000000e-01	1.200000e+00	3.200000e+00	3.600000e+00	6.923725e-01	2.528070e-02	2.528070e-02
8.000000e-01	1.200000e+00	3.600000e+00	4.000000e+00	6.262556e-01	2.403043e-02	2.403043e-02
8.000000e-01	1.200000e+00	4.000000e+00	4.400000e+00	5.630531e-01	2.273645e-02	2.273645e-02
8.000000e-01	1.200000e+00	4.400000e+00	4.800000e+00	5.274048e-01	2.204648e-02	2.204648e-02
8.000000e-01	1.200000e+00	4.800000e+00	5.200000e+00	4.852769e-01	2.113070e-02	2.113070e-02
8.000000e-01	1.200000e+00	5.200000e+00	5.600000e+00	4.176617e-01	1.956994e-02	1.956994e-02
8.000000e-01	1.200000e+00	5.600000e+00	6.000000e+00	3.503931e-01	1.793706e-02	1.793706e-02
1.200000e+00	1.600000e+00	-6.000000e+00	-5.600000e+00	3.588724e-01	1.813512e-02	1.813512e-02
1.200000e+00	1.600000e+00	-5.600000e+00	-5.200000e+00	4.509966e-01	2.036558e-02	2.036558e-02
1.200000e+00	1.600000e+00	-5.200000e+00	-4.800000e+00	4.468099e-01	2.025815e-02	2.025815e-02
1.200000e+00	1.600000e+00	-4.800000e+00	-4.400000e+00	5.145926e-01	2.177889e-02	2.177889e-02
1.200000e+00	1.600000e+00	-4.400000e+00	-4.000000e+00	5.380773e-01	2.224018e-02	2.224018e-02
1.200000e+00	1.600000e+00	-4.000000e+00	-3.600000e+00	6.321087e-01	2.413129e-02	2.413129e-02
1.200000e+00	1.600000e+00	-3.600000e+00	-3.200000e+00	7.029400e-01	2.543196e-02	2.543196e-02
1.200000e+00	1.600000e+00	-3.200000e+00	-2.800000e+00	8.089975e-01	2.733682e-02	2.733682e-02
1.200000e+00	1.600000e+00	-2.800000e+00	-2.400000e+00	7.713262e-01	2.667839e-02	2.667839e-02
1.200000e+00	1.600000e+00	-2.400000e+00	-2.000000e+00	7.926556e-01	2.703094e-02	2.703094e-02
1.200000e+00	1.600000e+00	-2.000000e+00	-1.600000e+00	8.601906e-01	2.821007e-02	2.821007e-02
1.200000e+00	1.600000e+00	-1.600000e+00	-1.200000e+00	8.809406e-01	2.853963e-02	2.853963e-02
1.200000e+00	1.600000e+00	-1.200000e+00	-8.000000e-01	9.181212e-01	2.911012e-02	2.911012e-02
1.200000e+00	1.600000e+00	-8.000000e-01	-4.000000e-01	9.343331e-01	2.938843e-02	2.938843e-02
1.200000e+00	1.600000e+00	-4.000000e-01	0.000000e+00	9.447937e-01	2.954361e-02	2.954361e-02
1.200000e+00	1.600000e+00	0.000000e+00	4.000000e-01	9.622406e-01	2.981371e-02	2.981371e-02
1.200000e+00	1.600000e+00	4.000000e-01	8.000000e-01	8.738544e-01	2.838305e-02	2.838305e-02
1.200000e+00	1.600000e+00	8.000000e-01	1.200000e+00	9.014562e-01	2.882818e-02	2.882818e-02
1.200000e+00	1.600000e+00	1.200000e+00	1.600000e+00	8.421006e-01	2.787068e-02	2.787068e-02
1.200000e+00	1.600000e+00	1.600000e+00	2.000000e+00	8.127644e-01	2.738479e-02	2.738479e-02
1.200000e+00	1.600000e+00	2.000000e+00	2.400000e+00	7.570825e-01	2.642289e-02	2.642289e-02
1.200000e+00	1.600000e+00	2.400000e+00	2.800000e+00	7.514719e-01	2.632184e-02	2.632184e-02
1.200000e+00	1.600000e+00	2.800000e+00	3.200000e+00	7.106781e-01	2.561048e-02	2.561048e-02
1.200000e+00	1.600000e+00	3.200000e+00	3.600000e+00	7.100687e-01	2.557235e-02	2.557235e-02
1.200000e+00	1.600000e+00	3.600000e+00	4.000000e+00	6.061982e-01	2.362857e-02	2.362857e-02
1.200000e+00	1.600000e+00	4.000000e+00	4.400000e+00	5.819106e-01	2.318077e-02	2.318077e-02
1.200000e+00	1.600000e+00	4.400000e+00	4.800000e+00	5.058078e-01	2.156083e-02	2.156083e-02
1.200000e+00	1.600000e+00	4.800000e+00	5.200000e+00	4.732047e-01	2.084348e-02	2.084348e-02
1.200000e+00	1.600000e+00	5.200000e+00	5.600000e+00	4.107366e-01	1.946078e-02	1.946078e-02
1.200000e+00	1.600000e+00	5.600000e+00	6.000000e+00	3.289288e-01	1.736986e-02	1.736986e-02
1.600000e+00	2.000000e+00	-6.000000e+00	-5.600000e+00	3.407508e-01	1.767658e-02	1.767658e-02
1.600000e+00	2.000000e+00	-5.600000e+00	-5.200000e+00	3.751108e-01	1.855919e-02	1.855919e-02
1.600000e+00	2.000000e+00	-5.200000e+00	-4.800000e+00	4.081127e-01	1.937866e-02	1.937866e-02
1.600000e+00	2.000000e+00	-4.800000e+00	-4.400000e+00	4.637031e-01	2.068779e-02	2.068779e-02
1.600000e+00	2.000000e+00	-4.400000e+00	-4.000000e+00	5.133451e-01	2.172691e-02	2.172691e-02
1.600000e+00	2.000000e+00	-4.000000e+00	-3.600000e+00	5.584544e-01	2.268281e-02	2.268281e-02
1.600000e+00	2.000000e+00	-3.600000e+00	-3.200000e+00	5.921405e-01	2.336704e-02	2.336704e-02
1.600000e+00	2.000000e+00	-3.200000e+00	-2.800000e+00	6.505575e-01	2.449928e-02	2.449928e-02
1.600000e+00	2.000000e+00	-2.800000e+00	-2.400000e+00	6.926544e-01	2.527500e-02	2.527500e-02
1.600000e+00	2.000000e+00	-2.400000e+00	-2.000000e+00	6.849694e-01	2.511091e-02	2.511091e-02
1.600000e+00	2.000000e+00	-2.000000e+00	-1.600000e+00	7.474694e-01	2.624574e-02	2.624574e-02
1.600000e+00	2.000000e+00	-1.600000e+00	-1.200000e+00	7.554075e-01	2.641306e-02	2.641306e-02
1.600000e+00	2.000000e+00	-1.200000e+00	-8.000000e-01	8.325581e-01	2.770720e-02	2.770720e-02
1.600000e+00	2.000000e+00	-8.000000e-01	-4.000000e-01	8.365794e-01	2.782526e-02	2.782526e-02
1.600000e+00	2.000000e+00	-4.000000e-01	0.000000e+00	8.228656e-01	2.756875e-02	2.756875e-02
1.600000e+00	2.000000e+00	0.000000e+00	4.000000e-01	7.999600e-01	2.716889e-02	2.716889e-02
1.600000e+00	2.000000e+00	4.000000e-01	8.000000e-01	7.513200e-01	2.633443e-02	2.633443e-02
1.600000e+00	2.000000e+00	8.000000e-01	1.200000e+00	8.374756e-01	2.776231e-02	2.776231e-02
1.600000e+00	2.000000e+00	1.200000e+00	1.600000e+00	7.597644e-01	2.646779e-02	2.646779e-02
1.600000e+00	2.000000e+00	1.600000e+00	2.000000e+00	7.716381e-01	2.667314e-02	2.667314e-02
1.600000e+00	2.000000e+00	2.000000e+00	2.400000e+00	7.277300e-01	2.592274e-02	2.592274e-02
1.600000e+00	2.000000e+00	2.400000e+00	2.800000e+00	6.853044e-01	2.514131e-02	2.514131e-02
1.600000e+00	2.000000e+00	2.800000e+00	3.200000e+00	6.229964e-01	2.399324e-02	2.399324e-02
1.600000e+00	2.000000e+00	3.200000e+00	3.600000e+00	6.335363e-01	2.420385e-02	2.420385e-02
1.600000e+00	2.000000e+00	3.600000e+00	4.000000e+00	5.636894e-01	2.278114e-02	2.278114e-02
1.600000e+00	2.000000e+00	4.000000e+00	4.400000e+00	5.063293e-01	2.158388e-02	2.158388e-02
1.600000e+00	2.000000e+00	4.400000e+00	4.800000e+00	4.493175e-01	2.035086e-02	2.035086e-02
1.600000e+00	2.000000e+00	4.800000e+00	5.200000e+00	4.021164e-01	1.924656e-02	1.924656e-02
1.600000e+00	2.000000e+00	5.200000e+00	5.600000e+00	3.644788e-01	1.832720e-02	1.832720e-02
1.600000e+00	2.000000e+00	5.600000e+00	6.000000e+00	3.314021e-01	1.745129e-02	1.745129e-02
2.000000e+00	2.400000e+00	-6.000000e+00	-5.600000e+00	2.622685e-01	1.551726e-02	1.551726e-02
2.000000e+00	2.400000e+00	-5.600000e+00	-5.200000e+00	3.239693e-01	1.725292e-02	1.725292e-02
2.000000e+00	2.400000e+00	-5.200000e+00	-4.800000e+00	3.458060e-01	1.782123e-02	1.782123e-02
2.000000e+00	2.400000e+00	-4.800000e+00	-4.400000e+00	3.905901e-01	1.898167e-02	1.898167e-02
2.000000e+00	2.400000e+00	-4.400000e+00	-4.000000e+00	4.289412e-01	1.990467e-02	1.990467e-02
2.000000e+00	2.400000e+00	-4.000000e+00	-3.600000e+00	4.682289e-01	2.078799e-02	2.078799e-02
2.000000e+00	2.400000e+00	-3.600000e+00	-3.200000e+00	5.861203e-01	2.323616e-02	2.323616e-02
2.000000e+00	2.400000e+00	-3.200000e+00	-2.800000e+00	6.034597e-01	2.357673e-02	2.357673e-02
2.000000e+00	2.400000e+00	-2.800000e+00	-2.400000e+00	6.400831e-01	2.427828e-02	2.427828e-02
2.000000e+00	2.400000e+00	-2.400000e+00	-2.000000e+00	6.769425e-01	2.496796e-02	2.496796e-02
2.000000e+00	2.400000e+00	-2.000000e+00	-1.600000e+00	7.101613e-01	2.559269e-02	2.559269e-02
2.000000e+00	2.400000e+00	-1.600000e+00	-1.200000e+00	7.151694e-01	2.568981e-02	2.568981e-02
2.000000e+00	2.400000e+00	-1.200000e+00	-8.000000e-01	6.807838e-01	2.509155e-02	2.509155e-02
2.000000e+00	2.400000e+00	-8.000000e-01	-4.000000e-01	7.369581e-01	2.605528e-02	2.605528e-02
2.000000e+00	2.400000e+00	-4.000000e-01	0.000000e+00	7.604450e-01	2.647601e-02	2.647601e-02
2.000000e+00	2.400000e+00	0.000000e+00	4.000000e-01	7.341694e-01	2.602229e-02	2.602229e-02
2.000000e+00	2.400000e+00	4.000000e-01	8.000000e-01	7.092419e-01	2.560833e-02	2.560833e-02
2.000000e+00	2.400000e+00	8.000000e-01	1.200000e+00	6.689638e-01	2.479165e-02	2.479165e-02
2.000000e+00	2.400000e+00	1.200000e+00	1.600000e+00	6.808106e-01	2.505972e-02	2.505972e-02
2.000000e+00	2.400000e+00	1.600000e+00	2.000000e+00	6.793838e-01	2.498827e-02	2.498827e-02
2.000000e+00	2.400000e+00	2.000000e+00	2.400000e+00	6.424919e-01	2.433518e-02	2.433518e-02
2.000000e+00	2.400000e+00	2.400000e+00	2.800000e+00	6.096469e-01	2.370918e-02	2.370918e-02
2.000000e+00	2.400000e+00	2.800000e+00	3.200000e+00	5.572818e-01	2.267294e-02	2.267294e-02
2.000000e+00	2.400000e+00	3.200000e+00	3.600000e+00	5.596847e-01	2.273102e-02	2.273102e-02
2.000000e+00	2.400000e+00	3.600000e+00	4.000000e+00	5.059700e-01	2.160793e-02	2.160793e-02
2.000000e+00	2.400000e+00	4.000000e+00	4.400000e+00	4.413018e-01	2.015449e-02	2.015449e-02
2.000000e+00	2.400000e+00	4.400000e+00	4.800000e+00	3.800271e-01	1.871230e-02	1.871230e-02
2.000000e+00	2.400000e+00	4.800000e+00	5.200000e+00	3.315326e-01	1.748406e-02	1.748406e-02
2.000000e+00	2.400000e+00	5.200000e+00	5.600000e+00	3.209987e-01	1.719295e-02	1.719295e-02
2.000000e+00	2.400000e+00	5.600000e+00	6.000000e+00	2.705037e-01	1.575903e-02	1.575903e-02
2.400000e+00	2.800000e+00	-6.000000e+00	-5.600000e+00	2.334719e-01	1.465706e-02	1.465706e-02
2.400000e+00	2.800000e+00	-5.600000e+00	-5.200000e+00	2.717473e-01	1.580479e-02	1.580479e-02
2.400000e+00	2.800000e+00	-5.200000e+00	-4.800000e+00	3.068921e-01	1.677627e-02	1.677627e-02
2.400000e+00	2.800000e+00	-4.800000e+00	-4.400000e+00	3.266219e-01	1.732079e-02	1.732079e-02
2.400000e+00	2.800000e+00	-4.400000e+00	-4.000000e+00	3.811874e-01	1.874651e-02	1.874651e-02
2.400000e+00	2.800000e+00	-4.000000e+00	-3.600000e+00	3.800877e-01	1.871318e-02	1.871318e-02
2.400000e+00	2.800000e+00	-3.600000e+00	-3.200000e+00	4.787342e-01	2.102971e-02	2.102971e-02
2.400000e+00	2.800000e+00	-3.200000e+00	-2.800000e+00	4.928011e-01	2.130057e-02	2.130057e-02
2.400000e+00	2.800000e+00	-2.800000e+00	-2.400000e+00	4.768975e-01	2.100878e-02	2.100878e-02
2.400000e+00	2.800000e+00	-2.400000e+00	-2.000000e+00	5.553398e-01	2.262774e-02	2.262774e-02
2.400000e+00	2.800000e+00	-2.000000e+00	-1.600000e+00	5.990050e-01	2.347390e-02	2.347390e-02
2.400000e+00	2.800000e+00	-1.600000e+00	-1.200000e+00	5.821112e-01	2.320665e-02	2.320665e-02
2.400000e+00	2.800000e+00	-1.200000e+00	-8.000000e-01	5.718487e-01	2.294241e-02	2.294241e-02
2.400000e+00	2.800000e+00	-8.000000e-01	-4.000000e-01	6.522250e-01	2.449361e-02	2.449361e-02
2.400000e+00	2.800000e+00	-4.000000e-01	0.000000e+00	6.131421e-01	2.380999e-02	2.380999e-02
2.400000e+00	2.800000e+00	0.000000e+00	4.000000e-01	6.284988e-01	2.406428e-02	2.406428e-02
2.400000e+00	2.800000e+00	4.000000e-01	8.000000e-01	5.634617e-01	2.278950e-02	2.278950e-02
2.400000e+00	2.800000e+00	8.000000e-01	1.200000e+00	6.158993e-01	2.384548e-02	2.384548e-02
2.400000e+00	2.800000e+00	1.200000e+00	1.600000e+00	6.115766e-01	2.374921e-02	2.374921e-02
2.400000e+00	2.800000e+00	1.600000e+00	2.000000e+00	6.147903e-01	2.380200e-02	2.380200e-02
2.400000e+00	2.800000e+00	2.000000e+00	2.400000e+00	5.452834e-01	2.240468e-02	2.240468e-02
2.400000e+00	2.800000e+00	2.400000e+00	2.800000e+00	4.941480e-01	2.135789e-02	2.135789e-02
2.400000e+00	2.800000e+00	2.800000e+00	3.200000e+00	4.983410e-01	2.139800e-02	2.139800e-02
2.400000e+00	2.800000e+00	3.200000e+00	3.600000e+00	4.713991e-01	2.082511e-02	2.082511e-02
2.400000e+00	2.800000e+00	3.600000e+00	4.000000e+00	3.898886e-01	1.894504e-02	1.894504e-02
2.400000e+00	2.800000e+00	4.000000e+00	4.400000e+00	3.597422e-01	1.820306e-02	1.820306e-02
2.400000e+00	2.800000e+00	4.400000e+00	4.800000e+00	3.493780e-01	1.793349e-02	1.793349e-02
2.400000e+00	2.800000e+00	4.800000e+00	5.200000e+00	2.837427e-01	1.615082e-02	1.615082e-02
2.400000e+00	2.800000e+00	5.200000e+00	5.600000e+00	2.873660e-01	1.627751e-02	1.627751e-02
2.400000e+00	2.800000e+00	5.600000e+00	6.000000e+00	2.183607e-01	1.416251e-02	1.416251e-02
2.800000e+00	3.200000e+00	-6.000000e+00	-5.600000e+00	2.149402e-01	1.402827e-02	1.402827e-02
2.800000e+00	3.200000e+00	-5.600000e+00	-5.200000e+00	2.180358e-01	1.417126e-02	1.417126e-02
2.800000e+00	3.200000e+00	-5.200000e+00	-4.800000e+00	2.455599e-01	1.503748e-02	1.503748e-02
2.800000e+00	3.200000e+00	-4.800000e+00	-4.400000e+00	3.132089e-01	1.697174e-02	1.697174e-02
2.800000e+00	3.200000e+00	-4.400000e+00	-4.000000e+00	3.127767e-01	1.697347e-02	1.697347e-02
2.800000e+00	3.200000e+00	-4.000000e+00	-3.600000e+00	3.460669e-01	1.785907e-02	1.785907e-02
2.800000e+00	3.200000e+00	-3.600000e+00	-3.200000e+00	3.445011e-01	1.780125e-02	1.780125e-02
2.800000e+00	3.200000e+00	-3.200000e+00	-2.800000e+00	4.185067e-01	1.963301e-02	1.963301e-02
2.800000e+00	3.200000e+00	-2.800000e+00	-2.400000e+00	4.455920e-01	2.028875e-02	2.028875e-02
2.800000e+00	3.200000e+00	-2.400000e+00	-2.000000e+00	4.454141e-01	2.028071e-02	2.028071e-02
2.800000e+00	3.200000e+00	-2.000000e+00	-1.600000e+00	4.783174e-01	2.098909e-02	2.098909e-02
2.800000e+00	3.200000e+00	-1.600000e+00	-1.200000e+00	5.013969e-01	2.151103e-02	2.151103e-02
2.800000e+00	3.200000e+00	-1.200000e+00	-8.000000e-01	4.964370e-01	2.137566e-02	2.137566e-02
2.800000e+00	3.200000e+00	-8.000000e-01	-4.000000e-01	5.051607e-01	2.159225e-02	2.159225e-02
2.800000e+00	3.200000e+00	-4.000000e-01	0.000000e+00	5.575026e-01	2.268070e-02	2.268070e-02
2.800000e+00	3.200000e+00	0.000000e+00	4.000000e-01	5.614812e-01	2.276684e-02	2.276684e-02
2.800000e+00	3.200000e+00	4.000000e-01	8.000000e-01	5.080125e-01	2.163520e-02	2.163520e-02
2.800000e+00	3.200000e+00	8.000000e-01	1.200000e+00	5.177584e-01	2.187393e-02	2.187393e-02
2.800000e+00	3.200000e+00	1.200000e+00	1.600000e+00	4.902604e-01	2.127014e-02	2.127014e-02
2.800000e+00	3.200000e+00	1.600000e+00	2.000000e+00	5.015300e-01	2.149487e-02	2.149487e-02
2.800000e+00	3.200000e+00	2.000000e+00	2.400000e+00	4.569727e-01	2.048996e-02	2.048996e-02
2.800000e+00	3.200000e+00	2.400000e+00	2.800000e+00	4.259361e-01	1.980633e-02	1.980633e-02
2.800000e+00	3.200000e+00	2.800000e+00	3.200000e+00	4.099971e-01	1.942837e-02	1.942837e-02
2.800000e+00	3.200000e+00	3.200000e+00	3.600000e+00	3.771202e-01	1.861246e-02	1.861246e-02
2.800000e+00	3.200000e+00	3.600000e+00	4.000000e+00	3.324710e-01	1.748485e-02	1.748485e-02
2.800000e+00	3.200000e+00	4.000000e+00	4.400000e+00	3.247552e-01	1.726948e-02	1.726948e-02
2.800000e+00	3.200000e+00	4.400000e+00	4.800000e+00	3.002523e-01	1.666483e-02	1.666483e-02
2.800000e+00	3.200000e+00	4.800000e+00	5.200000e+00	2.564855e-01	1.533723e-02	1.533723e-02
2.800000e+00	3.200000e+00	5.200000e+00	5.600000e+00	2.159257e-01	1.412390e-02	1.412390e-02
2.800000e+00	3.200000e+00	5.600000e+00	6.000000e+00	1.612148e-01	1.215797e-02	1.215797e-02
3.200000e+00	3.600000e+00	-6.000000e+00	-5.600000e+00	1.509545e-01	1.179547e-02	1.179547e-02
3.200000e+00	3.600000e+00	-5.600000e+00	-5.200000e+00	1.659503e-01	1.237737e-02	1.237737e-02
3.200000e+00	3.600000e+00	-5.200000e+00	-4.800000e+00	2.032650e-01	1.368059e-02	1.368059e-02
3.200000e+00	3.600000e+00	-4.800000e+00	-4.400000e+00	2.510491e-01	1.517674e-02	1.517674e-02
3.200000e+00	3.600000e+00	-4.400000e+00	-4.000000e+00	2.459297e-01	1.503175e-02	1.503175e-02
3.200000e+00	3.600000e+00	-4.000000e+00	-3.600000e+00	3.036592e-01	1.670210e-02	1.670210e-02
3.200000e+00	3.600000e+00	-3.600000e+00	-3.200000e+00	2.891447e-01	1.632616e-02	1.632616e-02
3.200000e+00	3.600000e+00	-3.200000e+00	-2.800000e+00	3.525199e-01	1.802619e-02	1.802619e-02
3.200000e+00	3.600000e+00	-2.800000e+00	-2.400000e+00	3.908437e-01	1.899424e-02	1.899424e-02
3.200000e+00	3.600000e+00	-2.400000e+00	-2.000000e+00	3.635439e-01	1.830267e-02	1.830267e-02
3.200000e+00	3.600000e+00	-2.000000e+00	-1.600000e+00	3.658361e-01	1.839676e-02	1.839676e-02
3.200000e+00	3.600000e+00	-1.600000e+00	-1.200000e+00	4.221236e-01	1.971627e-02	1.971627e-02
3.200000e+00	3.600000e+00	-1.200000e+00	-8.000000e-01	4.783182e-01	2.100901e-02	2.100901e-02
3.200000e+00	3.600000e+00	-8.000000e-01	-4.000000e-01	4.173934e-01	1.962301e-02	1.962301e-02
3.200000e+00	3.600000e+00	-4.000000e-01	0.000000e+00	4.421311e-01	2.019443e-02	2.019443e-02
3.200000e+00	3.600000e+00	0.000000e+00	4.000000e-01	4.640978e-01	2.070627e-02	2.070627e-02
3.200000e+00	3.600000e+00	4.000000e-01	8.000000e-01	4.074273e-01	1.934719e-02	1.934719e-02
3.200000e+00	3.600000e+00	8.000000e-01	1.200000e+00	4.142946e-01	1.952007e-02	1.952007e-02
3.200000e+00	3.600000e+00	1.200000e+00	1.600000e+00	4.115174e-01	1.949871e-02	1.949871e-02
3.200000e+00	3.600000e+00	1.600000e+00	2.000000e+00	3.995663e-01	1.921236e-02	1.921236e-02
3.200000e+00	3.600000e+00	2.000000e+00	2.400000e+00	4.246903e-01	1.978973e-02	1.978973e-02
3.200000e+00	3.600000e+00	2.400000e+00	2.800000e+00	3.856270e-01	1.885013e-02	1.885013e-02
3.200000e+00	3.600000e+00	2.800000e+00	3.200000e+00	3.299526e-01	1.740007e-02	1.740007e-02
3.200000e+00	3.600000e+00	3.200000e+00	3.600000e+00	3.031014e-01	1.672272e-02	1.672272e-02
3.200000e+00	3.600000e+00	3.600000e+00	4.000000e+00	2.602528e-01	1.550716e-02	1.550716e-02
3.200000e+00	3.600000e+00	4.000000e+00	4.400000e+00	2.500825e-01	1.517412e-02	1.517412e-02
3.200000e+00	3.600000e+00	4.400000e+00	4.800000e+00	2.289771e-01	1.455037e-02	1.455037e-02
3.200000e+00	3.600000e+00	4.800000e+00	5.200000e+00	2.078481e-01	1.383469e-02	1.383469e-02
3.200000e+00	3.600000e+00	5.200000e+00	5.600000e+00	1.695378e-01	1.247135e-02	1.247135e-02
3.200000e+00	3.600000e+00	5.600000e+00	6.000000e+00	1.402187e-01	1.134169e-02	1.134169e-02
3.600000e+00	4.000000e+00	-6.000000e+00	-5.600000e+00	1.347808e-01	1.116238e-02	1.116238e-02
3.600000e+00	4.000000e+00	-5.600000e+00	-5.200000e+00	1.485681e-01	1.171592e-02	1.171592e-02
3.600000e+00	4.000000e+00	-5.200000e+00	-4.800000e+00	1.534895e-01	1.192195e-02	1.192195e-02
3.600000e+00	4.000000e+00	-4.800000e+00	-4.400000e+00	1.885988e-01	1.317934e-02	1.317934e-02
3.600000e+00	4.000000e+00	-4.400000e+00	-4.000000e+00	1.748182e-01	1.269017e-02	1.269017e-02
3.600000e+00	4.000000e+00	-4.000000e+00	-3.600000e+00	2.544311e-01	1.532544e-02	1.532544e-02
3.600000e+00	4.000000e+00	-3.600000e+00	-3.200000e+00	2.608313e-01	1.549068e-02	1.549068e-02
3.600000e+00	4.000000e+00	-3.200000e+00	-2.800000e+00	2.996107e-01	1.660586e-02	1.660586e-02
3.600000e+00	4.000000e+00	-2.800000e+00	-2.400000e+00	2.525213e-01	1.526638e-02	1.526638e-02
3.600000e+00	4.000000e+00	-2.400000e+00	-2.000000e+00	3.138437e-01	1.703274e-02	1.703274e-02
3.600000e+00	4.000000e+00	-2.000000e+00	-1.600000e+00	3.360321e-01	1.762643e-02	1.762643e-02
3.600000e+00	4.000000e+00	-1.600000e+00	-1.200000e+00	3.363142e-01	1.761437e-02	1.761437e-02
3.600000e+00	4.000000e+00	-1.200000e+00	-8.000000e-01	3.759597e-01	1.860031e-02	1.860031e-02
3.600000e+00	4.000000e+00	-8.000000e-01	-4.000000e-01	3.487074e-01	1.794715e-02	1.794715e-02
3.600000e+00	4.000000e+00	-4.000000e-01	0.000000e+00	3.363898e-01	1.761886e-02	1.761886e-02
3.600000e+00	4.000000e+00	0.000000e+00	4.000000e-01	3.348074e-01	1.758294e-02	1.758294e-02
3.600000e+00	4.000000e+00	4.000000e-01	8.000000e-01	3.743518e-01	1.856817e-02	1.856817e-02
3.600000e+00	4.000000e+00	8.000000e-01	1.200000e+00	3.657969e-01	1.836945e-02	1.836945e-02
3.600000e+00	4.000000e+00	1.200000e+00	1.600000e+00	3.159617e-01	1.707072e-02	1.707072e-02
3.600000e+00	4.000000e+00	1.600000e+00	2.000000e+00	2.944717e-01	1.647261e-02	1.647261e-02
3.600000e+00	4.000000e+00	2.000000e+00	2.400000e+00	2.871358e-01	1.629231e-02	1.629231e-02
3.600000e+00	4.000000e+00	2.400000e+00	2.800000e+00	2.984891e-01	1.656655e-02	1.656655e-02
3.600000e+00	4.000000e+00	2.800000e+00	3.200000e+00	2.628982e-01	1.555377e-02	1.555377e-02
3.600000e+00	4.000000e+00	3.200000e+00	3.600000e+00	2.509906e-01	1.522759e-02	1.522759e-02
3.600000e+00	4.000000e+00	3.600000e+00	4.000000e+00	2.342851e-01	1.468150e-02	1.468150e-02
3.600000e+00	4.000000e+00	4.000000e+00	4.400000e+00	1.732291e-01	1.264234e-02	1.264234e-02
3.600000e+00	4.000000e+00	4.400000e+00	4.800000e+00	2.064534e-01	1.380484e-02	1.380484e-02
3.600000e+00	4.000000e+00	4.800000e+00	5.200000e+00	1.522537e-01	1.186058e-02	1.186058e-02
3.600000e+00	4.000000e+00	5.200000e+00	5.600000e+00	1.341769e-01	1.110984e-02	1.110984e-02
3.600000e+00	4.000000e+00	5.600000e+00	6.000000e+00	1.107942e-01	1.007722e-02	1.007722e-02
4.000000e+00	4.400000e+00	-6.000000e+00	-5.600000e+00	1.018284e-01	9.670388e-03	9.670388e-03
4.000000e+00	4.400000e+00	-5.600000e+00	-5.200000e+00	1.069183e-01	9.936448e-03	9.936448e-03
4.000000e+00	4.400000e+00	-5.200000e+00	-4.800000e+00	1.353597e-01	1.121261e-02	1.121261e-02
4.000000e+00	4.400000e+00	-4.800000e+00	-4.400000e+00	1.335183e-01	1.109476e-02	1.109476e-02
4.000000e+00	4.400000e+00	-4.400000e+00	-4.000000e+00	1.648159e-01	1.232846e-02	1.232846e-02
4.000000e+00	4.400000e+00	-4.000000e+00	-3.600000e+00	1.873164e-01	1.312265e-02	1.312265e-02
4.000000e+00	4.400000e+00	-3.600000e+00	-3.200000e+00	1.874588e-01	1.316582e-02	1.316582e-02
4.000000e+00	4.400000e+00	-3.200000e+00	-2.800000e+00	2.236366e-01	1.435570e-02	1.435570e-02
4.000000e+00	4.400000e+00	-2.800000e+00	-2.400000e+00	2.080681e-01	1.384906e-02	1.384906e-02
4.000000e+00	4.400000e+00	-2.400000e+00	-2.000000e+00	2.577999e-01	1.544417e-02	1.544417e-02
4.000000e+00	4.400000e+00	-2.000000e+00	-1.600000e+00	2.500696e-01	1.520102e-02	1.520102e-02
4.000000e+00	4.400000e+00	-1.600000e+00	-1.200000e+00	2.725547e-01	1.585216e-02	1.585216e-02
4.000000e+00	4.400000e+00	-1.200000e+00	-8.000000e-01	2.411342e-01	1.490737e-02	1.490737e-02
4.000000e+00	4.400000e+00	-8.000000e-01	-4.000000e-01	2.623846e-01	1.558001e-02	1.558001e-02
4.000000e+00	4.400000e+00	-4.000000e-01	0.000000e+00	2.527779e-01	1.525279e-02	1.525279e-02
4.000000e+00	4.400000e+00	0.000000e+00	4.000000e-01	2.685821e-01	1.572828e-02	1.572828e-02
4.000000e+00	4.400000e+00	4.000000e-01	8.000000e-01	2.613349e-01	1.554586e-02	1.554586e-02
4.000000e+00	4.400000e+00	8.000000e-01	1.200000e+00	2.748627e-01	1.593315e-02	1.593315e-02
4.000000e+00	4.400000e+00	1.200000e+00	1.600000e+00	2.457139e-01	1.501756e-02	1.501756e-02
4.000000e+00	4.400000e+00	1.600000e+00	2.000000e+00	2.278904e-01	1.450933e-02	1.450933e-02
4.000000e+00	4.400000e+00	2.000000e+00	2.400000e+00	2.249139e-01	1.440754e-02	1.440754e-02
4.000000e+00	4.400000e+00	2.400000e+00	2.800000e+00	2.389396e-01	1.482657e-02	1.482657e-02
4.000000e+00	4.400000e+00	2.800000e+00	3.200000e+00	1.997143e-01	1.359730e-02	1.359730e-02
4.000000e+00	4.400000e+00	3.200000e+00	3.600000e+00	2.099712e-01	1.391429e-02	1.391429e-02
4.000000e+00	4.400000e+00	3.600000e+00	4.000000e+00	1.799043e-01	1.285746e-02	1.285746e-02
4.000000e+00	4.400000e+00	4.000000e+00	4.400000e+00	1.498913e-01	1.178421e-02	1.178421e-02
4.000000e+00	4.400000e+00	4.400000e+00	4.800000e+00	1.390152e-01	1.132251e-02	1.132251e-02
4.000000e+00	4.400000e+00	4.800000e+00	5.200000e+00	1.118581e-01	1.017592e-02	1.017592e-02
4.000000e+00	4.400000e+00	5.200000e+00	5.600000e+00	1.130265e-01	1.019887e-02	1.019887e-02
4.000000e+00	4.400000e+00	5.600000e+00	6.000000e+00	9.488619e-02	9.355306e-03	9.355306e-03
4.400000e+00	4.800000e+00	-6.000000e+00	-5.600000e+00	8.655375e-02	8.932147e-03	8.932147e-03
4.400000e+00	4.800000e+00	-5.600000e+00	-5.200000e+00	7.554975e-02	8.347609e-03	8.347609e-03
4.400000e+00	4.800000e+00	-5.200000e+00	-4.800000e+00	1.082747e-01	1.001633e-02	1.001633e-02
4.400000e+00	4.800000e+00	-4.800000e+00	-4.400000e+00	1.067892e-01	9.922056e-03	9.922056e-03
4.400000e+00	4.800000e+00	-4.400000e+00	-4.000000e+00	1.395874e-01	1.136738e-02	1.136738e-02
4.400000e+00	4.800000e+00	-4.000000e+00	-3.600000e+00	1.264179e-01	1.080888e-02	1.080888e-02
4.400000e+00	4.800000e+00	-3.600000e+00	-3.200000e+00	1.344966e-01	1.113827e-02	1.113827e-02
4.400000e+00	4.800000e+00	-3.200000e+00	-2.800000e+00	1.601853e-01	1.211676e-02	1.211676e-02
4.400000e+00	4.800000e+00	-2.800000e+00	-2.400000e+00	1.639096e-01	1.229301e-02	1.229301e-02
4.400000e+00	4.800000e+00	-2.400000e+00	-2.000000e+00	1.690154e-01	1.246855e-02	1.246855e-02
4.400000e+00	4.800000e+00	-2.000000e+00	-1.600000e+00	1.837819e-01	1.303703e-02	1.303703e-02
4.400000e+00	4.800000e+00	-1.600000e+00	-1.200000e+00	2.047046e-01	1.374702e-02	1.374702e-02
4.400000e+00	4.800000e+00	-1.200000e+00	-8.000000e-01	2.079594e-01	1.387569e-02	1.387569e-02
4.400000e+00	4.800000e+00	-8.000000e-01	-4.000000e-01	2.308673e-01	1.464158e-02	1.464158e-02
4.400000e+00	4.800000e+00	-4.000000e-01	0.000000e+00	2.032798e-01	1.368219e-02	1.368219e-02
4.400000e+00	4.800000e+00	0.000000e+00	4.000000e-01	2.187534e-01	1.421903e-02	1.421903e-02
4.400000e+00	4.800000e+00	4.000000e-01	8.000000e-01	1.928289e-01	1.331514e-02	1.331514e-02
4.400000e+00	4.800000e+00	8.000000e-01	1.200000e+00	2.008342e-01	1.357940e-02	1.357940e-02
4.400000e+00	4.800000e+00	1.200000e+00	1.600000e+00	2.160881e-01	1.413516e-02	1.413516e-02
4.400000e+00	4.800000e+00	1.600000e+00	2.000000e+00	1.801143e-01	1.290724e-02	1.290724e-02
4.400000e+00	4.800000e+00	2.000000e+00	2.400000e+00	1.723727e-01	1.261342e-02	1.261342e-02
4.400000e+00	4.800000e+00	2.400000e+00	2.800000e+00	1.752198e-01	1.271969e-02	1.271969e-02
4.400000e+00	4.800000e+00	2.800000e+00	3.200000e+00	1.571512e-01	1.202474e-02	1.202474e-02
4.400000e+00	4.800000e+00	3.200000e+00	3.600000e+00	1.323629e-01	1.099867e-02	1.099867e-02
4.400000e+00	4.800000e+00	3.600000e+00	4.000000e+00	1.194813e-01	1.048459e-02	1.048459e-02
4.400000e+00	4.800000e+00	4.000000e+00	4.400000e+00	1.096136e-01	1.005556e-02	1.005556e-02
4.400000e+00	4.800000e+00	4.400000e+00	4.800000e+00	1.087288e-01	1.001401e-02	1.001401e-02
4.400000e+00	4.800000e+00	4.800000e+00	5.200000e+00	1.004921e-01	9.631362e-03	9.631362e-03
4.400000e+00	4.800000e+00	5.200000e+00	5.600000e+00	7.825494e-02	8.492674e-03	8.492674e-03
4.400000e+00	4.800000e+00	5.600000e+00	6.000000e+00	7.265556e-02	8.180001e-03	8.180001e-03
4.800000e+00	5.200000e+00	-6.000000e+00	-5.600000e+00	6.087809e-02	7.441973e-03	7.441973e-03
4.800000e+00	5.200000e+00	-5.600000e+00	-5.200000e+00	6.249148e-02	7.585430e-03	7.585430e-03
4.800000e+00	5.200000e+00	-5.200000e+00	-4.800000e+00	8.235787e-02	8.736152e-03	8.736152e-03
4.800000e+00	5.200000e+00	-4.800000e+00	-4.400000e+00	8.723675e-02	8.958522e-03	8.958522e-03
4.800000e+00	5.200000e+00	-4.400000e+00	-4.000000e+00	9.257150e-02	9.217563e-03	9.217563e-03
4.800000e+00	5.200000e+00	-4.000000e+00	-3.600000e+00	8.824725e-02	9.012337e-03	9.012337e-03
4.800000e+00	5.200000e+00	-3.600000e+00	-3.200000e+00	1.307675e-01	1.098306e-02	1.098306e-02
4.800000e+00	5.200000e+00	-3.200000e+00	-2.800000e+00	1.094160e-01	1.003826e-02	1.003826e-02
4.800000e+00	5.200000e+00	-2.800000e+00	-2.400000e+00	1.433630e-01	1.152736e-02	1.152736e-02
4.800000e+00	5.200000e+00	-2.400000e+00	-2.000000e+00	1.203137e-01	1.051861e-02	1.051861e-02
4.800000e+00	5.200000e+00	-2.000000e+00	-1.600000e+00	1.416497e-01	1.142455e-02	1.142455e-02
4.800000e+00	5.200000e+00	-1.600000e+00	-1.200000e+00	1.443629e-01	1.152869e-02	1.152869e-02
4.800000e+00	5.200000e+00	-1.200000e+00	-8.000000e-01	1.562467e-01	1.206319e-02	1.206319e-02
4.800000e+00	5.200000e+00	-8.000000e-01	-4.000000e-01	1.549280e-01	1.196060e-02	1.196060e-02
4.800000e+00	5.200000e+00	-4.000000e-01	0.000000e+00	1.559826e-01	1.200558e-02	1.200558e-02
4.800000e+00	5.200000e+00	0.000000e+00	4.000000e-01	1.599927e-01	1.213627e-02	1.213627e-02
4.800000e+00	5.200000e+00	4.000000e-01	8.000000e-01	1.430291e-01	1.149590e-02	1.149590e-02
4.800000e+00	5.200000e+00	8.000000e-01	1.200000e+00	1.309953e-01	1.100005e-02	1.100005e-02
4.800000e+00	5.200000e+00	1.200000e+00	1.600000e+00	1.389637e-01	1.131560e-02	1.131560e-02
4.800000e+00	5.200000e+00	1.600000e+00	2.000000e+00	1.398743e-01	1.135204e-02	1.135204e-02
4.800000e+00	5.200000e+00	2.000000e+00	2.400000e+00	1.357154e-01	1.120049e-02	1.120049e-02
4.800000e+00	5.200000e+00	2.400000e+00	2.800000e+00	1.119804e-01	1.014346e-02	1.014346e-02
4.800000e+00	5.200000e+00	2.800000e+00	3.200000e+00	1.187211e-01	1.045996e-02	1.045996e-02
4.800000e+00	5.200000e+00	3.200000e+00	3.600000e+00	1.043874e-01	9.782757e-03	9.782757e-03
4.800000e+00	5.200000e+00	3.600000e+00	4.000000e+00	9.841969e-02	9.520812e-03	9.520812e-03
4.800000e+00	5.200000e+00	4.000000e+00	4.400000e+00	9.658056e-02	9.430179e-03	9.430179e-03
4.800000e+00	5.200000e+00	4.400000e+00	4.800000e+00	8.035400e-02	8.618093e-03	8.618093e-03
4.800000e+00	5.200000e+00	4.800000e+00	5.200000e+00	8.125287e-02	8.618276e-03	8.618276e-03
4.800000e+00	5.200000e+00	5.200000e+00	5.600000e+00	7.027750e-02	8.065697e-03	8.065697e-03
4.800000e+00	5.200000e+00	5.600000e+00	6.000000e+00	4.603869e-02	6.514383e-03	6.514383e-03
5.200000e+00	5.600000e+00	-6.000000e+00	-5.600000e+00	3.947818e-02	6.023335e-03	6.023335e-03
5.200000e+00	5.600000e+00	-5.600000e+00	-5.200000e+00	4.002449e-02	6.108759e-03	6.108759e-03
5.200000e+00	5.600000e+00	-5.200000e+00	-4.800000e+00	5.628229e-02	7.210233e-03	7.210233e-03
5.200000e+00	5.600000e+00	-4.800000e+00	-4.400000e+00	5.287963e-02	7.007780e-03	7.007780e-03
5.200000e+00	5.600000e+00	-4.400000e+00	-4.000000e+00	7.841788e-02	8.511105e-03	8.511105e-03
5.200000e+00	5.600000e+00	-4.000000e+00	-3.600000e+00	5.972454e-02	7.473469e-03	7.473469e-03
5.200000e+00	5.600000e+00	-3.600000e+00	-3.200000e+00	7.342869e-02	8.213342e-03	8.213342e-03
5.200000e+00	5.600000e+00	-3.200000e+00	-2.800000e+00	7.917825e-02	8.595832e-03	8.595832e-03
5.200000e+00	5.600000e+00	-2.800000e+00	-2.400000e+00	7.670319e-02	8.427418e-03	8.427418e-03
5.200000e+00	5.600000e+00	-2.400000e+00	-2.000000e+00	9.514681e-02	9.382574e-03	9.382574e-03
5.200000e+00	5.600000e+00	-2.000000e+00	-1.600000e+00	1.317101e-01	1.102287e-02	1.102287e-02
5.200000e+00	5.600000e+00	-1.600000e+00	-1.200000e+00	1.157022e-01	1.035628e-02	1.035628e-02
5.200000e+00	5.600000e+00	-1.200000e+00	-8.000000e-01	1.139128e-01	1.027837e-02	1.027837e-02
5.200000e+00	5.600000e+00	-8.000000e-01	-4.000000e-01	8.585606e-02	8.908894e-03	8.908894e-03
5.200000e+00	5.600000e+00	-4.000000e-01	0.000000e+00	1.106495e-01	1.010703e-02	1.010703e-02
5.200000e+00	5.600000e+00	0.000000e+00	4.000000e-01	9.160813e-02	9.167796e-03	9.167796e-03
5.200000e+00	5.600000e+00	4.000000e-01	8.000000e-01	9.858981e-02	9.537623e-03	9.537623e-03
5.200000e+00	5.600000e+00	8.000000e-01	1.200000e+00	1.063052e-01	9.876639e-03	9.876639e-03
5.200000e+00	5.600000e+00	1.200000e+00	1.600000e+00	9.985656e-02	9.569689e-03	9.569689e-03
5.200000e+00	5.600000e+00	1.600000e+00	2.000000e+00	9.954744e-02	9.585175e-03	9.585175e-03
5.200000e+00	5.600000e+00	2.000000e+00	2.400000e+00	8.955031e-02	9.051841e-03	9.051841e-03
5.200000e+00	5.600000e+00	2.400000e+00	2.800000e+00	8.982513e-02	9.078830e-03	9.078830e-03
5.200000e+00	5.600000e+00	2.800000e+00	3.200000e+00	9.986613e-02	9.614865e-03	9.614865e-03
5.200000e+00	5.600000e+00	3.200000e+00	3.600000e+00	6.360875e-02	7.664213e-03	7.664213e-03
5.200000e+00	5.600000e+00	3.600000e+00	4.000000e+00	6.853906e-02	7.972384e-03	7.972384e-03
5.200000e+00	5.600000e+00	4.000000e+00	4.400000e+00	7.126963e-02	8.127115e-03	8.127115e-03
5.200000e+00	5.600000e+00	4.400000e+00	4.800000e+00	5.159111e-02	6.897687e-03	6.897687e-03
5.200000e+00	5.600000e+00	4.800000e+00	5.200000e+00	5.448926e-02	7.097238e-03	7.097238e-03
5.200000e+00	5.600000e+00	5.200000e+00	5.600000e+00	4.497540e-02	6.429127e-03	6.429127e-03
5.200000e+00	5.600000e+00	5.600000e+00	6.000000e+00	3.776431e-02	5.901797e-03	5.901797e-03
5.600000e+00	6.000000e+00	-6.000000e+00	-5.600000e+00	3.081534e-02	5.366248e-03	5.366248e-03
5.600000e+00	6.000000e+00	-5.600000e+00	-5.200000e+00	3.596896e-02	5.762856e-03	5.762856e-03
5.600000e+00	6.000000e+00	-5.200000e+00	-4.800000e+00	3.579477e-02	5.735031e-03	5.735031e-03
5.600000e+00	6.000000e+00	-4.800000e+00	-4.400000e+00	3.145523e-02	5.397834e-03	5.397834e-03
5.600000e+00	6.000000e+00	-4.400000e+00	-4.000000e+00	5.239742e-02	6.945457e-03	6.945457e-03
5.600000e+00	6.000000e+00	-4.000000e+00	-3.600000e+00	6.166726e-02	7.538808e-03	7.538808e-03
5.600000e+00	6.000000e+00	-3.600000e+00	-3.200000e+00	6.152974e-02	7.520727e-03	7.520727e-03
5.600000e+00	6.000000e+00	-3.200000e+00	-2.800000e+00	6.519312e-02	7.741356e-03	7.741356e-03
5.600000e+00	6.000000e+00	-2.800000e+00	-2.400000e+00	5.532589e-02	7.150404e-03	7.150404e-03
5.600000e+00	6.000000e+00	-2.400000e+00	-2.000000e+00	8.007862e-02	8.592273e-03	8.592273e-03
5.600000e+00	6.000000e+00	-2.000000e+00	-1.600000e+00	8.021800e-02	8.658700e-03	8.658700e-03
5.600000e+00	6.000000e+00	-1.600000e+00	-1.200000e+00	8.612225e-02	8.936455e-03	8.936455e-03
5.600000e+00	6.000000e+00	-1.200000e+00	-8.000000e-01	8.588200e-02	8.911553e-03	8.911553e-03
5.600000e+00	6.000000e+00	-8.000000e-01	-4.000000e-01	8.064169e-02	8.653267e-03	8.653267e-03
5.600000e+00	6.000000e+00	-4.000000e-01	0.000000e+00	6.573587e-02	7.807446e-03	7.807446e-03
5.600000e+00	6.000000e+00	0.000000e+00	4.000000e-01	6.953512e-02	8.037033e-03	8.037033e-03
5.600000e+00	6.000000e+00	4.000000e-01	8.000000e-01	6.722219e-02	7.873589e-03	7.873589e-03
5.600000e+00	6.000000e+00	8.000000e-01	1.200000e+00	7.335469e-02	8.257780e-03	8.257780e-03
5.600000e+00	6.000000e+00	1.200000e+00	1.600000e+00	7.750325e-02	8.461281e-03	8.461281e-03
5.600000e+00	6.000000e+00	1.600000e+00	2.000000e+00	7.914650e-02	8.541112e-03	8.541112e-03
5.600000e+00	6.000000e+00	2.000000e+00	2.400000e+00	6.349194e-02	7.648253e-03	7.648253e-03
5.600000e+00	6.000000e+00	2.400000e+00	2.800000e+00	7.546319e-02	8.339060e-03	8.339060e-03
5.600000e+00	6.000000e+00	2.800000e+00	3.200000e+00	6.177772e-02	7.551035e-03	7.551035e-03
5.600000e+00	6.000000e+00	3.200000e+00	3.600000e+00	5.166134e-02	6.908750e-03	6.908750e-03
5.600000e+00	6.000000e+00	3.600000e+00	4.000000e+00	4.366851e-02	6.373606e-03	6.373606e-03
5.600000e+00	6.000000e+00	4.000000e+00	4.400000e+00	4.249470e-02	6.268192e-03	6.268192e-03
5.600000e+00	6.000000e+00	4.400000e+00	4.800000e+00	3.496913e-02	5.675163e-03	5.675163e-03
5.600000e+00	6.000000e+00	4.800000e+00	5.200000e+00	3.181596e-02	5.380187e-03	5.380187e-03
5.600000e+00	6.000000e+00	5.200000e+00	5.600000e+00	3.034004e-02	5.283182e-03	5.283182e-03
5.600000e+00	6.000000e+00	5.600000e+00	6.000000e+00	1.839164e-02	4.114610e-03	4.114610e-03
# END HISTO2D



==> figs/heatmap-pA-noshove.dat <==
# BEGIN PLOT
ZMax=5.0
Title=pPb, $dN_{prim}/d\eta d^2b$~~~(fm$^{-2}$)
XLabel=Pythia8 default~~~~~~~$b_x$~~~(fm)
PlotSize=5,5
YLabel=$50<N_{ch}<100$~~~~~$b_y$~~~(fm)
ZMin=0.5
ZCustomMajorTicks=1 1 2 2 3 3 4 4 5 5
YLabelSep=4
# END PLOT

# BEGIN HISTO2D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pA0h.yoda/HeatMap/WmapNch050-100
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pA0h.yoda/HeatMap/WmapNch050-100
ScaledBy=3.60224967696826008e-09
Title=heatmap-pA0h
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	-6.000000e+00	-5.600000e+00	5.804911e-04	4.156177e-05	4.156177e-05
-6.000000e+00	-5.600000e+00	-5.600000e+00	-5.200000e+00	7.930438e-04	6.237221e-05	6.237221e-05
-6.000000e+00	-5.600000e+00	-5.200000e+00	-4.800000e+00	1.093318e-03	6.513037e-05	6.513037e-05
-6.000000e+00	-5.600000e+00	-4.800000e+00	-4.400000e+00	1.228391e-03	6.781454e-05	6.781454e-05
-6.000000e+00	-5.600000e+00	-4.400000e+00	-4.000000e+00	1.597147e-03	7.484844e-05	7.484844e-05
-6.000000e+00	-5.600000e+00	-4.000000e+00	-3.600000e+00	1.800118e-03	7.921154e-05	7.921154e-05
-6.000000e+00	-5.600000e+00	-3.600000e+00	-3.200000e+00	2.387695e-03	9.570611e-05	9.570611e-05
-6.000000e+00	-5.600000e+00	-3.200000e+00	-2.800000e+00	2.678882e-03	9.791931e-05	9.791931e-05
-6.000000e+00	-5.600000e+00	-2.800000e+00	-2.400000e+00	3.278819e-03	1.042059e-04	1.042059e-04
-6.000000e+00	-5.600000e+00	-2.400000e+00	-2.000000e+00	3.685570e-03	1.074289e-04	1.074289e-04
-6.000000e+00	-5.600000e+00	-2.000000e+00	-1.600000e+00	4.154193e-03	1.086212e-04	1.086212e-04
-6.000000e+00	-5.600000e+00	-1.600000e+00	-1.200000e+00	4.375216e-03	1.129606e-04	1.129606e-04
-6.000000e+00	-5.600000e+00	-1.200000e+00	-8.000000e-01	4.872565e-03	1.190436e-04	1.190436e-04
-6.000000e+00	-5.600000e+00	-8.000000e-01	-4.000000e-01	5.024769e-03	1.200991e-04	1.200991e-04
-6.000000e+00	-5.600000e+00	-4.000000e-01	0.000000e+00	5.251812e-03	1.261285e-04	1.261285e-04
-6.000000e+00	-5.600000e+00	0.000000e+00	4.000000e-01	5.094279e-03	1.161065e-04	1.161065e-04
-6.000000e+00	-5.600000e+00	4.000000e-01	8.000000e-01	5.134041e-03	1.223238e-04	1.223238e-04
-6.000000e+00	-5.600000e+00	8.000000e-01	1.200000e+00	4.914693e-03	1.270389e-04	1.270389e-04
-6.000000e+00	-5.600000e+00	1.200000e+00	1.600000e+00	4.466211e-03	1.135387e-04	1.135387e-04
-6.000000e+00	-5.600000e+00	1.600000e+00	2.000000e+00	4.291979e-03	1.157229e-04	1.157229e-04
-6.000000e+00	-5.600000e+00	2.000000e+00	2.400000e+00	3.804779e-03	1.112971e-04	1.112971e-04
-6.000000e+00	-5.600000e+00	2.400000e+00	2.800000e+00	3.143111e-03	1.016915e-04	1.016915e-04
-6.000000e+00	-5.600000e+00	2.800000e+00	3.200000e+00	2.705402e-03	9.273214e-05	9.273214e-05
-6.000000e+00	-5.600000e+00	3.200000e+00	3.600000e+00	2.229410e-03	8.396658e-05	8.396658e-05
-6.000000e+00	-5.600000e+00	3.600000e+00	4.000000e+00	1.917919e-03	7.806215e-05	7.806215e-05
-6.000000e+00	-5.600000e+00	4.000000e+00	4.400000e+00	1.559074e-03	6.981037e-05	6.981037e-05
-6.000000e+00	-5.600000e+00	4.400000e+00	4.800000e+00	1.101569e-03	6.090566e-05	6.090566e-05
-6.000000e+00	-5.600000e+00	4.800000e+00	5.200000e+00	1.110218e-03	6.482624e-05	6.482624e-05
-6.000000e+00	-5.600000e+00	5.200000e+00	5.600000e+00	7.980694e-04	5.663669e-05	5.663669e-05
-6.000000e+00	-5.600000e+00	5.600000e+00	6.000000e+00	6.312831e-04	4.855733e-05	4.855733e-05
-5.600000e+00	-5.200000e+00	-6.000000e+00	-5.600000e+00	6.613606e-04	4.349444e-05	4.349444e-05
-5.600000e+00	-5.200000e+00	-5.600000e+00	-5.200000e+00	1.027405e-03	6.722958e-05	6.722958e-05
-5.600000e+00	-5.200000e+00	-5.200000e+00	-4.800000e+00	1.332325e-03	7.224175e-05	7.224175e-05
-5.600000e+00	-5.200000e+00	-4.800000e+00	-4.400000e+00	1.639521e-03	8.351796e-05	8.351796e-05
-5.600000e+00	-5.200000e+00	-4.400000e+00	-4.000000e+00	2.295004e-03	9.384181e-05	9.384181e-05
-5.600000e+00	-5.200000e+00	-4.000000e+00	-3.600000e+00	2.807150e-03	1.031878e-04	1.031878e-04
-5.600000e+00	-5.200000e+00	-3.600000e+00	-3.200000e+00	3.224788e-03	1.061913e-04	1.061913e-04
-5.600000e+00	-5.200000e+00	-3.200000e+00	-2.800000e+00	3.916846e-03	1.081703e-04	1.081703e-04
-5.600000e+00	-5.200000e+00	-2.800000e+00	-2.400000e+00	4.357572e-03	1.138754e-04	1.138754e-04
-5.600000e+00	-5.200000e+00	-2.400000e+00	-2.000000e+00	5.145104e-03	1.202639e-04	1.202639e-04
-5.600000e+00	-5.200000e+00	-2.000000e+00	-1.600000e+00	5.949113e-03	1.342120e-04	1.342120e-04
-5.600000e+00	-5.200000e+00	-1.600000e+00	-1.200000e+00	6.730681e-03	1.447631e-04	1.447631e-04
-5.600000e+00	-5.200000e+00	-1.200000e+00	-8.000000e-01	7.329438e-03	1.467443e-04	1.467443e-04
-5.600000e+00	-5.200000e+00	-8.000000e-01	-4.000000e-01	7.805088e-03	1.522553e-04	1.522553e-04
-5.600000e+00	-5.200000e+00	-4.000000e-01	0.000000e+00	7.978156e-03	1.549222e-04	1.549222e-04
-5.600000e+00	-5.200000e+00	0.000000e+00	4.000000e-01	7.569338e-03	1.446070e-04	1.446070e-04
-5.600000e+00	-5.200000e+00	4.000000e-01	8.000000e-01	7.474319e-03	1.413758e-04	1.413758e-04
-5.600000e+00	-5.200000e+00	8.000000e-01	1.200000e+00	7.361963e-03	1.473104e-04	1.473104e-04
-5.600000e+00	-5.200000e+00	1.200000e+00	1.600000e+00	6.711969e-03	1.414561e-04	1.414561e-04
-5.600000e+00	-5.200000e+00	1.600000e+00	2.000000e+00	5.976920e-03	1.297619e-04	1.297619e-04
-5.600000e+00	-5.200000e+00	2.000000e+00	2.400000e+00	5.171311e-03	1.292026e-04	1.292026e-04
-5.600000e+00	-5.200000e+00	2.400000e+00	2.800000e+00	4.565084e-03	1.208412e-04	1.208412e-04
-5.600000e+00	-5.200000e+00	2.800000e+00	3.200000e+00	3.879263e-03	1.116316e-04	1.116316e-04
-5.600000e+00	-5.200000e+00	3.200000e+00	3.600000e+00	3.180251e-03	9.934361e-05	9.934361e-05
-5.600000e+00	-5.200000e+00	3.600000e+00	4.000000e+00	2.672169e-03	1.090592e-04	1.090592e-04
-5.600000e+00	-5.200000e+00	4.000000e+00	4.400000e+00	2.052482e-03	7.904180e-05	7.904180e-05
-5.600000e+00	-5.200000e+00	4.400000e+00	4.800000e+00	1.675760e-03	7.473105e-05	7.473105e-05
-5.600000e+00	-5.200000e+00	4.800000e+00	5.200000e+00	1.523549e-03	7.874586e-05	7.874586e-05
-5.600000e+00	-5.200000e+00	5.200000e+00	5.600000e+00	9.870669e-04	6.226479e-05	6.226479e-05
-5.600000e+00	-5.200000e+00	5.600000e+00	6.000000e+00	8.689356e-04	5.783112e-05	5.783112e-05
-5.200000e+00	-4.800000e+00	-6.000000e+00	-5.600000e+00	1.038236e-03	6.256771e-05	6.256771e-05
-5.200000e+00	-4.800000e+00	-5.600000e+00	-5.200000e+00	1.359343e-03	6.651527e-05	6.651527e-05
-5.200000e+00	-4.800000e+00	-5.200000e+00	-4.800000e+00	1.797136e-03	7.825042e-05	7.825042e-05
-5.200000e+00	-4.800000e+00	-4.800000e+00	-4.400000e+00	2.225563e-03	8.585917e-05	8.585917e-05
-5.200000e+00	-4.800000e+00	-4.400000e+00	-4.000000e+00	3.003718e-03	9.773935e-05	9.773935e-05
-5.200000e+00	-4.800000e+00	-4.000000e+00	-3.600000e+00	3.453857e-03	1.025969e-04	1.025969e-04
-5.200000e+00	-4.800000e+00	-3.600000e+00	-3.200000e+00	4.443652e-03	1.165533e-04	1.165533e-04
-5.200000e+00	-4.800000e+00	-3.200000e+00	-2.800000e+00	5.529181e-03	1.307095e-04	1.307095e-04
-5.200000e+00	-4.800000e+00	-2.800000e+00	-2.400000e+00	6.359131e-03	1.334260e-04	1.334260e-04
-5.200000e+00	-4.800000e+00	-2.400000e+00	-2.000000e+00	7.745462e-03	1.514863e-04	1.514863e-04
-5.200000e+00	-4.800000e+00	-2.000000e+00	-1.600000e+00	8.755469e-03	1.567063e-04	1.567063e-04
-5.200000e+00	-4.800000e+00	-1.600000e+00	-1.200000e+00	1.004953e-02	1.700267e-04	1.700267e-04
-5.200000e+00	-4.800000e+00	-1.200000e+00	-8.000000e-01	1.069305e-02	1.690152e-04	1.690152e-04
-5.200000e+00	-4.800000e+00	-8.000000e-01	-4.000000e-01	1.141099e-02	1.769240e-04	1.769240e-04
-5.200000e+00	-4.800000e+00	-4.000000e-01	0.000000e+00	1.209132e-02	1.994288e-04	1.994288e-04
-5.200000e+00	-4.800000e+00	0.000000e+00	4.000000e-01	1.202793e-02	1.820721e-04	1.820721e-04
-5.200000e+00	-4.800000e+00	4.000000e-01	8.000000e-01	1.174416e-02	1.819948e-04	1.819948e-04
-5.200000e+00	-4.800000e+00	8.000000e-01	1.200000e+00	1.079176e-02	1.708109e-04	1.708109e-04
-5.200000e+00	-4.800000e+00	1.200000e+00	1.600000e+00	9.893500e-03	1.647778e-04	1.647778e-04
-5.200000e+00	-4.800000e+00	1.600000e+00	2.000000e+00	9.009462e-03	1.638892e-04	1.638892e-04
-5.200000e+00	-4.800000e+00	2.000000e+00	2.400000e+00	7.613244e-03	1.468335e-04	1.468335e-04
-5.200000e+00	-4.800000e+00	2.400000e+00	2.800000e+00	6.290125e-03	1.336465e-04	1.336465e-04
-5.200000e+00	-4.800000e+00	2.800000e+00	3.200000e+00	5.480996e-03	1.292396e-04	1.292396e-04
-5.200000e+00	-4.800000e+00	3.200000e+00	3.600000e+00	4.275774e-03	1.121389e-04	1.121389e-04
-5.200000e+00	-4.800000e+00	3.600000e+00	4.000000e+00	3.627727e-03	1.061584e-04	1.061584e-04
-5.200000e+00	-4.800000e+00	4.000000e+00	4.400000e+00	2.872713e-03	9.922319e-05	9.922319e-05
-5.200000e+00	-4.800000e+00	4.400000e+00	4.800000e+00	2.349178e-03	8.922634e-05	8.922634e-05
-5.200000e+00	-4.800000e+00	4.800000e+00	5.200000e+00	1.709384e-03	7.936464e-05	7.936464e-05
-5.200000e+00	-4.800000e+00	5.200000e+00	5.600000e+00	1.282607e-03	6.707843e-05	6.707843e-05
-5.200000e+00	-4.800000e+00	5.600000e+00	6.000000e+00	1.080829e-03	6.395860e-05	6.395860e-05
-4.800000e+00	-4.400000e+00	-6.000000e+00	-5.600000e+00	1.375767e-03	7.509460e-05	7.509460e-05
-4.800000e+00	-4.400000e+00	-5.600000e+00	-5.200000e+00	1.615309e-03	7.185644e-05	7.185644e-05
-4.800000e+00	-4.400000e+00	-5.200000e+00	-4.800000e+00	2.390795e-03	9.427294e-05	9.427294e-05
-4.800000e+00	-4.400000e+00	-4.800000e+00	-4.400000e+00	3.062083e-03	9.946446e-05	9.946446e-05
-4.800000e+00	-4.400000e+00	-4.400000e+00	-4.000000e+00	3.946758e-03	1.081316e-04	1.081316e-04
-4.800000e+00	-4.400000e+00	-4.000000e+00	-3.600000e+00	4.761686e-03	1.201824e-04	1.201824e-04
-4.800000e+00	-4.400000e+00	-3.600000e+00	-3.200000e+00	6.381444e-03	1.401939e-04	1.401939e-04
-4.800000e+00	-4.400000e+00	-3.200000e+00	-2.800000e+00	7.804269e-03	1.516885e-04	1.516885e-04
-4.800000e+00	-4.400000e+00	-2.800000e+00	-2.400000e+00	9.657269e-03	1.657497e-04	1.657497e-04
-4.800000e+00	-4.400000e+00	-2.400000e+00	-2.000000e+00	1.132029e-02	1.788769e-04	1.788769e-04
-4.800000e+00	-4.400000e+00	-2.000000e+00	-1.600000e+00	1.307981e-02	1.906094e-04	1.906094e-04
-4.800000e+00	-4.400000e+00	-1.600000e+00	-1.200000e+00	1.535909e-02	2.044297e-04	2.044297e-04
-4.800000e+00	-4.400000e+00	-1.200000e+00	-8.000000e-01	1.680760e-02	2.175081e-04	2.175081e-04
-4.800000e+00	-4.400000e+00	-8.000000e-01	-4.000000e-01	1.775764e-02	2.151078e-04	2.151078e-04
-4.800000e+00	-4.400000e+00	-4.000000e-01	0.000000e+00	1.865559e-02	2.259584e-04	2.259584e-04
-4.800000e+00	-4.400000e+00	0.000000e+00	4.000000e-01	1.864181e-02	2.201983e-04	2.201983e-04
-4.800000e+00	-4.400000e+00	4.000000e-01	8.000000e-01	1.755952e-02	2.138839e-04	2.138839e-04
-4.800000e+00	-4.400000e+00	8.000000e-01	1.200000e+00	1.668321e-02	2.209705e-04	2.209705e-04
-4.800000e+00	-4.400000e+00	1.200000e+00	1.600000e+00	1.517036e-02	2.028949e-04	2.028949e-04
-4.800000e+00	-4.400000e+00	1.600000e+00	2.000000e+00	1.281460e-02	1.844148e-04	1.844148e-04
-4.800000e+00	-4.400000e+00	2.000000e+00	2.400000e+00	1.136930e-02	1.810095e-04	1.810095e-04
-4.800000e+00	-4.400000e+00	2.400000e+00	2.800000e+00	9.831606e-03	1.677697e-04	1.677697e-04
-4.800000e+00	-4.400000e+00	2.800000e+00	3.200000e+00	7.687156e-03	1.458849e-04	1.458849e-04
-4.800000e+00	-4.400000e+00	3.200000e+00	3.600000e+00	6.230237e-03	1.334060e-04	1.334060e-04
-4.800000e+00	-4.400000e+00	3.600000e+00	4.000000e+00	4.910974e-03	1.187408e-04	1.187408e-04
-4.800000e+00	-4.400000e+00	4.000000e+00	4.400000e+00	3.799524e-03	1.089955e-04	1.089955e-04
-4.800000e+00	-4.400000e+00	4.400000e+00	4.800000e+00	2.994874e-03	9.754857e-05	9.754857e-05
-4.800000e+00	-4.400000e+00	4.800000e+00	5.200000e+00	2.229696e-03	8.613427e-05	8.613427e-05
-4.800000e+00	-4.400000e+00	5.200000e+00	5.600000e+00	1.746549e-03	9.908919e-05	9.908919e-05
-4.800000e+00	-4.400000e+00	5.600000e+00	6.000000e+00	1.378244e-03	7.249758e-05	7.249758e-05
-4.400000e+00	-4.000000e+00	-6.000000e+00	-5.600000e+00	1.673430e-03	7.626708e-05	7.626708e-05
-4.400000e+00	-4.000000e+00	-5.600000e+00	-5.200000e+00	2.311305e-03	8.723637e-05	8.723637e-05
-4.400000e+00	-4.000000e+00	-5.200000e+00	-4.800000e+00	3.139889e-03	1.024867e-04	1.024867e-04
-4.400000e+00	-4.000000e+00	-4.800000e+00	-4.400000e+00	3.909522e-03	1.110176e-04	1.110176e-04
-4.400000e+00	-4.000000e+00	-4.400000e+00	-4.000000e+00	5.476892e-03	1.398110e-04	1.398110e-04
-4.400000e+00	-4.000000e+00	-4.000000e+00	-3.600000e+00	7.042269e-03	1.445483e-04	1.445483e-04
-4.400000e+00	-4.000000e+00	-3.600000e+00	-3.200000e+00	9.040975e-03	1.640870e-04	1.640870e-04
-4.400000e+00	-4.000000e+00	-3.200000e+00	-2.800000e+00	1.098064e-02	1.768692e-04	1.768692e-04
-4.400000e+00	-4.000000e+00	-2.800000e+00	-2.400000e+00	1.387499e-02	1.946561e-04	1.946561e-04
-4.400000e+00	-4.000000e+00	-2.400000e+00	-2.000000e+00	1.711089e-02	2.166601e-04	2.166601e-04
-4.400000e+00	-4.000000e+00	-2.000000e+00	-1.600000e+00	2.030410e-02	2.292181e-04	2.292181e-04
-4.400000e+00	-4.000000e+00	-1.600000e+00	-1.200000e+00	2.354178e-02	2.516080e-04	2.516080e-04
-4.400000e+00	-4.000000e+00	-1.200000e+00	-8.000000e-01	2.612047e-02	2.597763e-04	2.597763e-04
-4.400000e+00	-4.000000e+00	-8.000000e-01	-4.000000e-01	2.846198e-02	2.752238e-04	2.752238e-04
-4.400000e+00	-4.000000e+00	-4.000000e-01	0.000000e+00	2.934277e-02	2.752387e-04	2.752387e-04
-4.400000e+00	-4.000000e+00	0.000000e+00	4.000000e-01	2.920486e-02	2.734040e-04	2.734040e-04
-4.400000e+00	-4.000000e+00	4.000000e-01	8.000000e-01	2.775101e-02	2.649867e-04	2.649867e-04
-4.400000e+00	-4.000000e+00	8.000000e-01	1.200000e+00	2.598215e-02	2.659682e-04	2.659682e-04
-4.400000e+00	-4.000000e+00	1.200000e+00	1.600000e+00	2.339717e-02	2.593087e-04	2.593087e-04
-4.400000e+00	-4.000000e+00	1.600000e+00	2.000000e+00	2.025184e-02	2.340674e-04	2.340674e-04
-4.400000e+00	-4.000000e+00	2.000000e+00	2.400000e+00	1.715297e-02	2.175489e-04	2.175489e-04
-4.400000e+00	-4.000000e+00	2.400000e+00	2.800000e+00	1.406843e-02	1.958624e-04	1.958624e-04
-4.400000e+00	-4.000000e+00	2.800000e+00	3.200000e+00	1.122394e-02	1.752821e-04	1.752821e-04
-4.400000e+00	-4.000000e+00	3.200000e+00	3.600000e+00	8.862387e-03	1.616228e-04	1.616228e-04
-4.400000e+00	-4.000000e+00	3.600000e+00	4.000000e+00	7.040131e-03	1.425022e-04	1.425022e-04
-4.400000e+00	-4.000000e+00	4.000000e+00	4.400000e+00	5.258532e-03	1.275191e-04	1.275191e-04
-4.400000e+00	-4.000000e+00	4.400000e+00	4.800000e+00	4.164538e-03	1.242511e-04	1.242511e-04
-4.400000e+00	-4.000000e+00	4.800000e+00	5.200000e+00	3.096129e-03	9.895394e-05	9.895394e-05
-4.400000e+00	-4.000000e+00	5.200000e+00	5.600000e+00	2.070611e-03	8.208151e-05	8.208151e-05
-4.400000e+00	-4.000000e+00	5.600000e+00	6.000000e+00	1.751888e-03	7.970875e-05	7.970875e-05
-4.000000e+00	-3.600000e+00	-6.000000e+00	-5.600000e+00	2.011055e-03	8.216592e-05	8.216592e-05
-4.000000e+00	-3.600000e+00	-5.600000e+00	-5.200000e+00	2.929539e-03	1.006920e-04	1.006920e-04
-4.000000e+00	-3.600000e+00	-5.200000e+00	-4.800000e+00	4.091768e-03	1.132868e-04	1.132868e-04
-4.000000e+00	-3.600000e+00	-4.800000e+00	-4.400000e+00	5.389126e-03	1.291239e-04	1.291239e-04
-4.000000e+00	-3.600000e+00	-4.400000e+00	-4.000000e+00	7.265075e-03	1.547325e-04	1.547325e-04
-4.000000e+00	-3.600000e+00	-4.000000e+00	-3.600000e+00	9.937269e-03	1.724310e-04	1.724310e-04
-4.000000e+00	-3.600000e+00	-3.600000e+00	-3.200000e+00	1.282998e-02	1.910568e-04	1.910568e-04
-4.000000e+00	-3.600000e+00	-3.200000e+00	-2.800000e+00	1.658518e-02	2.250325e-04	2.250325e-04
-4.000000e+00	-3.600000e+00	-2.800000e+00	-2.400000e+00	2.122710e-02	2.421505e-04	2.421505e-04
-4.000000e+00	-3.600000e+00	-2.400000e+00	-2.000000e+00	2.579771e-02	2.637425e-04	2.637425e-04
-4.000000e+00	-3.600000e+00	-2.000000e+00	-1.600000e+00	3.070819e-02	2.844550e-04	2.844550e-04
-4.000000e+00	-3.600000e+00	-1.600000e+00	-1.200000e+00	3.664967e-02	3.099771e-04	3.099771e-04
-4.000000e+00	-3.600000e+00	-1.200000e+00	-8.000000e-01	4.095861e-02	3.222929e-04	3.222929e-04
-4.000000e+00	-3.600000e+00	-8.000000e-01	-4.000000e-01	4.406661e-02	3.293698e-04	3.293698e-04
-4.000000e+00	-3.600000e+00	-4.000000e-01	0.000000e+00	4.634096e-02	3.392506e-04	3.392506e-04
-4.000000e+00	-3.600000e+00	0.000000e+00	4.000000e-01	4.605954e-02	3.375180e-04	3.375180e-04
-4.000000e+00	-3.600000e+00	4.000000e-01	8.000000e-01	4.418986e-02	3.335353e-04	3.335353e-04
-4.000000e+00	-3.600000e+00	8.000000e-01	1.200000e+00	4.104401e-02	3.261211e-04	3.261211e-04
-4.000000e+00	-3.600000e+00	1.200000e+00	1.600000e+00	3.625806e-02	3.025568e-04	3.025568e-04
-4.000000e+00	-3.600000e+00	1.600000e+00	2.000000e+00	3.128003e-02	2.875203e-04	2.875203e-04
-4.000000e+00	-3.600000e+00	2.000000e+00	2.400000e+00	2.603168e-02	2.627142e-04	2.627142e-04
-4.000000e+00	-3.600000e+00	2.400000e+00	2.800000e+00	2.070581e-02	2.344091e-04	2.344091e-04
-4.000000e+00	-3.600000e+00	2.800000e+00	3.200000e+00	1.622362e-02	2.172661e-04	2.172661e-04
-4.000000e+00	-3.600000e+00	3.200000e+00	3.600000e+00	1.263941e-02	1.857347e-04	1.857347e-04
-4.000000e+00	-3.600000e+00	3.600000e+00	4.000000e+00	9.474081e-03	1.654273e-04	1.654273e-04
-4.000000e+00	-3.600000e+00	4.000000e+00	4.400000e+00	7.234837e-03	1.477250e-04	1.477250e-04
-4.000000e+00	-3.600000e+00	4.400000e+00	4.800000e+00	5.305704e-03	1.298693e-04	1.298693e-04
-4.000000e+00	-3.600000e+00	4.800000e+00	5.200000e+00	3.843296e-03	1.212928e-04	1.212928e-04
-4.000000e+00	-3.600000e+00	5.200000e+00	5.600000e+00	2.898679e-03	9.658667e-05	9.658667e-05
-4.000000e+00	-3.600000e+00	5.600000e+00	6.000000e+00	2.003884e-03	8.834452e-05	8.834452e-05
-3.600000e+00	-3.200000e+00	-6.000000e+00	-5.600000e+00	2.575082e-03	9.179584e-05	9.179584e-05
-3.600000e+00	-3.200000e+00	-5.600000e+00	-5.200000e+00	3.877414e-03	1.110693e-04	1.110693e-04
-3.600000e+00	-3.200000e+00	-5.200000e+00	-4.800000e+00	5.300111e-03	1.257882e-04	1.257882e-04
-3.600000e+00	-3.200000e+00	-4.800000e+00	-4.400000e+00	7.165000e-03	1.482579e-04	1.482579e-04
-3.600000e+00	-3.200000e+00	-4.400000e+00	-4.000000e+00	9.891550e-03	1.781109e-04	1.781109e-04
-3.600000e+00	-3.200000e+00	-4.000000e+00	-3.600000e+00	1.366496e-02	1.953066e-04	1.953066e-04
-3.600000e+00	-3.200000e+00	-3.600000e+00	-3.200000e+00	1.841660e-02	2.269832e-04	2.269832e-04
-3.600000e+00	-3.200000e+00	-3.200000e+00	-2.800000e+00	2.357447e-02	2.478564e-04	2.478564e-04
-3.600000e+00	-3.200000e+00	-2.800000e+00	-2.400000e+00	3.112837e-02	2.859814e-04	2.859814e-04
-3.600000e+00	-3.200000e+00	-2.400000e+00	-2.000000e+00	3.941967e-02	3.255245e-04	3.255245e-04
-3.600000e+00	-3.200000e+00	-2.000000e+00	-1.600000e+00	4.761226e-02	3.443449e-04	3.443449e-04
-3.600000e+00	-3.200000e+00	-1.600000e+00	-1.200000e+00	5.645961e-02	3.730200e-04	3.730200e-04
-3.600000e+00	-3.200000e+00	-1.200000e+00	-8.000000e-01	6.513713e-02	3.972923e-04	3.972923e-04
-3.600000e+00	-3.200000e+00	-8.000000e-01	-4.000000e-01	7.040094e-02	4.177317e-04	4.177317e-04
-3.600000e+00	-3.200000e+00	-4.000000e-01	0.000000e+00	7.442469e-02	4.236852e-04	4.236852e-04
-3.600000e+00	-3.200000e+00	0.000000e+00	4.000000e-01	7.430056e-02	4.275990e-04	4.275990e-04
-3.600000e+00	-3.200000e+00	4.000000e-01	8.000000e-01	7.015038e-02	4.133657e-04	4.133657e-04
-3.600000e+00	-3.200000e+00	8.000000e-01	1.200000e+00	6.448594e-02	4.036526e-04	4.036526e-04
-3.600000e+00	-3.200000e+00	1.200000e+00	1.600000e+00	5.686491e-02	3.722403e-04	3.722403e-04
-3.600000e+00	-3.200000e+00	1.600000e+00	2.000000e+00	4.831639e-02	3.519848e-04	3.519848e-04
-3.600000e+00	-3.200000e+00	2.000000e+00	2.400000e+00	3.969711e-02	3.224093e-04	3.224093e-04
-3.600000e+00	-3.200000e+00	2.400000e+00	2.800000e+00	3.109827e-02	2.908062e-04	2.908062e-04
-3.600000e+00	-3.200000e+00	2.800000e+00	3.200000e+00	2.394663e-02	2.528431e-04	2.528431e-04
-3.600000e+00	-3.200000e+00	3.200000e+00	3.600000e+00	1.814457e-02	2.211518e-04	2.211518e-04
-3.600000e+00	-3.200000e+00	3.600000e+00	4.000000e+00	1.336244e-02	1.911518e-04	1.911518e-04
-3.600000e+00	-3.200000e+00	4.000000e+00	4.400000e+00	1.007412e-02	1.755182e-04	1.755182e-04
-3.600000e+00	-3.200000e+00	4.400000e+00	4.800000e+00	7.031931e-03	1.428824e-04	1.428824e-04
-3.600000e+00	-3.200000e+00	4.800000e+00	5.200000e+00	5.248701e-03	1.253553e-04	1.253553e-04
-3.600000e+00	-3.200000e+00	5.200000e+00	5.600000e+00	3.674252e-03	1.053801e-04	1.053801e-04
-3.600000e+00	-3.200000e+00	5.600000e+00	6.000000e+00	2.670071e-03	9.133419e-05	9.133419e-05
-3.200000e+00	-2.800000e+00	-6.000000e+00	-5.600000e+00	3.384706e-03	1.130253e-04	1.130253e-04
-3.200000e+00	-2.800000e+00	-5.600000e+00	-5.200000e+00	4.599323e-03	1.199879e-04	1.199879e-04
-3.200000e+00	-2.800000e+00	-5.200000e+00	-4.800000e+00	6.967269e-03	1.443529e-04	1.443529e-04
-3.200000e+00	-2.800000e+00	-4.800000e+00	-4.400000e+00	9.437631e-03	1.673249e-04	1.673249e-04
-3.200000e+00	-2.800000e+00	-4.400000e+00	-4.000000e+00	1.322769e-02	2.015800e-04	2.015800e-04
-3.200000e+00	-2.800000e+00	-4.000000e+00	-3.600000e+00	1.876352e-02	2.263095e-04	2.263095e-04
-3.200000e+00	-2.800000e+00	-3.600000e+00	-3.200000e+00	2.608650e-02	2.640616e-04	2.640616e-04
-3.200000e+00	-2.800000e+00	-3.200000e+00	-2.800000e+00	3.492611e-02	3.052936e-04	3.052936e-04
-3.200000e+00	-2.800000e+00	-2.800000e+00	-2.400000e+00	4.618784e-02	3.443430e-04	3.443430e-04
-3.200000e+00	-2.800000e+00	-2.400000e+00	-2.000000e+00	5.918122e-02	3.853938e-04	3.853938e-04
-3.200000e+00	-2.800000e+00	-2.000000e+00	-1.600000e+00	7.358150e-02	4.223314e-04	4.223314e-04
-3.200000e+00	-2.800000e+00	-1.600000e+00	-1.200000e+00	8.919544e-02	4.647654e-04	4.647654e-04
-3.200000e+00	-2.800000e+00	-1.200000e+00	-8.000000e-01	1.034373e-01	4.960815e-04	4.960815e-04
-3.200000e+00	-2.800000e+00	-8.000000e-01	-4.000000e-01	1.126848e-01	5.160981e-04	5.160981e-04
-3.200000e+00	-2.800000e+00	-4.000000e-01	0.000000e+00	1.189938e-01	5.318242e-04	5.318242e-04
-3.200000e+00	-2.800000e+00	0.000000e+00	4.000000e-01	1.188159e-01	5.286708e-04	5.286708e-04
-3.200000e+00	-2.800000e+00	4.000000e-01	8.000000e-01	1.129565e-01	5.145776e-04	5.145776e-04
-3.200000e+00	-2.800000e+00	8.000000e-01	1.200000e+00	1.029544e-01	4.963384e-04	4.963384e-04
-3.200000e+00	-2.800000e+00	1.200000e+00	1.600000e+00	8.877300e-02	4.635328e-04	4.635328e-04
-3.200000e+00	-2.800000e+00	1.600000e+00	2.000000e+00	7.347350e-02	4.248138e-04	4.248138e-04
-3.200000e+00	-2.800000e+00	2.000000e+00	2.400000e+00	5.912165e-02	3.860316e-04	3.860316e-04
-3.200000e+00	-2.800000e+00	2.400000e+00	2.800000e+00	4.664531e-02	3.492313e-04	3.492313e-04
-3.200000e+00	-2.800000e+00	2.800000e+00	3.200000e+00	3.479082e-02	3.092114e-04	3.092114e-04
-3.200000e+00	-2.800000e+00	3.200000e+00	3.600000e+00	2.556107e-02	2.590396e-04	2.590396e-04
-3.200000e+00	-2.800000e+00	3.600000e+00	4.000000e+00	1.822059e-02	2.202206e-04	2.202206e-04
-3.200000e+00	-2.800000e+00	4.000000e+00	4.400000e+00	1.325984e-02	1.911026e-04	1.911026e-04
-3.200000e+00	-2.800000e+00	4.400000e+00	4.800000e+00	9.598781e-03	1.667403e-04	1.667403e-04
-3.200000e+00	-2.800000e+00	4.800000e+00	5.200000e+00	6.996162e-03	1.473711e-04	1.473711e-04
-3.200000e+00	-2.800000e+00	5.200000e+00	5.600000e+00	4.847221e-03	1.249033e-04	1.249033e-04
-3.200000e+00	-2.800000e+00	5.600000e+00	6.000000e+00	3.328490e-03	1.065714e-04	1.065714e-04
-2.800000e+00	-2.400000e+00	-6.000000e+00	-5.600000e+00	4.156122e-03	1.165430e-04	1.165430e-04
-2.800000e+00	-2.400000e+00	-5.600000e+00	-5.200000e+00	5.994362e-03	1.351018e-04	1.351018e-04
-2.800000e+00	-2.400000e+00	-5.200000e+00	-4.800000e+00	8.819219e-03	1.636912e-04	1.636912e-04
-2.800000e+00	-2.400000e+00	-4.800000e+00	-4.400000e+00	1.250036e-02	1.928091e-04	1.928091e-04
-2.800000e+00	-2.400000e+00	-4.400000e+00	-4.000000e+00	1.824277e-02	2.294431e-04	2.294431e-04
-2.800000e+00	-2.400000e+00	-4.000000e+00	-3.600000e+00	2.639729e-02	2.716140e-04	2.716140e-04
-2.800000e+00	-2.400000e+00	-3.600000e+00	-3.200000e+00	3.658251e-02	3.099322e-04	3.099322e-04
-2.800000e+00	-2.400000e+00	-3.200000e+00	-2.800000e+00	5.109372e-02	3.633206e-04	3.633206e-04
-2.800000e+00	-2.400000e+00	-2.800000e+00	-2.400000e+00	6.827306e-02	4.148094e-04	4.148094e-04
-2.800000e+00	-2.400000e+00	-2.400000e+00	-2.000000e+00	8.956600e-02	4.674478e-04	4.674478e-04
-2.800000e+00	-2.400000e+00	-2.000000e+00	-1.600000e+00	1.130514e-01	5.200770e-04	5.200770e-04
-2.800000e+00	-2.400000e+00	-1.600000e+00	-1.200000e+00	1.382136e-01	5.653065e-04	5.653065e-04
-2.800000e+00	-2.400000e+00	-1.200000e+00	-8.000000e-01	1.626888e-01	6.109898e-04	6.109898e-04
-2.800000e+00	-2.400000e+00	-8.000000e-01	-4.000000e-01	1.804761e-01	6.426085e-04	6.426085e-04
-2.800000e+00	-2.400000e+00	-4.000000e-01	0.000000e+00	1.893176e-01	6.531722e-04	6.531722e-04
-2.800000e+00	-2.400000e+00	0.000000e+00	4.000000e-01	1.892593e-01	6.524395e-04	6.524395e-04
-2.800000e+00	-2.400000e+00	4.000000e-01	8.000000e-01	1.797416e-01	6.399045e-04	6.399045e-04
-2.800000e+00	-2.400000e+00	8.000000e-01	1.200000e+00	1.614514e-01	6.116925e-04	6.116925e-04
-2.800000e+00	-2.400000e+00	1.200000e+00	1.600000e+00	1.373438e-01	5.674282e-04	5.674282e-04
-2.800000e+00	-2.400000e+00	1.600000e+00	2.000000e+00	1.134905e-01	5.212959e-04	5.212959e-04
-2.800000e+00	-2.400000e+00	2.000000e+00	2.400000e+00	9.028144e-02	4.725359e-04	4.725359e-04
-2.800000e+00	-2.400000e+00	2.400000e+00	2.800000e+00	6.803231e-02	4.185143e-04	4.185143e-04
-2.800000e+00	-2.400000e+00	2.800000e+00	3.200000e+00	5.011155e-02	3.633609e-04	3.633609e-04
-2.800000e+00	-2.400000e+00	3.200000e+00	3.600000e+00	3.666460e-02	3.147785e-04	3.147785e-04
-2.800000e+00	-2.400000e+00	3.600000e+00	4.000000e+00	2.626686e-02	2.765726e-04	2.765726e-04
-2.800000e+00	-2.400000e+00	4.000000e+00	4.400000e+00	1.806532e-02	2.269507e-04	2.269507e-04
-2.800000e+00	-2.400000e+00	4.400000e+00	4.800000e+00	1.297758e-02	2.099834e-04	2.099834e-04
-2.800000e+00	-2.400000e+00	4.800000e+00	5.200000e+00	8.769431e-03	1.615296e-04	1.615296e-04
-2.800000e+00	-2.400000e+00	5.200000e+00	5.600000e+00	6.103787e-03	1.418483e-04	1.418483e-04
-2.800000e+00	-2.400000e+00	5.600000e+00	6.000000e+00	4.142519e-03	1.169991e-04	1.169991e-04
-2.400000e+00	-2.000000e+00	-6.000000e+00	-5.600000e+00	4.874843e-03	1.266222e-04	1.266222e-04
-2.400000e+00	-2.000000e+00	-5.600000e+00	-5.200000e+00	7.447694e-03	1.495565e-04	1.495565e-04
-2.400000e+00	-2.000000e+00	-5.200000e+00	-4.800000e+00	1.095137e-02	1.822076e-04	1.822076e-04
-2.400000e+00	-2.000000e+00	-4.800000e+00	-4.400000e+00	1.658989e-02	2.149126e-04	2.149126e-04
-2.400000e+00	-2.000000e+00	-4.400000e+00	-4.000000e+00	2.456476e-02	2.627385e-04	2.627385e-04
-2.400000e+00	-2.000000e+00	-4.000000e+00	-3.600000e+00	3.552685e-02	3.157023e-04	3.157023e-04
-2.400000e+00	-2.000000e+00	-3.600000e+00	-3.200000e+00	5.094248e-02	3.667783e-04	3.667783e-04
-2.400000e+00	-2.000000e+00	-3.200000e+00	-2.800000e+00	7.159206e-02	4.343371e-04	4.343371e-04
-2.400000e+00	-2.000000e+00	-2.800000e+00	-2.400000e+00	9.898006e-02	4.928886e-04	4.928886e-04
-2.400000e+00	-2.000000e+00	-2.400000e+00	-2.000000e+00	1.328654e-01	5.626238e-04	5.626238e-04
-2.400000e+00	-2.000000e+00	-2.000000e+00	-1.600000e+00	1.725798e-01	6.370513e-04	6.370513e-04
-2.400000e+00	-2.000000e+00	-1.600000e+00	-1.200000e+00	2.122375e-01	6.903189e-04	6.903189e-04
-2.400000e+00	-2.000000e+00	-1.200000e+00	-8.000000e-01	2.514958e-01	7.481660e-04	7.481660e-04
-2.400000e+00	-2.000000e+00	-8.000000e-01	-4.000000e-01	2.826289e-01	7.881986e-04	7.881986e-04
-2.400000e+00	-2.000000e+00	-4.000000e-01	0.000000e+00	2.981819e-01	8.074787e-04	8.074787e-04
-2.400000e+00	-2.000000e+00	0.000000e+00	4.000000e-01	2.974452e-01	8.050835e-04	8.050835e-04
-2.400000e+00	-2.000000e+00	4.000000e-01	8.000000e-01	2.814701e-01	7.913398e-04	7.913398e-04
-2.400000e+00	-2.000000e+00	8.000000e-01	1.200000e+00	2.506128e-01	7.493669e-04	7.493669e-04
-2.400000e+00	-2.000000e+00	1.200000e+00	1.600000e+00	2.134702e-01	6.981924e-04	6.981924e-04
-2.400000e+00	-2.000000e+00	1.600000e+00	2.000000e+00	1.718413e-01	6.328516e-04	6.328516e-04
-2.400000e+00	-2.000000e+00	2.000000e+00	2.400000e+00	1.331509e-01	5.652575e-04	5.652575e-04
-2.400000e+00	-2.000000e+00	2.400000e+00	2.800000e+00	9.938163e-02	4.972294e-04	4.972294e-04
-2.400000e+00	-2.000000e+00	2.800000e+00	3.200000e+00	7.202444e-02	4.286347e-04	4.286347e-04
-2.400000e+00	-2.000000e+00	3.200000e+00	3.600000e+00	5.091334e-02	3.683769e-04	3.683769e-04
-2.400000e+00	-2.000000e+00	3.600000e+00	4.000000e+00	3.508805e-02	3.135033e-04	3.135033e-04
-2.400000e+00	-2.000000e+00	4.000000e+00	4.400000e+00	2.441071e-02	2.672608e-04	2.672608e-04
-2.400000e+00	-2.000000e+00	4.400000e+00	4.800000e+00	1.675784e-02	2.305964e-04	2.305964e-04
-2.400000e+00	-2.000000e+00	4.800000e+00	5.200000e+00	1.105587e-02	1.814405e-04	1.814405e-04
-2.400000e+00	-2.000000e+00	5.200000e+00	5.600000e+00	7.763381e-03	1.620749e-04	1.620749e-04
-2.400000e+00	-2.000000e+00	5.600000e+00	6.000000e+00	5.311785e-03	1.324196e-04	1.324196e-04
-2.000000e+00	-1.600000e+00	-6.000000e+00	-5.600000e+00	6.137479e-03	1.382403e-04	1.382403e-04
-2.000000e+00	-1.600000e+00	-5.600000e+00	-5.200000e+00	9.972013e-03	1.793417e-04	1.793417e-04
-2.000000e+00	-1.600000e+00	-5.200000e+00	-4.800000e+00	1.451857e-02	2.082085e-04	2.082085e-04
-2.000000e+00	-1.600000e+00	-4.800000e+00	-4.400000e+00	2.124105e-02	2.470885e-04	2.470885e-04
-2.000000e+00	-1.600000e+00	-4.400000e+00	-4.000000e+00	3.194094e-02	2.977706e-04	2.977706e-04
-2.000000e+00	-1.600000e+00	-4.000000e+00	-3.600000e+00	4.730366e-02	3.633182e-04	3.633182e-04
-2.000000e+00	-1.600000e+00	-3.600000e+00	-3.200000e+00	6.974038e-02	4.292403e-04	4.292403e-04
-2.000000e+00	-1.600000e+00	-3.200000e+00	-2.800000e+00	1.000836e-01	4.993070e-04	4.993070e-04
-2.000000e+00	-1.600000e+00	-2.800000e+00	-2.400000e+00	1.411808e-01	5.857755e-04	5.857755e-04
-2.000000e+00	-1.600000e+00	-2.400000e+00	-2.000000e+00	1.927637e-01	6.728525e-04	6.728525e-04
-2.000000e+00	-1.600000e+00	-2.000000e+00	-1.600000e+00	2.539303e-01	7.597317e-04	7.597317e-04
-2.000000e+00	-1.600000e+00	-1.600000e+00	-1.200000e+00	3.203724e-01	8.424460e-04	8.424460e-04
-2.000000e+00	-1.600000e+00	-1.200000e+00	-8.000000e-01	3.844764e-01	9.202781e-04	9.202781e-04
-2.000000e+00	-1.600000e+00	-8.000000e-01	-4.000000e-01	4.354086e-01	9.687159e-04	9.687159e-04
-2.000000e+00	-1.600000e+00	-4.000000e-01	0.000000e+00	4.628249e-01	9.965768e-04	9.965768e-04
-2.000000e+00	-1.600000e+00	0.000000e+00	4.000000e-01	4.636208e-01	9.979093e-04	9.979093e-04
-2.000000e+00	-1.600000e+00	4.000000e-01	8.000000e-01	4.341080e-01	9.687258e-04	9.687258e-04
-2.000000e+00	-1.600000e+00	8.000000e-01	1.200000e+00	3.833861e-01	9.166059e-04	9.166059e-04
-2.000000e+00	-1.600000e+00	1.200000e+00	1.600000e+00	3.192469e-01	8.422570e-04	8.422570e-04
-2.000000e+00	-1.600000e+00	1.600000e+00	2.000000e+00	2.542859e-01	7.645577e-04	7.645577e-04
-2.000000e+00	-1.600000e+00	2.000000e+00	2.400000e+00	1.938206e-01	6.738941e-04	6.738941e-04
-2.000000e+00	-1.600000e+00	2.400000e+00	2.800000e+00	1.398335e-01	5.820315e-04	5.820315e-04
-2.000000e+00	-1.600000e+00	2.800000e+00	3.200000e+00	1.014422e-01	5.076101e-04	5.076101e-04
-2.000000e+00	-1.600000e+00	3.200000e+00	3.600000e+00	6.957650e-02	4.264278e-04	4.264278e-04
-2.000000e+00	-1.600000e+00	3.600000e+00	4.000000e+00	4.762723e-02	3.584388e-04	3.584388e-04
-2.000000e+00	-1.600000e+00	4.000000e+00	4.400000e+00	3.244778e-02	3.092121e-04	3.092121e-04
-2.000000e+00	-1.600000e+00	4.400000e+00	4.800000e+00	2.170760e-02	2.542510e-04	2.542510e-04
-2.000000e+00	-1.600000e+00	4.800000e+00	5.200000e+00	1.434038e-02	2.114829e-04	2.114829e-04
-2.000000e+00	-1.600000e+00	5.200000e+00	5.600000e+00	9.890531e-03	1.767401e-04	1.767401e-04
-2.000000e+00	-1.600000e+00	5.600000e+00	6.000000e+00	6.303269e-03	1.403125e-04	1.403125e-04
-1.600000e+00	-1.200000e+00	-6.000000e+00	-5.600000e+00	7.706956e-03	1.561416e-04	1.561416e-04
-1.600000e+00	-1.200000e+00	-5.600000e+00	-5.200000e+00	1.158118e-02	1.869747e-04	1.869747e-04
-1.600000e+00	-1.200000e+00	-5.200000e+00	-4.800000e+00	1.756718e-02	2.301286e-04	2.301286e-04
-1.600000e+00	-1.200000e+00	-4.800000e+00	-4.400000e+00	2.768799e-02	2.867321e-04	2.867321e-04
-1.600000e+00	-1.200000e+00	-4.400000e+00	-4.000000e+00	4.167019e-02	3.438206e-04	3.438206e-04
-1.600000e+00	-1.200000e+00	-4.000000e+00	-3.600000e+00	6.248192e-02	4.152018e-04	4.152018e-04
-1.600000e+00	-1.200000e+00	-3.600000e+00	-3.200000e+00	9.378856e-02	4.926748e-04	4.926748e-04
-1.600000e+00	-1.200000e+00	-3.200000e+00	-2.800000e+00	1.380917e-01	5.875728e-04	5.875728e-04
-1.600000e+00	-1.200000e+00	-2.800000e+00	-2.400000e+00	1.966729e-01	6.896195e-04	6.896195e-04
-1.600000e+00	-1.200000e+00	-2.400000e+00	-2.000000e+00	2.743174e-01	7.976886e-04	7.976886e-04
-1.600000e+00	-1.200000e+00	-2.000000e+00	-1.600000e+00	3.682609e-01	9.113584e-04	9.113584e-04
-1.600000e+00	-1.200000e+00	-1.600000e+00	-1.200000e+00	4.726717e-01	1.021922e-03	1.021922e-03
-1.600000e+00	-1.200000e+00	-1.200000e+00	-8.000000e-01	5.748682e-01	1.118343e-03	1.118343e-03
-1.600000e+00	-1.200000e+00	-8.000000e-01	-4.000000e-01	6.560081e-01	1.182591e-03	1.182591e-03
-1.600000e+00	-1.200000e+00	-4.000000e-01	0.000000e+00	7.022369e-01	1.221388e-03	1.221388e-03
-1.600000e+00	-1.200000e+00	0.000000e+00	4.000000e-01	7.020487e-01	1.219409e-03	1.219409e-03
-1.600000e+00	-1.200000e+00	4.000000e-01	8.000000e-01	6.562344e-01	1.188677e-03	1.188677e-03
-1.600000e+00	-1.200000e+00	8.000000e-01	1.200000e+00	5.700112e-01	1.108530e-03	1.108530e-03
-1.600000e+00	-1.200000e+00	1.200000e+00	1.600000e+00	4.703889e-01	1.018515e-03	1.018515e-03
-1.600000e+00	-1.200000e+00	1.600000e+00	2.000000e+00	3.676989e-01	9.116087e-04	9.116087e-04
-1.600000e+00	-1.200000e+00	2.000000e+00	2.400000e+00	2.740929e-01	7.999192e-04	7.999192e-04
-1.600000e+00	-1.200000e+00	2.400000e+00	2.800000e+00	1.961964e-01	6.824843e-04	6.824843e-04
-1.600000e+00	-1.200000e+00	2.800000e+00	3.200000e+00	1.370665e-01	5.871314e-04	5.871314e-04
-1.600000e+00	-1.200000e+00	3.200000e+00	3.600000e+00	9.340531e-02	4.894660e-04	4.894660e-04
-1.600000e+00	-1.200000e+00	3.600000e+00	4.000000e+00	6.281631e-02	4.131801e-04	4.131801e-04
-1.600000e+00	-1.200000e+00	4.000000e+00	4.400000e+00	4.109554e-02	3.340475e-04	3.340475e-04
-1.600000e+00	-1.200000e+00	4.400000e+00	4.800000e+00	2.733703e-02	2.804213e-04	2.804213e-04
-1.600000e+00	-1.200000e+00	4.800000e+00	5.200000e+00	1.787144e-02	2.323459e-04	2.323459e-04
-1.600000e+00	-1.200000e+00	5.200000e+00	5.600000e+00	1.162612e-02	1.904619e-04	1.904619e-04
-1.600000e+00	-1.200000e+00	5.600000e+00	6.000000e+00	7.497737e-03	1.539478e-04	1.539478e-04
-1.200000e+00	-8.000000e-01	-6.000000e+00	-5.600000e+00	8.814450e-03	1.639717e-04	1.639717e-04
-1.200000e+00	-8.000000e-01	-5.600000e+00	-5.200000e+00	1.359614e-02	2.057169e-04	2.057169e-04
-1.200000e+00	-8.000000e-01	-5.200000e+00	-4.800000e+00	2.111008e-02	2.491149e-04	2.491149e-04
-1.200000e+00	-8.000000e-01	-4.800000e+00	-4.400000e+00	3.354514e-02	3.080794e-04	3.080794e-04
-1.200000e+00	-8.000000e-01	-4.400000e+00	-4.000000e+00	5.131033e-02	3.751903e-04	3.751903e-04
-1.200000e+00	-8.000000e-01	-4.000000e+00	-3.600000e+00	7.969331e-02	4.677021e-04	4.677021e-04
-1.200000e+00	-8.000000e-01	-3.600000e+00	-3.200000e+00	1.219449e-01	5.677907e-04	5.677907e-04
-1.200000e+00	-8.000000e-01	-3.200000e+00	-2.800000e+00	1.812105e-01	6.691255e-04	6.691255e-04
-1.200000e+00	-8.000000e-01	-2.800000e+00	-2.400000e+00	2.671939e-01	8.003281e-04	8.003281e-04
-1.200000e+00	-8.000000e-01	-2.400000e+00	-2.000000e+00	3.781324e-01	9.348088e-04	9.348088e-04
-1.200000e+00	-8.000000e-01	-2.000000e+00	-1.600000e+00	5.155959e-01	1.079923e-03	1.079923e-03
-1.200000e+00	-8.000000e-01	-1.600000e+00	-1.200000e+00	6.730562e-01	1.219151e-03	1.219151e-03
-1.200000e+00	-8.000000e-01	-1.200000e+00	-8.000000e-01	8.300606e-01	1.338372e-03	1.338372e-03
-1.200000e+00	-8.000000e-01	-8.000000e-01	-4.000000e-01	9.606131e-01	1.432316e-03	1.432316e-03
-1.200000e+00	-8.000000e-01	-4.000000e-01	0.000000e+00	1.038386e+00	1.488668e-03	1.488668e-03
-1.200000e+00	-8.000000e-01	0.000000e+00	4.000000e-01	1.036196e+00	1.482170e-03	1.482170e-03
-1.200000e+00	-8.000000e-01	4.000000e-01	8.000000e-01	9.640725e-01	1.437867e-03	1.437867e-03
-1.200000e+00	-8.000000e-01	8.000000e-01	1.200000e+00	8.295156e-01	1.342839e-03	1.342839e-03
-1.200000e+00	-8.000000e-01	1.200000e+00	1.600000e+00	6.683825e-01	1.211052e-03	1.211052e-03
-1.200000e+00	-8.000000e-01	1.600000e+00	2.000000e+00	5.149903e-01	1.076860e-03	1.076860e-03
-1.200000e+00	-8.000000e-01	2.000000e+00	2.400000e+00	3.761602e-01	9.333146e-04	9.333146e-04
-1.200000e+00	-8.000000e-01	2.400000e+00	2.800000e+00	2.660759e-01	8.026132e-04	8.026132e-04
-1.200000e+00	-8.000000e-01	2.800000e+00	3.200000e+00	1.810027e-01	6.671625e-04	6.671625e-04
-1.200000e+00	-8.000000e-01	3.200000e+00	3.600000e+00	1.216152e-01	5.596395e-04	5.596395e-04
-1.200000e+00	-8.000000e-01	3.600000e+00	4.000000e+00	7.990800e-02	4.637903e-04	4.637903e-04
-1.200000e+00	-8.000000e-01	4.000000e+00	4.400000e+00	5.189081e-02	3.760888e-04	3.760888e-04
-1.200000e+00	-8.000000e-01	4.400000e+00	4.800000e+00	3.313011e-02	3.085051e-04	3.085051e-04
-1.200000e+00	-8.000000e-01	4.800000e+00	5.200000e+00	2.169693e-02	2.545019e-04	2.545019e-04
-1.200000e+00	-8.000000e-01	5.200000e+00	5.600000e+00	1.381411e-02	2.069989e-04	2.069989e-04
-1.200000e+00	-8.000000e-01	5.600000e+00	6.000000e+00	8.902887e-03	1.629659e-04	1.629659e-04
-8.000000e-01	-4.000000e-01	-6.000000e+00	-5.600000e+00	1.039084e-02	1.821240e-04	1.821240e-04
-8.000000e-01	-4.000000e-01	-5.600000e+00	-5.200000e+00	1.591837e-02	2.194964e-04	2.194964e-04
-8.000000e-01	-4.000000e-01	-5.200000e+00	-4.800000e+00	2.545154e-02	2.750646e-04	2.750646e-04
-8.000000e-01	-4.000000e-01	-4.800000e+00	-4.400000e+00	3.998999e-02	3.404042e-04	3.404042e-04
-8.000000e-01	-4.000000e-01	-4.400000e+00	-4.000000e+00	6.251387e-02	4.160632e-04	4.160632e-04
-8.000000e-01	-4.000000e-01	-4.000000e+00	-3.600000e+00	1.001267e-01	5.198836e-04	5.198836e-04
-8.000000e-01	-4.000000e-01	-3.600000e+00	-3.200000e+00	1.529599e-01	6.294821e-04	6.294821e-04
-8.000000e-01	-4.000000e-01	-3.200000e+00	-2.800000e+00	2.334436e-01	7.638022e-04	7.638022e-04
-8.000000e-01	-4.000000e-01	-2.800000e+00	-2.400000e+00	3.470101e-01	9.152591e-04	9.152591e-04
-8.000000e-01	-4.000000e-01	-2.400000e+00	-2.000000e+00	5.015201e-01	1.080970e-03	1.080970e-03
-8.000000e-01	-4.000000e-01	-2.000000e+00	-1.600000e+00	6.937556e-01	1.254768e-03	1.254768e-03
-8.000000e-01	-4.000000e-01	-1.600000e+00	-1.200000e+00	9.219244e-01	1.432559e-03	1.432559e-03
-8.000000e-01	-4.000000e-01	-1.200000e+00	-8.000000e-01	1.153724e+00	1.588398e-03	1.588398e-03
-8.000000e-01	-4.000000e-01	-8.000000e-01	-4.000000e-01	1.356537e+00	1.711639e-03	1.711639e-03
-8.000000e-01	-4.000000e-01	-4.000000e-01	0.000000e+00	1.479622e+00	1.782715e-03	1.782715e-03
-8.000000e-01	-4.000000e-01	0.000000e+00	4.000000e-01	1.476131e+00	1.777557e-03	1.777557e-03
-8.000000e-01	-4.000000e-01	4.000000e-01	8.000000e-01	1.354998e+00	1.710653e-03	1.710653e-03
-8.000000e-01	-4.000000e-01	8.000000e-01	1.200000e+00	1.153409e+00	1.587010e-03	1.587010e-03
-8.000000e-01	-4.000000e-01	1.200000e+00	1.600000e+00	9.181537e-01	1.427842e-03	1.427842e-03
-8.000000e-01	-4.000000e-01	1.600000e+00	2.000000e+00	6.933775e-01	1.251638e-03	1.251638e-03
-8.000000e-01	-4.000000e-01	2.000000e+00	2.400000e+00	4.984422e-01	1.078825e-03	1.078825e-03
-8.000000e-01	-4.000000e-01	2.400000e+00	2.800000e+00	3.501429e-01	9.177312e-04	9.177312e-04
-8.000000e-01	-4.000000e-01	2.800000e+00	3.200000e+00	2.337500e-01	7.603571e-04	7.603571e-04
-8.000000e-01	-4.000000e-01	3.200000e+00	3.600000e+00	1.546744e-01	6.349059e-04	6.349059e-04
-8.000000e-01	-4.000000e-01	3.600000e+00	4.000000e+00	9.888725e-02	5.132686e-04	5.132686e-04
-8.000000e-01	-4.000000e-01	4.000000e+00	4.400000e+00	6.329244e-02	4.162628e-04	4.162628e-04
-8.000000e-01	-4.000000e-01	4.400000e+00	4.800000e+00	3.987693e-02	3.386062e-04	3.386062e-04
-8.000000e-01	-4.000000e-01	4.800000e+00	5.200000e+00	2.539142e-02	2.759574e-04	2.759574e-04
-8.000000e-01	-4.000000e-01	5.200000e+00	5.600000e+00	1.579751e-02	2.211118e-04	2.211118e-04
-8.000000e-01	-4.000000e-01	5.600000e+00	6.000000e+00	9.899219e-03	1.746614e-04	1.746614e-04
-4.000000e-01	0.000000e+00	-6.000000e+00	-5.600000e+00	1.159147e-02	1.893910e-04	1.893910e-04
-4.000000e-01	0.000000e+00	-5.600000e+00	-5.200000e+00	1.777194e-02	2.319604e-04	2.319604e-04
-4.000000e-01	0.000000e+00	-5.200000e+00	-4.800000e+00	2.942824e-02	3.061185e-04	3.061185e-04
-4.000000e-01	0.000000e+00	-4.800000e+00	-4.400000e+00	4.700074e-02	3.682367e-04	3.682367e-04
-4.000000e-01	0.000000e+00	-4.400000e+00	-4.000000e+00	7.518994e-02	4.585365e-04	4.585365e-04
-4.000000e-01	0.000000e+00	-4.000000e+00	-3.600000e+00	1.185516e-01	5.654903e-04	5.654903e-04
-4.000000e-01	0.000000e+00	-3.600000e+00	-3.200000e+00	1.874294e-01	6.988134e-04	6.988134e-04
-4.000000e-01	0.000000e+00	-3.200000e+00	-2.800000e+00	2.893861e-01	8.531651e-04	8.531651e-04
-4.000000e-01	0.000000e+00	-2.800000e+00	-2.400000e+00	4.360046e-01	1.036107e-03	1.036107e-03
-4.000000e-01	0.000000e+00	-2.400000e+00	-2.000000e+00	6.395844e-01	1.234672e-03	1.234672e-03
-4.000000e-01	0.000000e+00	-2.000000e+00	-1.600000e+00	8.981675e-01	1.443291e-03	1.443291e-03
-4.000000e-01	0.000000e+00	-1.600000e+00	-1.200000e+00	1.205491e+00	1.652462e-03	1.652462e-03
-4.000000e-01	0.000000e+00	-1.200000e+00	-8.000000e-01	1.535003e+00	1.849268e-03	1.849268e-03
-4.000000e-01	0.000000e+00	-8.000000e-01	-4.000000e-01	1.829530e+00	2.007402e-03	2.007402e-03
-4.000000e-01	0.000000e+00	-4.000000e-01	0.000000e+00	2.006544e+00	2.092781e-03	2.092781e-03
-4.000000e-01	0.000000e+00	0.000000e+00	4.000000e-01	2.006300e+00	2.092562e-03	2.092562e-03
-4.000000e-01	0.000000e+00	4.000000e-01	8.000000e-01	1.824186e+00	2.002056e-03	2.002056e-03
-4.000000e-01	0.000000e+00	8.000000e-01	1.200000e+00	1.531206e+00	1.850542e-03	1.850542e-03
-4.000000e-01	0.000000e+00	1.200000e+00	1.600000e+00	1.207921e+00	1.657248e-03	1.657248e-03
-4.000000e-01	0.000000e+00	1.600000e+00	2.000000e+00	8.978450e-01	1.441111e-03	1.441111e-03
-4.000000e-01	0.000000e+00	2.000000e+00	2.400000e+00	6.380094e-01	1.229756e-03	1.229756e-03
-4.000000e-01	0.000000e+00	2.400000e+00	2.800000e+00	4.342578e-01	1.029325e-03	1.029325e-03
-4.000000e-01	0.000000e+00	2.800000e+00	3.200000e+00	2.886287e-01	8.575875e-04	8.575875e-04
-4.000000e-01	0.000000e+00	3.200000e+00	3.600000e+00	1.857334e-01	6.936703e-04	6.936703e-04
-4.000000e-01	0.000000e+00	3.600000e+00	4.000000e+00	1.186811e-01	5.675271e-04	5.675271e-04
-4.000000e-01	0.000000e+00	4.000000e+00	4.400000e+00	7.551581e-02	4.608848e-04	4.608848e-04
-4.000000e-01	0.000000e+00	4.400000e+00	4.800000e+00	4.692545e-02	3.692352e-04	3.692352e-04
-4.000000e-01	0.000000e+00	4.800000e+00	5.200000e+00	2.859488e-02	2.900929e-04	2.900929e-04
-4.000000e-01	0.000000e+00	5.200000e+00	5.600000e+00	1.825386e-02	2.349312e-04	2.349312e-04
-4.000000e-01	0.000000e+00	5.600000e+00	6.000000e+00	1.152751e-02	1.885691e-04	1.885691e-04
0.000000e+00	4.000000e-01	-6.000000e+00	-5.600000e+00	1.230060e-02	1.936922e-04	1.936922e-04
0.000000e+00	4.000000e-01	-5.600000e+00	-5.200000e+00	2.002809e-02	2.502694e-04	2.502694e-04
0.000000e+00	4.000000e-01	-5.200000e+00	-4.800000e+00	3.238510e-02	3.123655e-04	3.123655e-04
0.000000e+00	4.000000e-01	-4.800000e+00	-4.400000e+00	5.224048e-02	3.909611e-04	3.909611e-04
0.000000e+00	4.000000e-01	-4.400000e+00	-4.000000e+00	8.488012e-02	4.945979e-04	4.945979e-04
0.000000e+00	4.000000e-01	-4.000000e+00	-3.600000e+00	1.368744e-01	6.110318e-04	6.110318e-04
0.000000e+00	4.000000e-01	-3.600000e+00	-3.200000e+00	2.187400e-01	7.630170e-04	7.630170e-04
0.000000e+00	4.000000e-01	-3.200000e+00	-2.800000e+00	3.421664e-01	9.391090e-04	9.391090e-04
0.000000e+00	4.000000e-01	-2.800000e+00	-2.400000e+00	5.215713e-01	1.143457e-03	1.143457e-03
0.000000e+00	4.000000e-01	-2.400000e+00	-2.000000e+00	7.741513e-01	1.375457e-03	1.375457e-03
0.000000e+00	4.000000e-01	-2.000000e+00	-1.600000e+00	1.104076e+00	1.621805e-03	1.621805e-03
0.000000e+00	4.000000e-01	-1.600000e+00	-1.200000e+00	1.497875e+00	1.868028e-03	1.868028e-03
0.000000e+00	4.000000e-01	-1.200000e+00	-8.000000e-01	1.935389e+00	2.104240e-03	2.104240e-03
0.000000e+00	4.000000e-01	-8.000000e-01	-4.000000e-01	2.330874e+00	2.295930e-03	2.295930e-03
0.000000e+00	4.000000e-01	-4.000000e-01	0.000000e+00	2.583302e+00	2.406173e-03	2.406173e-03
0.000000e+00	4.000000e-01	0.000000e+00	4.000000e-01	2.586359e+00	2.408901e-03	2.408901e-03
0.000000e+00	4.000000e-01	4.000000e-01	8.000000e-01	2.328744e+00	2.294294e-03	2.294294e-03
0.000000e+00	4.000000e-01	8.000000e-01	1.200000e+00	1.932568e+00	2.105134e-03	2.105134e-03
0.000000e+00	4.000000e-01	1.200000e+00	1.600000e+00	1.502236e+00	1.873790e-03	1.873790e-03
0.000000e+00	4.000000e-01	1.600000e+00	2.000000e+00	1.103399e+00	1.618648e-03	1.618648e-03
0.000000e+00	4.000000e-01	2.000000e+00	2.400000e+00	7.752325e-01	1.374827e-03	1.374827e-03
0.000000e+00	4.000000e-01	2.400000e+00	2.800000e+00	5.238385e-01	1.144233e-03	1.144233e-03
0.000000e+00	4.000000e-01	2.800000e+00	3.200000e+00	3.410052e-01	9.337753e-04	9.337753e-04
0.000000e+00	4.000000e-01	3.200000e+00	3.600000e+00	2.161045e-01	7.559643e-04	7.559643e-04
0.000000e+00	4.000000e-01	3.600000e+00	4.000000e+00	1.375716e-01	6.133132e-04	6.133132e-04
0.000000e+00	4.000000e-01	4.000000e+00	4.400000e+00	8.473837e-02	4.842081e-04	4.842081e-04
0.000000e+00	4.000000e-01	4.400000e+00	4.800000e+00	5.241438e-02	3.924396e-04	3.924396e-04
0.000000e+00	4.000000e-01	4.800000e+00	5.200000e+00	3.279677e-02	3.184464e-04	3.184464e-04
0.000000e+00	4.000000e-01	5.200000e+00	5.600000e+00	1.998672e-02	2.510473e-04	2.510473e-04
0.000000e+00	4.000000e-01	5.600000e+00	6.000000e+00	1.248131e-02	2.021419e-04	2.021419e-04
4.000000e-01	8.000000e-01	-6.000000e+00	-5.600000e+00	1.338396e-02	2.128623e-04	2.128623e-04
4.000000e-01	8.000000e-01	-5.600000e+00	-5.200000e+00	2.151777e-02	2.577572e-04	2.577572e-04
4.000000e-01	8.000000e-01	-5.200000e+00	-4.800000e+00	3.542279e-02	3.250669e-04	3.250669e-04
4.000000e-01	8.000000e-01	-4.800000e+00	-4.400000e+00	5.670384e-02	4.079525e-04	4.079525e-04
4.000000e-01	8.000000e-01	-4.400000e+00	-4.000000e+00	9.281956e-02	5.206544e-04	5.206544e-04
4.000000e-01	8.000000e-01	-4.000000e+00	-3.600000e+00	1.526493e-01	6.528806e-04	6.528806e-04
4.000000e-01	8.000000e-01	-3.600000e+00	-3.200000e+00	2.424656e-01	8.121413e-04	8.121413e-04
4.000000e-01	8.000000e-01	-3.200000e+00	-2.800000e+00	3.844102e-01	1.005843e-03	1.005843e-03
4.000000e-01	8.000000e-01	-2.800000e+00	-2.400000e+00	5.984913e-01	1.242835e-03	1.242835e-03
4.000000e-01	8.000000e-01	-2.400000e+00	-2.000000e+00	8.936350e-01	1.499278e-03	1.499278e-03
4.000000e-01	8.000000e-01	-2.000000e+00	-1.600000e+00	1.285811e+00	1.782044e-03	1.782044e-03
4.000000e-01	8.000000e-01	-1.600000e+00	-1.200000e+00	1.765217e+00	2.069422e-03	2.069422e-03
4.000000e-01	8.000000e-01	-1.200000e+00	-8.000000e-01	2.295711e+00	2.339504e-03	2.339504e-03
4.000000e-01	8.000000e-01	-8.000000e-01	-4.000000e-01	2.795057e+00	2.561752e-03	2.561752e-03
4.000000e-01	8.000000e-01	-4.000000e-01	0.000000e+00	3.122766e+00	2.696484e-03	2.696484e-03
4.000000e-01	8.000000e-01	0.000000e+00	4.000000e-01	3.122441e+00	2.696901e-03	2.696901e-03
4.000000e-01	8.000000e-01	4.000000e-01	8.000000e-01	2.798741e+00	2.562766e-03	2.562766e-03
4.000000e-01	8.000000e-01	8.000000e-01	1.200000e+00	2.303837e+00	2.343811e-03	2.343811e-03
4.000000e-01	8.000000e-01	1.200000e+00	1.600000e+00	1.767727e+00	2.072854e-03	2.072854e-03
4.000000e-01	8.000000e-01	1.600000e+00	2.000000e+00	1.287268e+00	1.781003e-03	1.781003e-03
4.000000e-01	8.000000e-01	2.000000e+00	2.400000e+00	8.955950e-01	1.501995e-03	1.501995e-03
4.000000e-01	8.000000e-01	2.400000e+00	2.800000e+00	5.968784e-01	1.237223e-03	1.237223e-03
4.000000e-01	8.000000e-01	2.800000e+00	3.200000e+00	3.831404e-01	1.001291e-03	1.001291e-03
4.000000e-01	8.000000e-01	3.200000e+00	3.600000e+00	2.438514e-01	8.105934e-04	8.105934e-04
4.000000e-01	8.000000e-01	3.600000e+00	4.000000e+00	1.513040e-01	6.498696e-04	6.498696e-04
4.000000e-01	8.000000e-01	4.000000e+00	4.400000e+00	9.364237e-02	5.147330e-04	5.147330e-04
4.000000e-01	8.000000e-01	4.400000e+00	4.800000e+00	5.608910e-02	4.066217e-04	4.066217e-04
4.000000e-01	8.000000e-01	4.800000e+00	5.200000e+00	3.491163e-02	3.320780e-04	3.320780e-04
4.000000e-01	8.000000e-01	5.200000e+00	5.600000e+00	2.160284e-02	2.575924e-04	2.575924e-04
4.000000e-01	8.000000e-01	5.600000e+00	6.000000e+00	1.333939e-02	2.070958e-04	2.070958e-04
8.000000e-01	1.200000e+00	-6.000000e+00	-5.600000e+00	1.463827e-02	2.235147e-04	2.235147e-04
8.000000e-01	1.200000e+00	-5.600000e+00	-5.200000e+00	2.217709e-02	2.638589e-04	2.638589e-04
8.000000e-01	1.200000e+00	-5.200000e+00	-4.800000e+00	3.708836e-02	3.401761e-04	3.401761e-04
8.000000e-01	1.200000e+00	-4.800000e+00	-4.400000e+00	6.034973e-02	4.256157e-04	4.256157e-04
8.000000e-01	1.200000e+00	-4.400000e+00	-4.000000e+00	9.757975e-02	5.311879e-04	5.311879e-04
8.000000e-01	1.200000e+00	-4.000000e+00	-3.600000e+00	1.603910e-01	6.794828e-04	6.794828e-04
8.000000e-01	1.200000e+00	-3.600000e+00	-3.200000e+00	2.584542e-01	8.492938e-04	8.492938e-04
8.000000e-01	1.200000e+00	-3.200000e+00	-2.800000e+00	4.150789e-01	1.062461e-03	1.062461e-03
8.000000e-01	1.200000e+00	-2.800000e+00	-2.400000e+00	6.452569e-01	1.312779e-03	1.312779e-03
8.000000e-01	1.200000e+00	-2.400000e+00	-2.000000e+00	9.743444e-01	1.596579e-03	1.596579e-03
8.000000e-01	1.200000e+00	-2.000000e+00	-1.600000e+00	1.414304e+00	1.909738e-03	1.909738e-03
8.000000e-01	1.200000e+00	-1.600000e+00	-1.200000e+00	1.956093e+00	2.230724e-03	2.230724e-03
8.000000e-01	1.200000e+00	-1.200000e+00	-8.000000e-01	2.566808e+00	2.535537e-03	2.535537e-03
8.000000e-01	1.200000e+00	-8.000000e-01	-4.000000e-01	3.149436e+00	2.792830e-03	2.792830e-03
8.000000e-01	1.200000e+00	-4.000000e-01	0.000000e+00	3.530599e+00	2.945802e-03	2.945802e-03
8.000000e-01	1.200000e+00	0.000000e+00	4.000000e-01	3.530957e+00	2.943499e-03	2.943499e-03
8.000000e-01	1.200000e+00	4.000000e-01	8.000000e-01	3.148448e+00	2.793300e-03	2.793300e-03
8.000000e-01	1.200000e+00	8.000000e-01	1.200000e+00	2.563458e+00	2.533721e-03	2.533721e-03
8.000000e-01	1.200000e+00	1.200000e+00	1.600000e+00	1.954334e+00	2.226686e-03	2.226686e-03
8.000000e-01	1.200000e+00	1.600000e+00	2.000000e+00	1.417996e+00	1.914609e-03	1.914609e-03
8.000000e-01	1.200000e+00	2.000000e+00	2.400000e+00	9.750788e-01	1.598062e-03	1.598062e-03
8.000000e-01	1.200000e+00	2.400000e+00	2.800000e+00	6.472331e-01	1.313035e-03	1.313035e-03
8.000000e-01	1.200000e+00	2.800000e+00	3.200000e+00	4.149332e-01	1.062976e-03	1.062976e-03
8.000000e-01	1.200000e+00	3.200000e+00	3.600000e+00	2.615641e-01	8.537248e-04	8.537248e-04
8.000000e-01	1.200000e+00	3.600000e+00	4.000000e+00	1.621474e-01	6.817856e-04	6.817856e-04
8.000000e-01	1.200000e+00	4.000000e+00	4.400000e+00	9.861094e-02	5.379804e-04	5.379804e-04
8.000000e-01	1.200000e+00	4.400000e+00	4.800000e+00	6.039667e-02	4.273060e-04	4.273060e-04
8.000000e-01	1.200000e+00	4.800000e+00	5.200000e+00	3.671591e-02	3.346174e-04	3.346174e-04
8.000000e-01	1.200000e+00	5.200000e+00	5.600000e+00	2.253756e-02	2.701023e-04	2.701023e-04
8.000000e-01	1.200000e+00	5.600000e+00	6.000000e+00	1.356136e-02	2.101694e-04	2.101694e-04
1.200000e+00	1.600000e+00	-6.000000e+00	-5.600000e+00	1.372767e-02	2.140708e-04	2.140708e-04
1.200000e+00	1.600000e+00	-5.600000e+00	-5.200000e+00	2.209213e-02	2.615196e-04	2.615196e-04
1.200000e+00	1.600000e+00	-5.200000e+00	-4.800000e+00	3.645256e-02	3.374880e-04	3.374880e-04
1.200000e+00	1.600000e+00	-4.800000e+00	-4.400000e+00	6.069496e-02	4.286725e-04	4.286725e-04
1.200000e+00	1.600000e+00	-4.400000e+00	-4.000000e+00	9.831681e-02	5.385037e-04	5.385037e-04
1.200000e+00	1.600000e+00	-4.000000e+00	-3.600000e+00	1.626752e-01	6.886025e-04	6.886025e-04
1.200000e+00	1.600000e+00	-3.600000e+00	-3.200000e+00	2.643565e-01	8.697645e-04	8.697645e-04
1.200000e+00	1.600000e+00	-3.200000e+00	-2.800000e+00	4.270066e-01	1.097798e-03	1.097798e-03
1.200000e+00	1.600000e+00	-2.800000e+00	-2.400000e+00	6.611412e-01	1.353185e-03	1.353185e-03
1.200000e+00	1.600000e+00	-2.400000e+00	-2.000000e+00	1.006001e+00	1.661850e-03	1.661850e-03
1.200000e+00	1.600000e+00	-2.000000e+00	-1.600000e+00	1.465482e+00	1.991506e-03	1.991506e-03
1.200000e+00	1.600000e+00	-1.600000e+00	-1.200000e+00	2.034317e+00	2.330464e-03	2.330464e-03
1.200000e+00	1.600000e+00	-1.200000e+00	-8.000000e-01	2.677570e+00	2.666532e-03	2.666532e-03
1.200000e+00	1.600000e+00	-8.000000e-01	-4.000000e-01	3.302763e+00	2.947056e-03	2.947056e-03
1.200000e+00	1.600000e+00	-4.000000e-01	0.000000e+00	3.706774e+00	3.118600e-03	3.118600e-03
1.200000e+00	1.600000e+00	0.000000e+00	4.000000e-01	3.705461e+00	3.115821e-03	3.115821e-03
1.200000e+00	1.600000e+00	4.000000e-01	8.000000e-01	3.302732e+00	2.949605e-03	2.949605e-03
1.200000e+00	1.600000e+00	8.000000e-01	1.200000e+00	2.680137e+00	2.672684e-03	2.672684e-03
1.200000e+00	1.600000e+00	1.200000e+00	1.600000e+00	2.031279e+00	2.331786e-03	2.331786e-03
1.200000e+00	1.600000e+00	1.600000e+00	2.000000e+00	1.462627e+00	1.987159e-03	1.987159e-03
1.200000e+00	1.600000e+00	2.000000e+00	2.400000e+00	1.004632e+00	1.658291e-03	1.658291e-03
1.200000e+00	1.600000e+00	2.400000e+00	2.800000e+00	6.653769e-01	1.359976e-03	1.359976e-03
1.200000e+00	1.600000e+00	2.800000e+00	3.200000e+00	4.250646e-01	1.092405e-03	1.092405e-03
1.200000e+00	1.600000e+00	3.200000e+00	3.600000e+00	2.646906e-01	8.732507e-04	8.732507e-04
1.200000e+00	1.600000e+00	3.600000e+00	4.000000e+00	1.626472e-01	6.938758e-04	6.938758e-04
1.200000e+00	1.600000e+00	4.000000e+00	4.400000e+00	1.002377e-01	5.493545e-04	5.493545e-04
1.200000e+00	1.600000e+00	4.400000e+00	4.800000e+00	6.022583e-02	4.293452e-04	4.293452e-04
1.200000e+00	1.600000e+00	4.800000e+00	5.200000e+00	3.644794e-02	3.381852e-04	3.381852e-04
1.200000e+00	1.600000e+00	5.200000e+00	5.600000e+00	2.234880e-02	2.624456e-04	2.624456e-04
1.200000e+00	1.600000e+00	5.600000e+00	6.000000e+00	1.358589e-02	2.089688e-04	2.089688e-04
1.600000e+00	2.000000e+00	-6.000000e+00	-5.600000e+00	1.337241e-02	2.135367e-04	2.135367e-04
1.600000e+00	2.000000e+00	-5.600000e+00	-5.200000e+00	2.109203e-02	2.549481e-04	2.549481e-04
1.600000e+00	2.000000e+00	-5.200000e+00	-4.800000e+00	3.511469e-02	3.286046e-04	3.286046e-04
1.600000e+00	2.000000e+00	-4.800000e+00	-4.400000e+00	5.897574e-02	4.262961e-04	4.262961e-04
1.600000e+00	2.000000e+00	-4.400000e+00	-4.000000e+00	9.615244e-02	5.389645e-04	5.389645e-04
1.600000e+00	2.000000e+00	-4.000000e+00	-3.600000e+00	1.575518e-01	6.849472e-04	6.849472e-04
1.600000e+00	2.000000e+00	-3.600000e+00	-3.200000e+00	2.578394e-01	8.708426e-04	8.708426e-04
1.600000e+00	2.000000e+00	-3.200000e+00	-2.800000e+00	4.127784e-01	1.099998e-03	1.099998e-03
1.600000e+00	2.000000e+00	-2.800000e+00	-2.400000e+00	6.459206e-01	1.366651e-03	1.366651e-03
1.600000e+00	2.000000e+00	-2.400000e+00	-2.000000e+00	9.822906e-01	1.679384e-03	1.679384e-03
1.600000e+00	2.000000e+00	-2.000000e+00	-1.600000e+00	1.426399e+00	2.015731e-03	2.015731e-03
1.600000e+00	2.000000e+00	-1.600000e+00	-1.200000e+00	1.978686e+00	2.370768e-03	2.370768e-03
1.600000e+00	2.000000e+00	-1.200000e+00	-8.000000e-01	2.606559e+00	2.717823e-03	2.717823e-03
1.600000e+00	2.000000e+00	-8.000000e-01	-4.000000e-01	3.217705e+00	3.017038e-03	3.017038e-03
1.600000e+00	2.000000e+00	-4.000000e-01	0.000000e+00	3.613813e+00	3.195282e-03	3.195282e-03
1.600000e+00	2.000000e+00	0.000000e+00	4.000000e-01	3.611845e+00	3.194103e-03	3.194103e-03
1.600000e+00	2.000000e+00	4.000000e-01	8.000000e-01	3.213758e+00	3.012286e-03	3.012286e-03
1.600000e+00	2.000000e+00	8.000000e-01	1.200000e+00	2.605363e+00	2.713295e-03	2.713295e-03
1.600000e+00	2.000000e+00	1.200000e+00	1.600000e+00	1.982482e+00	2.373363e-03	2.373363e-03
1.600000e+00	2.000000e+00	1.600000e+00	2.000000e+00	1.429729e+00	2.023145e-03	2.023145e-03
1.600000e+00	2.000000e+00	2.000000e+00	2.400000e+00	9.774306e-01	1.673035e-03	1.673035e-03
1.600000e+00	2.000000e+00	2.400000e+00	2.800000e+00	6.484944e-01	1.372764e-03	1.372764e-03
1.600000e+00	2.000000e+00	2.800000e+00	3.200000e+00	4.123718e-01	1.099258e-03	1.099258e-03
1.600000e+00	2.000000e+00	3.200000e+00	3.600000e+00	2.579776e-01	8.743989e-04	8.743989e-04
1.600000e+00	2.000000e+00	3.600000e+00	4.000000e+00	1.583824e-01	6.889882e-04	6.889882e-04
1.600000e+00	2.000000e+00	4.000000e+00	4.400000e+00	9.660269e-02	5.442250e-04	5.442250e-04
1.600000e+00	2.000000e+00	4.400000e+00	4.800000e+00	5.822204e-02	4.265379e-04	4.265379e-04
1.600000e+00	2.000000e+00	4.800000e+00	5.200000e+00	3.495754e-02	3.359490e-04	3.359490e-04
1.600000e+00	2.000000e+00	5.200000e+00	5.600000e+00	2.190215e-02	2.666830e-04	2.666830e-04
1.600000e+00	2.000000e+00	5.600000e+00	6.000000e+00	1.354607e-02	2.107254e-04	2.107254e-04
2.000000e+00	2.400000e+00	-6.000000e+00	-5.600000e+00	1.245386e-02	2.025532e-04	2.025532e-04
2.000000e+00	2.400000e+00	-5.600000e+00	-5.200000e+00	2.036949e-02	2.582478e-04	2.582478e-04
2.000000e+00	2.400000e+00	-5.200000e+00	-4.800000e+00	3.331164e-02	3.267588e-04	3.267588e-04
2.000000e+00	2.400000e+00	-4.800000e+00	-4.400000e+00	5.442961e-02	4.143181e-04	4.143181e-04
2.000000e+00	2.400000e+00	-4.400000e+00	-4.000000e+00	8.957356e-02	5.331050e-04	5.331050e-04
2.000000e+00	2.400000e+00	-4.000000e+00	-3.600000e+00	1.476168e-01	6.764449e-04	6.764449e-04
2.000000e+00	2.400000e+00	-3.600000e+00	-3.200000e+00	2.367173e-01	8.483058e-04	8.483058e-04
2.000000e+00	2.400000e+00	-3.200000e+00	-2.800000e+00	3.821960e-01	1.080461e-03	1.080461e-03
2.000000e+00	2.400000e+00	-2.800000e+00	-2.400000e+00	5.963270e-01	1.341029e-03	1.341029e-03
2.000000e+00	2.400000e+00	-2.400000e+00	-2.000000e+00	8.979994e-01	1.645061e-03	1.645061e-03
2.000000e+00	2.400000e+00	-2.000000e+00	-1.600000e+00	1.303914e+00	1.980328e-03	1.980328e-03
2.000000e+00	2.400000e+00	-1.600000e+00	-1.200000e+00	1.807427e+00	2.335103e-03	2.335103e-03
2.000000e+00	2.400000e+00	-1.200000e+00	-8.000000e-01	2.363562e+00	2.672018e-03	2.672018e-03
2.000000e+00	2.400000e+00	-8.000000e-01	-4.000000e-01	2.903614e+00	2.970004e-03	2.970004e-03
2.000000e+00	2.400000e+00	-4.000000e-01	0.000000e+00	3.257037e+00	3.155175e-03	3.155175e-03
2.000000e+00	2.400000e+00	0.000000e+00	4.000000e-01	3.262607e+00	3.158152e-03	3.158152e-03
2.000000e+00	2.400000e+00	4.000000e-01	8.000000e-01	2.905343e+00	2.970577e-03	2.970577e-03
2.000000e+00	2.400000e+00	8.000000e-01	1.200000e+00	2.366856e+00	2.676686e-03	2.676686e-03
2.000000e+00	2.400000e+00	1.200000e+00	1.600000e+00	1.803658e+00	2.333579e-03	2.333579e-03
2.000000e+00	2.400000e+00	1.600000e+00	2.000000e+00	1.303163e+00	1.981347e-03	1.981347e-03
2.000000e+00	2.400000e+00	2.000000e+00	2.400000e+00	8.987313e-01	1.647516e-03	1.647516e-03
2.000000e+00	2.400000e+00	2.400000e+00	2.800000e+00	5.952803e-01	1.340600e-03	1.340600e-03
2.000000e+00	2.400000e+00	2.800000e+00	3.200000e+00	3.822836e-01	1.078292e-03	1.078292e-03
2.000000e+00	2.400000e+00	3.200000e+00	3.600000e+00	2.374448e-01	8.556360e-04	8.556360e-04
2.000000e+00	2.400000e+00	3.600000e+00	4.000000e+00	1.471736e-01	6.761850e-04	6.761850e-04
2.000000e+00	2.400000e+00	4.000000e+00	4.400000e+00	8.910100e-02	5.272979e-04	5.272979e-04
2.000000e+00	2.400000e+00	4.400000e+00	4.800000e+00	5.496146e-02	4.191732e-04	4.191732e-04
2.000000e+00	2.400000e+00	4.800000e+00	5.200000e+00	3.326988e-02	3.261411e-04	3.261411e-04
2.000000e+00	2.400000e+00	5.200000e+00	5.600000e+00	2.031456e-02	2.589549e-04	2.589549e-04
2.000000e+00	2.400000e+00	5.600000e+00	6.000000e+00	1.223175e-02	1.995880e-04	1.995880e-04
2.400000e+00	2.800000e+00	-6.000000e+00	-5.600000e+00	1.181552e-02	1.962028e-04	1.962028e-04
2.400000e+00	2.800000e+00	-5.600000e+00	-5.200000e+00	1.805150e-02	2.431308e-04	2.431308e-04
2.400000e+00	2.800000e+00	-5.200000e+00	-4.800000e+00	2.966225e-02	3.139950e-04	3.139950e-04
2.400000e+00	2.800000e+00	-4.800000e+00	-4.400000e+00	4.836356e-02	3.923453e-04	3.923453e-04
2.400000e+00	2.800000e+00	-4.400000e+00	-4.000000e+00	7.973737e-02	5.073351e-04	5.073351e-04
2.400000e+00	2.800000e+00	-4.000000e+00	-3.600000e+00	1.302118e-01	6.465053e-04	6.465053e-04
2.400000e+00	2.800000e+00	-3.600000e+00	-3.200000e+00	2.090774e-01	8.152394e-04	8.152394e-04
2.400000e+00	2.800000e+00	-3.200000e+00	-2.800000e+00	3.336478e-01	1.026216e-03	1.026216e-03
2.400000e+00	2.800000e+00	-2.800000e+00	-2.400000e+00	5.177721e-01	1.279776e-03	1.279776e-03
2.400000e+00	2.800000e+00	-2.400000e+00	-2.000000e+00	7.770144e-01	1.565364e-03	1.565364e-03
2.400000e+00	2.800000e+00	-2.000000e+00	-1.600000e+00	1.117186e+00	1.878810e-03	1.878810e-03
2.400000e+00	2.800000e+00	-1.600000e+00	-1.200000e+00	1.540441e+00	2.217877e-03	2.217877e-03
2.400000e+00	2.800000e+00	-1.200000e+00	-8.000000e-01	1.998531e+00	2.534066e-03	2.534066e-03
2.400000e+00	2.800000e+00	-8.000000e-01	-4.000000e-01	2.436076e+00	2.817487e-03	2.817487e-03
2.400000e+00	2.800000e+00	-4.000000e-01	0.000000e+00	2.717098e+00	2.985901e-03	2.985901e-03
2.400000e+00	2.800000e+00	0.000000e+00	4.000000e-01	2.719861e+00	2.988569e-03	2.988569e-03
2.400000e+00	2.800000e+00	4.000000e-01	8.000000e-01	2.438998e+00	2.817396e-03	2.817396e-03
2.400000e+00	2.800000e+00	8.000000e-01	1.200000e+00	2.003197e+00	2.541151e-03	2.541151e-03
2.400000e+00	2.800000e+00	1.200000e+00	1.600000e+00	1.538629e+00	2.215632e-03	2.215632e-03
2.400000e+00	2.800000e+00	1.600000e+00	2.000000e+00	1.121018e+00	1.885209e-03	1.885209e-03
2.400000e+00	2.800000e+00	2.000000e+00	2.400000e+00	7.770750e-01	1.569275e-03	1.569275e-03
2.400000e+00	2.800000e+00	2.400000e+00	2.800000e+00	5.177705e-01	1.280998e-03	1.280998e-03
2.400000e+00	2.800000e+00	2.800000e+00	3.200000e+00	3.324831e-01	1.028828e-03	1.028828e-03
2.400000e+00	2.800000e+00	3.200000e+00	3.600000e+00	2.082010e-01	8.088664e-04	8.088664e-04
2.400000e+00	2.800000e+00	3.600000e+00	4.000000e+00	1.309798e-01	6.461004e-04	6.461004e-04
2.400000e+00	2.800000e+00	4.000000e+00	4.400000e+00	8.066550e-02	5.111239e-04	5.111239e-04
2.400000e+00	2.800000e+00	4.400000e+00	4.800000e+00	4.799917e-02	3.938026e-04	3.938026e-04
2.400000e+00	2.800000e+00	4.800000e+00	5.200000e+00	2.956986e-02	3.108765e-04	3.108765e-04
2.400000e+00	2.800000e+00	5.200000e+00	5.600000e+00	1.794398e-02	2.400404e-04	2.400404e-04
2.400000e+00	2.800000e+00	5.600000e+00	6.000000e+00	1.140799e-02	1.963906e-04	1.963906e-04
2.800000e+00	3.200000e+00	-6.000000e+00	-5.600000e+00	9.707875e-03	1.798496e-04	1.798496e-04
2.800000e+00	3.200000e+00	-5.600000e+00	-5.200000e+00	1.576368e-02	2.328453e-04	2.328453e-04
2.800000e+00	3.200000e+00	-5.200000e+00	-4.800000e+00	2.558741e-02	2.947932e-04	2.947932e-04
2.800000e+00	3.200000e+00	-4.800000e+00	-4.400000e+00	4.146594e-02	3.679425e-04	3.679425e-04
2.800000e+00	3.200000e+00	-4.400000e+00	-4.000000e+00	6.854306e-02	4.749649e-04	4.749649e-04
2.800000e+00	3.200000e+00	-4.000000e+00	-3.600000e+00	1.100284e-01	6.014494e-04	6.014494e-04
2.800000e+00	3.200000e+00	-3.600000e+00	-3.200000e+00	1.750978e-01	7.575425e-04	7.575425e-04
2.800000e+00	3.200000e+00	-3.200000e+00	-2.800000e+00	2.766890e-01	9.527604e-04	9.527604e-04
2.800000e+00	3.200000e+00	-2.800000e+00	-2.400000e+00	4.261592e-01	1.185536e-03	1.185536e-03
2.800000e+00	3.200000e+00	-2.400000e+00	-2.000000e+00	6.333056e-01	1.445924e-03	1.445924e-03
2.800000e+00	3.200000e+00	-2.000000e+00	-1.600000e+00	9.008812e-01	1.730498e-03	1.730498e-03
2.800000e+00	3.200000e+00	-1.600000e+00	-1.200000e+00	1.236606e+00	2.040546e-03	2.040546e-03
2.800000e+00	3.200000e+00	-1.200000e+00	-8.000000e-01	1.584637e+00	2.320199e-03	2.320199e-03
2.800000e+00	3.200000e+00	-8.000000e-01	-4.000000e-01	1.904075e+00	2.560873e-03	2.560873e-03
2.800000e+00	3.200000e+00	-4.000000e-01	0.000000e+00	2.109537e+00	2.711348e-03	2.711348e-03
2.800000e+00	3.200000e+00	0.000000e+00	4.000000e-01	2.102307e+00	2.706249e-03	2.706249e-03
2.800000e+00	3.200000e+00	4.000000e-01	8.000000e-01	1.906062e+00	2.566011e-03	2.566011e-03
2.800000e+00	3.200000e+00	8.000000e-01	1.200000e+00	1.580322e+00	2.320006e-03	2.320006e-03
2.800000e+00	3.200000e+00	1.200000e+00	1.600000e+00	1.230394e+00	2.028776e-03	2.028776e-03
2.800000e+00	3.200000e+00	1.600000e+00	2.000000e+00	9.058262e-01	1.738072e-03	1.738072e-03
2.800000e+00	3.200000e+00	2.000000e+00	2.400000e+00	6.356331e-01	1.452699e-03	1.452699e-03
2.800000e+00	3.200000e+00	2.400000e+00	2.800000e+00	4.255376e-01	1.183037e-03	1.183037e-03
2.800000e+00	3.200000e+00	2.800000e+00	3.200000e+00	2.763601e-01	9.549423e-04	9.549423e-04
2.800000e+00	3.200000e+00	3.200000e+00	3.600000e+00	1.753250e-01	7.565325e-04	7.565325e-04
2.800000e+00	3.200000e+00	3.600000e+00	4.000000e+00	1.107321e-01	6.014880e-04	6.014880e-04
2.800000e+00	3.200000e+00	4.000000e+00	4.400000e+00	6.802437e-02	4.713660e-04	4.713660e-04
2.800000e+00	3.200000e+00	4.400000e+00	4.800000e+00	4.158264e-02	3.683202e-04	3.683202e-04
2.800000e+00	3.200000e+00	4.800000e+00	5.200000e+00	2.559576e-02	2.880023e-04	2.880023e-04
2.800000e+00	3.200000e+00	5.200000e+00	5.600000e+00	1.585300e-02	2.266188e-04	2.266188e-04
2.800000e+00	3.200000e+00	5.600000e+00	6.000000e+00	1.008926e-02	1.862798e-04	1.862798e-04
3.200000e+00	3.600000e+00	-6.000000e+00	-5.600000e+00	8.206712e-03	1.643613e-04	1.643613e-04
3.200000e+00	3.600000e+00	-5.600000e+00	-5.200000e+00	1.336556e-02	2.128801e-04	2.128801e-04
3.200000e+00	3.600000e+00	-5.200000e+00	-4.800000e+00	2.223714e-02	2.776770e-04	2.776770e-04
3.200000e+00	3.600000e+00	-4.800000e+00	-4.400000e+00	3.445408e-02	3.380917e-04	3.380917e-04
3.200000e+00	3.600000e+00	-4.400000e+00	-4.000000e+00	5.574407e-02	4.337404e-04	4.337404e-04
3.200000e+00	3.600000e+00	-4.000000e+00	-3.600000e+00	8.911244e-02	5.504491e-04	5.504491e-04
3.200000e+00	3.600000e+00	-3.600000e+00	-3.200000e+00	1.402139e-01	6.837489e-04	6.837489e-04
3.200000e+00	3.600000e+00	-3.200000e+00	-2.800000e+00	2.188160e-01	8.629618e-04	8.629618e-04
3.200000e+00	3.600000e+00	-2.800000e+00	-2.400000e+00	3.317506e-01	1.063979e-03	1.063979e-03
3.200000e+00	3.600000e+00	-2.400000e+00	-2.000000e+00	4.890556e-01	1.297130e-03	1.297130e-03
3.200000e+00	3.600000e+00	-2.000000e+00	-1.600000e+00	6.877281e-01	1.544883e-03	1.544883e-03
3.200000e+00	3.600000e+00	-1.600000e+00	-1.200000e+00	9.301462e-01	1.810473e-03	1.810473e-03
3.200000e+00	3.600000e+00	-1.200000e+00	-8.000000e-01	1.175361e+00	2.045916e-03	2.045916e-03
3.200000e+00	3.600000e+00	-8.000000e-01	-4.000000e-01	1.400383e+00	2.248738e-03	2.248738e-03
3.200000e+00	3.600000e+00	-4.000000e-01	0.000000e+00	1.530959e+00	2.364475e-03	2.364475e-03
3.200000e+00	3.600000e+00	0.000000e+00	4.000000e-01	1.528987e+00	2.364412e-03	2.364412e-03
3.200000e+00	3.600000e+00	4.000000e-01	8.000000e-01	1.396599e+00	2.247932e-03	2.247932e-03
3.200000e+00	3.600000e+00	8.000000e-01	1.200000e+00	1.177181e+00	2.051669e-03	2.051669e-03
3.200000e+00	3.600000e+00	1.200000e+00	1.600000e+00	9.284600e-01	1.805157e-03	1.805157e-03
3.200000e+00	3.600000e+00	1.600000e+00	2.000000e+00	6.913731e-01	1.549943e-03	1.549943e-03
3.200000e+00	3.600000e+00	2.000000e+00	2.400000e+00	4.906845e-01	1.297554e-03	1.297554e-03
3.200000e+00	3.600000e+00	2.400000e+00	2.800000e+00	3.337363e-01	1.065970e-03	1.065970e-03
3.200000e+00	3.600000e+00	2.800000e+00	3.200000e+00	2.198379e-01	8.612847e-04	8.612847e-04
3.200000e+00	3.600000e+00	3.200000e+00	3.600000e+00	1.408779e-01	6.894421e-04	6.894421e-04
3.200000e+00	3.600000e+00	3.600000e+00	4.000000e+00	8.853169e-02	5.468418e-04	5.468418e-04
3.200000e+00	3.600000e+00	4.000000e+00	4.400000e+00	5.577422e-02	4.348325e-04	4.348325e-04
3.200000e+00	3.600000e+00	4.400000e+00	4.800000e+00	3.403566e-02	3.361422e-04	3.361422e-04
3.200000e+00	3.600000e+00	4.800000e+00	5.200000e+00	2.191386e-02	2.748294e-04	2.748294e-04
3.200000e+00	3.600000e+00	5.200000e+00	5.600000e+00	1.339407e-02	2.109711e-04	2.109711e-04
3.200000e+00	3.600000e+00	5.600000e+00	6.000000e+00	8.480637e-03	1.664503e-04	1.664503e-04
3.600000e+00	4.000000e+00	-6.000000e+00	-5.600000e+00	7.015962e-03	1.546952e-04	1.546952e-04
3.600000e+00	4.000000e+00	-5.600000e+00	-5.200000e+00	1.105863e-02	1.916374e-04	1.916374e-04
3.600000e+00	4.000000e+00	-5.200000e+00	-4.800000e+00	1.740992e-02	2.426399e-04	2.426399e-04
3.600000e+00	4.000000e+00	-4.800000e+00	-4.400000e+00	2.764133e-02	3.066729e-04	3.066729e-04
3.600000e+00	4.000000e+00	-4.400000e+00	-4.000000e+00	4.346834e-02	3.823244e-04	3.823244e-04
3.600000e+00	4.000000e+00	-4.000000e+00	-3.600000e+00	7.033469e-02	4.934136e-04	4.934136e-04
3.600000e+00	4.000000e+00	-3.600000e+00	-3.200000e+00	1.085149e-01	6.150359e-04	6.150359e-04
3.600000e+00	4.000000e+00	-3.200000e+00	-2.800000e+00	1.643732e-01	7.566610e-04	7.566610e-04
3.600000e+00	4.000000e+00	-2.800000e+00	-2.400000e+00	2.448231e-01	9.261591e-04	9.261591e-04
3.600000e+00	4.000000e+00	-2.400000e+00	-2.000000e+00	3.580636e-01	1.130404e-03	1.130404e-03
3.600000e+00	4.000000e+00	-2.000000e+00	-1.600000e+00	4.975873e-01	1.336801e-03	1.336801e-03
3.600000e+00	4.000000e+00	-1.600000e+00	-1.200000e+00	6.596325e-01	1.554234e-03	1.554234e-03
3.600000e+00	4.000000e+00	-1.200000e+00	-8.000000e-01	8.243488e-01	1.745596e-03	1.745596e-03
3.600000e+00	4.000000e+00	-8.000000e-01	-4.000000e-01	9.699031e-01	1.910652e-03	1.910652e-03
3.600000e+00	4.000000e+00	-4.000000e-01	0.000000e+00	1.052099e+00	1.996214e-03	1.996214e-03
3.600000e+00	4.000000e+00	0.000000e+00	4.000000e-01	1.054238e+00	1.997325e-03	1.997325e-03
3.600000e+00	4.000000e+00	4.000000e-01	8.000000e-01	9.699369e-01	1.909104e-03	1.909104e-03
3.600000e+00	4.000000e+00	8.000000e-01	1.200000e+00	8.279294e-01	1.753339e-03	1.753339e-03
3.600000e+00	4.000000e+00	1.200000e+00	1.600000e+00	6.615581e-01	1.554099e-03	1.554099e-03
3.600000e+00	4.000000e+00	1.600000e+00	2.000000e+00	4.996624e-01	1.344517e-03	1.344517e-03
3.600000e+00	4.000000e+00	2.000000e+00	2.400000e+00	3.579265e-01	1.126485e-03	1.126485e-03
3.600000e+00	4.000000e+00	2.400000e+00	2.800000e+00	2.468865e-01	9.330132e-04	9.330132e-04
3.600000e+00	4.000000e+00	2.800000e+00	3.200000e+00	1.650336e-01	7.620068e-04	7.620068e-04
3.600000e+00	4.000000e+00	3.200000e+00	3.600000e+00	1.075681e-01	6.084451e-04	6.084451e-04
3.600000e+00	4.000000e+00	3.600000e+00	4.000000e+00	6.796075e-02	4.853638e-04	4.853638e-04
3.600000e+00	4.000000e+00	4.000000e+00	4.400000e+00	4.360572e-02	3.852471e-04	3.852471e-04
3.600000e+00	4.000000e+00	4.400000e+00	4.800000e+00	2.799544e-02	3.102368e-04	3.102368e-04
3.600000e+00	4.000000e+00	4.800000e+00	5.200000e+00	1.772687e-02	2.477522e-04	2.477522e-04
3.600000e+00	4.000000e+00	5.200000e+00	5.600000e+00	1.130984e-02	1.971953e-04	1.971953e-04
3.600000e+00	4.000000e+00	5.600000e+00	6.000000e+00	6.865975e-03	1.511863e-04	1.511863e-04
4.000000e+00	4.400000e+00	-6.000000e+00	-5.600000e+00	5.775881e-03	1.398374e-04	1.398374e-04
4.000000e+00	4.400000e+00	-5.600000e+00	-5.200000e+00	8.413519e-03	1.670950e-04	1.670950e-04
4.000000e+00	4.400000e+00	-5.200000e+00	-4.800000e+00	1.362044e-02	2.126537e-04	2.126537e-04
4.000000e+00	4.400000e+00	-4.800000e+00	-4.400000e+00	2.092473e-02	2.667106e-04	2.667106e-04
4.000000e+00	4.400000e+00	-4.400000e+00	-4.000000e+00	3.295932e-02	3.350378e-04	3.350378e-04
4.000000e+00	4.400000e+00	-4.000000e+00	-3.600000e+00	5.175793e-02	4.246735e-04	4.246735e-04
4.000000e+00	4.400000e+00	-3.600000e+00	-3.200000e+00	7.966431e-02	5.322658e-04	5.322658e-04
4.000000e+00	4.400000e+00	-3.200000e+00	-2.800000e+00	1.188162e-01	6.507997e-04	6.507997e-04
4.000000e+00	4.400000e+00	-2.800000e+00	-2.400000e+00	1.749879e-01	7.926323e-04	7.926323e-04
4.000000e+00	4.400000e+00	-2.400000e+00	-2.000000e+00	2.488308e-01	9.539877e-04	9.539877e-04
4.000000e+00	4.400000e+00	-2.000000e+00	-1.600000e+00	3.437391e-01	1.129894e-03	1.129894e-03
4.000000e+00	4.400000e+00	-1.600000e+00	-1.200000e+00	4.469113e-01	1.294413e-03	1.294413e-03
4.000000e+00	4.400000e+00	-1.200000e+00	-8.000000e-01	5.519743e-01	1.454607e-03	1.454607e-03
4.000000e+00	4.400000e+00	-8.000000e-01	-4.000000e-01	6.394137e-01	1.567750e-03	1.567750e-03
4.000000e+00	4.400000e+00	-4.000000e-01	0.000000e+00	6.903706e-01	1.640903e-03	1.640903e-03
4.000000e+00	4.400000e+00	0.000000e+00	4.000000e-01	6.890500e-01	1.638254e-03	1.638254e-03
4.000000e+00	4.400000e+00	4.000000e-01	8.000000e-01	6.391456e-01	1.569573e-03	1.569573e-03
4.000000e+00	4.400000e+00	8.000000e-01	1.200000e+00	5.509657e-01	1.449436e-03	1.449436e-03
4.000000e+00	4.400000e+00	1.200000e+00	1.600000e+00	4.484164e-01	1.301777e-03	1.301777e-03
4.000000e+00	4.400000e+00	1.600000e+00	2.000000e+00	3.427176e-01	1.127739e-03	1.127739e-03
4.000000e+00	4.400000e+00	2.000000e+00	2.400000e+00	2.512083e-01	9.566539e-04	9.566539e-04
4.000000e+00	4.400000e+00	2.400000e+00	2.800000e+00	1.740006e-01	7.894809e-04	7.894809e-04
4.000000e+00	4.400000e+00	2.800000e+00	3.200000e+00	1.197116e-01	6.565925e-04	6.565925e-04
4.000000e+00	4.400000e+00	3.200000e+00	3.600000e+00	7.817162e-02	5.244805e-04	5.244805e-04
4.000000e+00	4.400000e+00	3.600000e+00	4.000000e+00	5.111892e-02	4.233454e-04	4.233454e-04
4.000000e+00	4.400000e+00	4.000000e+00	4.400000e+00	3.293742e-02	3.365820e-04	3.365820e-04
4.000000e+00	4.400000e+00	4.400000e+00	4.800000e+00	2.134399e-02	2.705782e-04	2.705782e-04
4.000000e+00	4.400000e+00	4.800000e+00	5.200000e+00	1.380376e-02	2.161733e-04	2.161733e-04
4.000000e+00	4.400000e+00	5.200000e+00	5.600000e+00	8.977913e-03	1.725345e-04	1.725345e-04
4.000000e+00	4.400000e+00	5.600000e+00	6.000000e+00	5.802331e-03	1.419443e-04	1.419443e-04
4.400000e+00	4.800000e+00	-6.000000e+00	-5.600000e+00	4.636901e-03	1.227427e-04	1.227427e-04
4.400000e+00	4.800000e+00	-5.600000e+00	-5.200000e+00	7.008719e-03	1.528774e-04	1.528774e-04
4.400000e+00	4.800000e+00	-5.200000e+00	-4.800000e+00	1.050032e-02	1.886569e-04	1.886569e-04
4.400000e+00	4.800000e+00	-4.800000e+00	-4.400000e+00	1.630591e-02	2.383624e-04	2.383624e-04
4.400000e+00	4.800000e+00	-4.400000e+00	-4.000000e+00	2.409552e-02	2.880040e-04	2.880040e-04
4.400000e+00	4.800000e+00	-4.000000e+00	-3.600000e+00	3.718989e-02	3.599269e-04	3.599269e-04
4.400000e+00	4.800000e+00	-3.600000e+00	-3.200000e+00	5.616074e-02	4.457020e-04	4.457020e-04
4.400000e+00	4.800000e+00	-3.200000e+00	-2.800000e+00	8.367425e-02	5.510428e-04	5.510428e-04
4.400000e+00	4.800000e+00	-2.800000e+00	-2.400000e+00	1.195010e-01	6.658439e-04	6.658439e-04
4.400000e+00	4.800000e+00	-2.400000e+00	-2.000000e+00	1.674524e-01	7.918000e-04	7.918000e-04
4.400000e+00	4.800000e+00	-2.000000e+00	-1.600000e+00	2.252289e-01	9.241305e-04	9.241305e-04
4.400000e+00	4.800000e+00	-1.600000e+00	-1.200000e+00	2.914596e-01	1.058176e-03	1.058176e-03
4.400000e+00	4.800000e+00	-1.200000e+00	-8.000000e-01	3.514134e-01	1.174150e-03	1.174150e-03
4.400000e+00	4.800000e+00	-8.000000e-01	-4.000000e-01	4.083504e-01	1.268130e-03	1.268130e-03
4.400000e+00	4.800000e+00	-4.000000e-01	0.000000e+00	4.342069e-01	1.309332e-03	1.309332e-03
4.400000e+00	4.800000e+00	0.000000e+00	4.000000e-01	4.333637e-01	1.306005e-03	1.306005e-03
4.400000e+00	4.800000e+00	4.000000e-01	8.000000e-01	4.073775e-01	1.264119e-03	1.264119e-03
4.400000e+00	4.800000e+00	8.000000e-01	1.200000e+00	3.521579e-01	1.174750e-03	1.174750e-03
4.400000e+00	4.800000e+00	1.200000e+00	1.600000e+00	2.924169e-01	1.066947e-03	1.066947e-03
4.400000e+00	4.800000e+00	1.600000e+00	2.000000e+00	2.255092e-01	9.282723e-04	9.282723e-04
4.400000e+00	4.800000e+00	2.000000e+00	2.400000e+00	1.679662e-01	7.983807e-04	7.983807e-04
4.400000e+00	4.800000e+00	2.400000e+00	2.800000e+00	1.205204e-01	6.706439e-04	6.706439e-04
4.400000e+00	4.800000e+00	2.800000e+00	3.200000e+00	8.194681e-02	5.469692e-04	5.469692e-04
4.400000e+00	4.800000e+00	3.200000e+00	3.600000e+00	5.587601e-02	4.503157e-04	4.503157e-04
4.400000e+00	4.800000e+00	3.600000e+00	4.000000e+00	3.746263e-02	3.672798e-04	3.672798e-04
4.400000e+00	4.800000e+00	4.000000e+00	4.400000e+00	2.456676e-02	2.938308e-04	2.938308e-04
4.400000e+00	4.800000e+00	4.400000e+00	4.800000e+00	1.628850e-02	2.377799e-04	2.377799e-04
4.400000e+00	4.800000e+00	4.800000e+00	5.200000e+00	1.050768e-02	1.925445e-04	1.925445e-04
4.400000e+00	4.800000e+00	5.200000e+00	5.600000e+00	6.679038e-03	1.488296e-04	1.488296e-04
4.400000e+00	4.800000e+00	5.600000e+00	6.000000e+00	4.584162e-03	1.254423e-04	1.254423e-04
4.800000e+00	5.200000e+00	-6.000000e+00	-5.600000e+00	3.376116e-03	1.050059e-04	1.050059e-04
4.800000e+00	5.200000e+00	-5.600000e+00	-5.200000e+00	5.203976e-03	1.334459e-04	1.334459e-04
4.800000e+00	5.200000e+00	-5.200000e+00	-4.800000e+00	7.718494e-03	1.626648e-04	1.626648e-04
4.800000e+00	5.200000e+00	-4.800000e+00	-4.400000e+00	1.182991e-02	2.016346e-04	2.016346e-04
4.800000e+00	5.200000e+00	-4.400000e+00	-4.000000e+00	1.753111e-02	2.545725e-04	2.545725e-04
4.800000e+00	5.200000e+00	-4.000000e+00	-3.600000e+00	2.585605e-02	3.001811e-04	3.001811e-04
4.800000e+00	5.200000e+00	-3.600000e+00	-3.200000e+00	3.768948e-02	3.674207e-04	3.674207e-04
4.800000e+00	5.200000e+00	-3.200000e+00	-2.800000e+00	5.523194e-02	4.523659e-04	4.523659e-04
4.800000e+00	5.200000e+00	-2.800000e+00	-2.400000e+00	7.850719e-02	5.449190e-04	5.449190e-04
4.800000e+00	5.200000e+00	-2.400000e+00	-2.000000e+00	1.083838e-01	6.414531e-04	6.414531e-04
4.800000e+00	5.200000e+00	-2.000000e+00	-1.600000e+00	1.436493e-01	7.495434e-04	7.495434e-04
4.800000e+00	5.200000e+00	-1.600000e+00	-1.200000e+00	1.804917e-01	8.392123e-04	8.392123e-04
4.800000e+00	5.200000e+00	-1.200000e+00	-8.000000e-01	2.179503e-01	9.313039e-04	9.313039e-04
4.800000e+00	5.200000e+00	-8.000000e-01	-4.000000e-01	2.485235e-01	1.000252e-03	1.000252e-03
4.800000e+00	5.200000e+00	-4.000000e-01	0.000000e+00	2.650344e-01	1.034241e-03	1.034241e-03
4.800000e+00	5.200000e+00	0.000000e+00	4.000000e-01	2.651949e-01	1.036002e-03	1.036002e-03
4.800000e+00	5.200000e+00	4.000000e-01	8.000000e-01	2.473329e-01	9.965881e-04	9.965881e-04
4.800000e+00	5.200000e+00	8.000000e-01	1.200000e+00	2.191598e-01	9.381396e-04	9.381396e-04
4.800000e+00	5.200000e+00	1.200000e+00	1.600000e+00	1.821074e-01	8.491687e-04	8.491687e-04
4.800000e+00	5.200000e+00	1.600000e+00	2.000000e+00	1.440647e-01	7.486493e-04	7.486493e-04
4.800000e+00	5.200000e+00	2.000000e+00	2.400000e+00	1.091436e-01	6.466074e-04	6.466074e-04
4.800000e+00	5.200000e+00	2.400000e+00	2.800000e+00	7.802444e-02	5.418868e-04	5.418868e-04
4.800000e+00	5.200000e+00	2.800000e+00	3.200000e+00	5.544242e-02	4.491250e-04	4.491250e-04
4.800000e+00	5.200000e+00	3.200000e+00	3.600000e+00	3.845924e-02	3.722980e-04	3.722980e-04
4.800000e+00	5.200000e+00	3.600000e+00	4.000000e+00	2.556866e-02	3.042061e-04	3.042061e-04
4.800000e+00	5.200000e+00	4.000000e+00	4.400000e+00	1.777923e-02	2.505839e-04	2.505839e-04
4.800000e+00	5.200000e+00	4.400000e+00	4.800000e+00	1.170671e-02	2.004745e-04	2.004745e-04
4.800000e+00	5.200000e+00	4.800000e+00	5.200000e+00	7.977950e-03	1.746078e-04	1.746078e-04
4.800000e+00	5.200000e+00	5.200000e+00	5.600000e+00	5.379186e-03	1.328784e-04	1.328784e-04
4.800000e+00	5.200000e+00	5.600000e+00	6.000000e+00	3.715946e-03	1.150031e-04	1.150031e-04
5.200000e+00	5.600000e+00	-6.000000e+00	-5.600000e+00	2.757387e-03	9.719427e-05	9.719427e-05
5.200000e+00	5.600000e+00	-5.600000e+00	-5.200000e+00	3.955777e-03	1.165868e-04	1.165868e-04
5.200000e+00	5.600000e+00	-5.200000e+00	-4.800000e+00	5.814754e-03	1.424891e-04	1.424891e-04
5.200000e+00	5.600000e+00	-4.800000e+00	-4.400000e+00	8.703788e-03	1.771461e-04	1.771461e-04
5.200000e+00	5.600000e+00	-4.400000e+00	-4.000000e+00	1.252316e-02	2.097796e-04	2.097796e-04
5.200000e+00	5.600000e+00	-4.000000e+00	-3.600000e+00	1.821019e-02	2.566590e-04	2.566590e-04
5.200000e+00	5.600000e+00	-3.600000e+00	-3.200000e+00	2.592312e-02	3.091391e-04	3.091391e-04
5.200000e+00	5.600000e+00	-3.200000e+00	-2.800000e+00	3.635964e-02	3.706098e-04	3.706098e-04
5.200000e+00	5.600000e+00	-2.800000e+00	-2.400000e+00	4.974975e-02	4.356552e-04	4.356552e-04
5.200000e+00	5.600000e+00	-2.400000e+00	-2.000000e+00	6.857338e-02	5.164707e-04	5.164707e-04
5.200000e+00	5.600000e+00	-2.000000e+00	-1.600000e+00	8.865363e-02	5.922745e-04	5.922745e-04
5.200000e+00	5.600000e+00	-1.600000e+00	-1.200000e+00	1.112192e-01	6.646795e-04	6.646795e-04
5.200000e+00	5.600000e+00	-1.200000e+00	-8.000000e-01	1.312173e-01	7.292422e-04	7.292422e-04
5.200000e+00	5.600000e+00	-8.000000e-01	-4.000000e-01	1.479698e-01	7.814562e-04	7.814562e-04
5.200000e+00	5.600000e+00	-4.000000e-01	0.000000e+00	1.553423e-01	7.965514e-04	7.965514e-04
5.200000e+00	5.600000e+00	0.000000e+00	4.000000e-01	1.571644e-01	8.016131e-04	8.016131e-04
5.200000e+00	5.600000e+00	4.000000e-01	8.000000e-01	1.464544e-01	7.718558e-04	7.718558e-04
5.200000e+00	5.600000e+00	8.000000e-01	1.200000e+00	1.302104e-01	7.235524e-04	7.235524e-04
5.200000e+00	5.600000e+00	1.200000e+00	1.600000e+00	1.098053e-01	6.613182e-04	6.613182e-04
5.200000e+00	5.600000e+00	1.600000e+00	2.000000e+00	8.910325e-02	5.912809e-04	5.912809e-04
5.200000e+00	5.600000e+00	2.000000e+00	2.400000e+00	6.866219e-02	5.186940e-04	5.186940e-04
5.200000e+00	5.600000e+00	2.400000e+00	2.800000e+00	5.086579e-02	4.435332e-04	4.435332e-04
5.200000e+00	5.600000e+00	2.800000e+00	3.200000e+00	3.558750e-02	3.621147e-04	3.621147e-04
5.200000e+00	5.600000e+00	3.200000e+00	3.600000e+00	2.520821e-02	3.055470e-04	3.055470e-04
5.200000e+00	5.600000e+00	3.600000e+00	4.000000e+00	1.817003e-02	2.590038e-04	2.590038e-04
5.200000e+00	5.600000e+00	4.000000e+00	4.400000e+00	1.266345e-02	2.136551e-04	2.136551e-04
5.200000e+00	5.600000e+00	4.400000e+00	4.800000e+00	8.532138e-03	1.752046e-04	1.752046e-04
5.200000e+00	5.600000e+00	4.800000e+00	5.200000e+00	5.831826e-03	1.406174e-04	1.406174e-04
5.200000e+00	5.600000e+00	5.200000e+00	5.600000e+00	4.272523e-03	1.219438e-04	1.219438e-04
5.200000e+00	5.600000e+00	5.600000e+00	6.000000e+00	2.914301e-03	1.029241e-04	1.029241e-04
5.600000e+00	6.000000e+00	-6.000000e+00	-5.600000e+00	2.113790e-03	8.588196e-05	8.588196e-05
5.600000e+00	6.000000e+00	-5.600000e+00	-5.200000e+00	3.073633e-03	1.020788e-04	1.020788e-04
5.600000e+00	6.000000e+00	-5.200000e+00	-4.800000e+00	4.574494e-03	1.301484e-04	1.301484e-04
5.600000e+00	6.000000e+00	-4.800000e+00	-4.400000e+00	6.066243e-03	1.546011e-04	1.546011e-04
5.600000e+00	6.000000e+00	-4.400000e+00	-4.000000e+00	9.006287e-03	1.830731e-04	1.830731e-04
5.600000e+00	6.000000e+00	-4.000000e+00	-3.600000e+00	1.226585e-02	2.144613e-04	2.144613e-04
5.600000e+00	6.000000e+00	-3.600000e+00	-3.200000e+00	1.702976e-02	2.513329e-04	2.513329e-04
5.600000e+00	6.000000e+00	-3.200000e+00	-2.800000e+00	2.384975e-02	3.018101e-04	3.018101e-04
5.600000e+00	6.000000e+00	-2.800000e+00	-2.400000e+00	3.206504e-02	3.497061e-04	3.497061e-04
5.600000e+00	6.000000e+00	-2.400000e+00	-2.000000e+00	4.119834e-02	4.012537e-04	4.012537e-04
5.600000e+00	6.000000e+00	-2.000000e+00	-1.600000e+00	5.397039e-02	4.603035e-04	4.603035e-04
5.600000e+00	6.000000e+00	-1.600000e+00	-1.200000e+00	6.566737e-02	5.140970e-04	5.140970e-04
5.600000e+00	6.000000e+00	-1.200000e+00	-8.000000e-01	7.726869e-02	5.603967e-04	5.603967e-04
5.600000e+00	6.000000e+00	-8.000000e-01	-4.000000e-01	8.502462e-02	5.889412e-04	5.889412e-04
5.600000e+00	6.000000e+00	-4.000000e-01	0.000000e+00	9.019894e-02	6.112850e-04	6.112850e-04
5.600000e+00	6.000000e+00	0.000000e+00	4.000000e-01	9.052950e-02	6.105050e-04	6.105050e-04
5.600000e+00	6.000000e+00	4.000000e-01	8.000000e-01	8.490494e-02	5.913962e-04	5.913962e-04
5.600000e+00	6.000000e+00	8.000000e-01	1.200000e+00	7.711506e-02	5.615059e-04	5.615059e-04
5.600000e+00	6.000000e+00	1.200000e+00	1.600000e+00	6.518275e-02	5.114751e-04	5.114751e-04
5.600000e+00	6.000000e+00	1.600000e+00	2.000000e+00	5.338856e-02	4.617053e-04	4.617053e-04
5.600000e+00	6.000000e+00	2.000000e+00	2.400000e+00	4.235932e-02	4.079639e-04	4.079639e-04
5.600000e+00	6.000000e+00	2.400000e+00	2.800000e+00	3.198345e-02	3.494696e-04	3.494696e-04
5.600000e+00	6.000000e+00	2.800000e+00	3.200000e+00	2.384896e-02	3.027948e-04	3.027948e-04
5.600000e+00	6.000000e+00	3.200000e+00	3.600000e+00	1.670893e-02	2.463265e-04	2.463265e-04
5.600000e+00	6.000000e+00	3.600000e+00	4.000000e+00	1.212685e-02	2.096700e-04	2.096700e-04
5.600000e+00	6.000000e+00	4.000000e+00	4.400000e+00	8.667150e-03	1.757805e-04	1.757805e-04
5.600000e+00	6.000000e+00	4.400000e+00	4.800000e+00	6.298125e-03	1.498793e-04	1.498793e-04
5.600000e+00	6.000000e+00	4.800000e+00	5.200000e+00	4.317989e-03	1.243891e-04	1.243891e-04
5.600000e+00	6.000000e+00	5.200000e+00	5.600000e+00	3.025514e-03	1.009435e-04	1.009435e-04
5.600000e+00	6.000000e+00	5.600000e+00	6.000000e+00	2.060838e-03	8.456934e-05	8.456934e-05
# END HISTO2D



==> figs/heatmap-pA-shoving.dat <==
# BEGIN PLOT
ZMax=5.0
Title=pPb, $dN_{prim}/d\eta d^2b$~~~(fm$^{-2}$)
XLabel=Pythia8+shoving~~~~~~~$b_x$~~~(fm)
PlotSize=5,5
YLabel=$50<N_{ch}<100$~~~~~$b_y$~~~(fm)
ZMin=0.5
ZCustomMajorTicks=1 1 2 2 3 3 4 4 5 5
YLabelSep=4
# END PLOT

# BEGIN HISTO2D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pAsh.yoda/HeatMap/WmapNch050-100
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pAsh.yoda/HeatMap/WmapNch050-100
ScaledBy=9.94046654585686308e-09
Title=heatmap-pAsh
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	-6.000000e+00	-5.600000e+00	7.196125e-04	8.411550e-05	8.411550e-05
-6.000000e+00	-5.600000e+00	-5.600000e+00	-5.200000e+00	9.794313e-04	9.495546e-05	9.495546e-05
-6.000000e+00	-5.600000e+00	-5.200000e+00	-4.800000e+00	1.354157e-03	1.174113e-04	1.174113e-04
-6.000000e+00	-5.600000e+00	-4.800000e+00	-4.400000e+00	1.757143e-03	1.269089e-04	1.269089e-04
-6.000000e+00	-5.600000e+00	-4.400000e+00	-4.000000e+00	2.145752e-03	1.279584e-04	1.279584e-04
-6.000000e+00	-5.600000e+00	-4.000000e+00	-3.600000e+00	3.000780e-03	1.618195e-04	1.618195e-04
-6.000000e+00	-5.600000e+00	-3.600000e+00	-3.200000e+00	3.665310e-03	1.711477e-04	1.711477e-04
-6.000000e+00	-5.600000e+00	-3.200000e+00	-2.800000e+00	4.259507e-03	1.791294e-04	1.791294e-04
-6.000000e+00	-5.600000e+00	-2.800000e+00	-2.400000e+00	4.854207e-03	1.954372e-04	1.954372e-04
-6.000000e+00	-5.600000e+00	-2.400000e+00	-2.000000e+00	6.070213e-03	2.242601e-04	2.242601e-04
-6.000000e+00	-5.600000e+00	-2.000000e+00	-1.600000e+00	6.798225e-03	2.181485e-04	2.181485e-04
-6.000000e+00	-5.600000e+00	-1.600000e+00	-1.200000e+00	8.021700e-03	2.418567e-04	2.418567e-04
-6.000000e+00	-5.600000e+00	-1.200000e+00	-8.000000e-01	8.026450e-03	2.340525e-04	2.340525e-04
-6.000000e+00	-5.600000e+00	-8.000000e-01	-4.000000e-01	8.716537e-03	2.464255e-04	2.464255e-04
-6.000000e+00	-5.600000e+00	-4.000000e-01	0.000000e+00	8.953287e-03	2.761377e-04	2.761377e-04
-6.000000e+00	-5.600000e+00	0.000000e+00	4.000000e-01	9.619112e-03	2.612804e-04	2.612804e-04
-6.000000e+00	-5.600000e+00	4.000000e-01	8.000000e-01	9.113356e-03	2.543020e-04	2.543020e-04
-6.000000e+00	-5.600000e+00	8.000000e-01	1.200000e+00	8.181450e-03	2.353282e-04	2.353282e-04
-6.000000e+00	-5.600000e+00	1.200000e+00	1.600000e+00	8.110462e-03	2.539078e-04	2.539078e-04
-6.000000e+00	-5.600000e+00	1.600000e+00	2.000000e+00	7.033506e-03	2.356489e-04	2.356489e-04
-6.000000e+00	-5.600000e+00	2.000000e+00	2.400000e+00	5.999899e-03	2.238501e-04	2.238501e-04
-6.000000e+00	-5.600000e+00	2.400000e+00	2.800000e+00	5.287909e-03	2.066733e-04	2.066733e-04
-6.000000e+00	-5.600000e+00	2.800000e+00	3.200000e+00	4.262826e-03	1.827875e-04	1.827875e-04
-6.000000e+00	-5.600000e+00	3.200000e+00	3.600000e+00	3.690142e-03	1.815747e-04	1.815747e-04
-6.000000e+00	-5.600000e+00	3.600000e+00	4.000000e+00	2.975849e-03	1.742173e-04	1.742173e-04
-6.000000e+00	-5.600000e+00	4.000000e+00	4.400000e+00	2.309444e-03	1.481061e-04	1.481061e-04
-6.000000e+00	-5.600000e+00	4.400000e+00	4.800000e+00	1.758222e-03	1.253295e-04	1.253295e-04
-6.000000e+00	-5.600000e+00	4.800000e+00	5.200000e+00	1.536969e-03	1.269855e-04	1.269855e-04
-6.000000e+00	-5.600000e+00	5.200000e+00	5.600000e+00	1.258898e-03	1.192287e-04	1.192287e-04
-6.000000e+00	-5.600000e+00	5.600000e+00	6.000000e+00	7.683981e-04	9.023290e-05	9.023290e-05
-5.600000e+00	-5.200000e+00	-6.000000e+00	-5.600000e+00	1.009902e-03	9.337201e-05	9.337201e-05
-5.600000e+00	-5.200000e+00	-5.600000e+00	-5.200000e+00	1.431627e-03	1.194231e-04	1.194231e-04
-5.600000e+00	-5.200000e+00	-5.200000e+00	-4.800000e+00	1.529289e-03	1.086589e-04	1.086589e-04
-5.600000e+00	-5.200000e+00	-4.800000e+00	-4.400000e+00	2.457929e-03	1.467120e-04	1.467120e-04
-5.600000e+00	-5.200000e+00	-4.400000e+00	-4.000000e+00	3.164005e-03	1.533839e-04	1.533839e-04
-5.600000e+00	-5.200000e+00	-4.000000e+00	-3.600000e+00	4.154091e-03	1.790294e-04	1.790294e-04
-5.600000e+00	-5.200000e+00	-3.600000e+00	-3.200000e+00	5.538999e-03	2.142235e-04	2.142235e-04
-5.600000e+00	-5.200000e+00	-3.200000e+00	-2.800000e+00	6.344563e-03	2.168615e-04	2.168615e-04
-5.600000e+00	-5.200000e+00	-2.800000e+00	-2.400000e+00	7.850619e-03	2.466619e-04	2.466619e-04
-5.600000e+00	-5.200000e+00	-2.400000e+00	-2.000000e+00	9.481969e-03	2.647609e-04	2.647609e-04
-5.600000e+00	-5.200000e+00	-2.000000e+00	-1.600000e+00	1.060903e-02	2.832010e-04	2.832010e-04
-5.600000e+00	-5.200000e+00	-1.600000e+00	-1.200000e+00	1.209893e-02	2.889816e-04	2.889816e-04
-5.600000e+00	-5.200000e+00	-1.200000e+00	-8.000000e-01	1.298590e-02	2.969625e-04	2.969625e-04
-5.600000e+00	-5.200000e+00	-8.000000e-01	-4.000000e-01	1.423650e-02	3.177462e-04	3.177462e-04
-5.600000e+00	-5.200000e+00	-4.000000e-01	0.000000e+00	1.475920e-02	3.088858e-04	3.088858e-04
-5.600000e+00	-5.200000e+00	0.000000e+00	4.000000e-01	1.455358e-02	3.114741e-04	3.114741e-04
-5.600000e+00	-5.200000e+00	4.000000e-01	8.000000e-01	1.436706e-02	3.139985e-04	3.139985e-04
-5.600000e+00	-5.200000e+00	8.000000e-01	1.200000e+00	1.325373e-02	3.088334e-04	3.088334e-04
-5.600000e+00	-5.200000e+00	1.200000e+00	1.600000e+00	1.232757e-02	2.989752e-04	2.989752e-04
-5.600000e+00	-5.200000e+00	1.600000e+00	2.000000e+00	1.073009e-02	2.752121e-04	2.752121e-04
-5.600000e+00	-5.200000e+00	2.000000e+00	2.400000e+00	9.066806e-03	2.650140e-04	2.650140e-04
-5.600000e+00	-5.200000e+00	2.400000e+00	2.800000e+00	7.966900e-03	2.483164e-04	2.483164e-04
-5.600000e+00	-5.200000e+00	2.800000e+00	3.200000e+00	6.526881e-03	2.254172e-04	2.254172e-04
-5.600000e+00	-5.200000e+00	3.200000e+00	3.600000e+00	5.144078e-03	1.960538e-04	1.960538e-04
-5.600000e+00	-5.200000e+00	3.600000e+00	4.000000e+00	3.830488e-03	1.728798e-04	1.728798e-04
-5.600000e+00	-5.200000e+00	4.000000e+00	4.400000e+00	3.277820e-03	1.704331e-04	1.704331e-04
-5.600000e+00	-5.200000e+00	4.400000e+00	4.800000e+00	2.344173e-03	1.395297e-04	1.395297e-04
-5.600000e+00	-5.200000e+00	4.800000e+00	5.200000e+00	1.892799e-03	1.297852e-04	1.297852e-04
-5.600000e+00	-5.200000e+00	5.200000e+00	5.600000e+00	1.271347e-03	1.026969e-04	1.026969e-04
-5.600000e+00	-5.200000e+00	5.600000e+00	6.000000e+00	8.437850e-04	8.492768e-05	8.492768e-05
-5.200000e+00	-4.800000e+00	-6.000000e+00	-5.600000e+00	1.347777e-03	1.055113e-04	1.055113e-04
-5.200000e+00	-4.800000e+00	-5.600000e+00	-5.200000e+00	1.868422e-03	1.264244e-04	1.264244e-04
-5.200000e+00	-4.800000e+00	-5.200000e+00	-4.800000e+00	2.400771e-03	1.482501e-04	1.482501e-04
-5.200000e+00	-4.800000e+00	-4.800000e+00	-4.400000e+00	3.618193e-03	1.671323e-04	1.671323e-04
-5.200000e+00	-4.800000e+00	-4.400000e+00	-4.000000e+00	4.496995e-03	1.839625e-04	1.839625e-04
-5.200000e+00	-4.800000e+00	-4.000000e+00	-3.600000e+00	6.467056e-03	2.428861e-04	2.428861e-04
-5.200000e+00	-4.800000e+00	-3.600000e+00	-3.200000e+00	7.830894e-03	2.425247e-04	2.425247e-04
-5.200000e+00	-4.800000e+00	-3.200000e+00	-2.800000e+00	1.010046e-02	2.905722e-04	2.905722e-04
-5.200000e+00	-4.800000e+00	-2.800000e+00	-2.400000e+00	1.195034e-02	2.907588e-04	2.907588e-04
-5.200000e+00	-4.800000e+00	-2.400000e+00	-2.000000e+00	1.420981e-02	3.180232e-04	3.180232e-04
-5.200000e+00	-4.800000e+00	-2.000000e+00	-1.600000e+00	1.659224e-02	3.357136e-04	3.357136e-04
-5.200000e+00	-4.800000e+00	-1.600000e+00	-1.200000e+00	1.875718e-02	3.525439e-04	3.525439e-04
-5.200000e+00	-4.800000e+00	-1.200000e+00	-8.000000e-01	2.137061e-02	3.915701e-04	3.915701e-04
-5.200000e+00	-4.800000e+00	-8.000000e-01	-4.000000e-01	2.233997e-02	3.866384e-04	3.866384e-04
-5.200000e+00	-4.800000e+00	-4.000000e-01	0.000000e+00	2.295314e-02	3.876067e-04	3.876067e-04
-5.200000e+00	-4.800000e+00	0.000000e+00	4.000000e-01	2.362216e-02	4.016216e-04	4.016216e-04
-5.200000e+00	-4.800000e+00	4.000000e-01	8.000000e-01	2.243820e-02	4.009206e-04	4.009206e-04
-5.200000e+00	-4.800000e+00	8.000000e-01	1.200000e+00	2.086618e-02	3.761449e-04	3.761449e-04
-5.200000e+00	-4.800000e+00	1.200000e+00	1.600000e+00	1.919289e-02	3.597635e-04	3.597635e-04
-5.200000e+00	-4.800000e+00	1.600000e+00	2.000000e+00	1.674489e-02	3.305808e-04	3.305808e-04
-5.200000e+00	-4.800000e+00	2.000000e+00	2.400000e+00	1.429926e-02	3.196299e-04	3.196299e-04
-5.200000e+00	-4.800000e+00	2.400000e+00	2.800000e+00	1.179522e-02	3.394792e-04	3.394792e-04
-5.200000e+00	-4.800000e+00	2.800000e+00	3.200000e+00	9.932656e-03	2.893689e-04	2.893689e-04
-5.200000e+00	-4.800000e+00	3.200000e+00	3.600000e+00	7.775337e-03	2.433495e-04	2.433495e-04
-5.200000e+00	-4.800000e+00	3.600000e+00	4.000000e+00	5.810409e-03	2.148635e-04	2.148635e-04
-5.200000e+00	-4.800000e+00	4.000000e+00	4.400000e+00	4.184094e-03	1.778400e-04	1.778400e-04
-5.200000e+00	-4.800000e+00	4.400000e+00	4.800000e+00	3.623991e-03	2.077932e-04	2.077932e-04
-5.200000e+00	-4.800000e+00	4.800000e+00	5.200000e+00	2.594491e-03	1.482358e-04	1.482358e-04
-5.200000e+00	-4.800000e+00	5.200000e+00	5.600000e+00	1.934449e-03	1.385772e-04	1.385772e-04
-5.200000e+00	-4.800000e+00	5.600000e+00	6.000000e+00	1.278400e-03	1.070503e-04	1.070503e-04
-4.800000e+00	-4.400000e+00	-6.000000e+00	-5.600000e+00	1.966703e-03	1.342995e-04	1.342995e-04
-4.800000e+00	-4.400000e+00	-5.600000e+00	-5.200000e+00	2.719844e-03	1.465559e-04	1.465559e-04
-4.800000e+00	-4.400000e+00	-5.200000e+00	-4.800000e+00	3.764167e-03	1.756287e-04	1.756287e-04
-4.800000e+00	-4.400000e+00	-4.800000e+00	-4.400000e+00	5.050661e-03	2.178111e-04	2.178111e-04
-4.800000e+00	-4.400000e+00	-4.400000e+00	-4.000000e+00	6.620650e-03	2.355899e-04	2.355899e-04
-4.800000e+00	-4.400000e+00	-4.000000e+00	-3.600000e+00	8.791831e-03	2.645763e-04	2.645763e-04
-4.800000e+00	-4.400000e+00	-3.600000e+00	-3.200000e+00	1.145731e-02	2.802104e-04	2.802104e-04
-4.800000e+00	-4.400000e+00	-3.200000e+00	-2.800000e+00	1.471028e-02	3.211603e-04	3.211603e-04
-4.800000e+00	-4.400000e+00	-2.800000e+00	-2.400000e+00	1.902339e-02	3.734595e-04	3.734595e-04
-4.800000e+00	-4.400000e+00	-2.400000e+00	-2.000000e+00	2.261168e-02	4.276513e-04	4.276513e-04
-4.800000e+00	-4.400000e+00	-2.000000e+00	-1.600000e+00	2.699935e-02	4.262823e-04	4.262823e-04
-4.800000e+00	-4.400000e+00	-1.600000e+00	-1.200000e+00	3.047914e-02	4.549182e-04	4.549182e-04
-4.800000e+00	-4.400000e+00	-1.200000e+00	-8.000000e-01	3.430981e-02	4.774529e-04	4.774529e-04
-4.800000e+00	-4.400000e+00	-8.000000e-01	-4.000000e-01	3.560351e-02	4.799557e-04	4.799557e-04
-4.800000e+00	-4.400000e+00	-4.000000e-01	0.000000e+00	3.807220e-02	5.145171e-04	5.145171e-04
-4.800000e+00	-4.400000e+00	0.000000e+00	4.000000e-01	3.767360e-02	4.941291e-04	4.941291e-04
-4.800000e+00	-4.400000e+00	4.000000e-01	8.000000e-01	3.591955e-02	4.846408e-04	4.846408e-04
-4.800000e+00	-4.400000e+00	8.000000e-01	1.200000e+00	3.381757e-02	4.726252e-04	4.726252e-04
-4.800000e+00	-4.400000e+00	1.200000e+00	1.600000e+00	2.931353e-02	4.296817e-04	4.296817e-04
-4.800000e+00	-4.400000e+00	1.600000e+00	2.000000e+00	2.603153e-02	4.257637e-04	4.257637e-04
-4.800000e+00	-4.400000e+00	2.000000e+00	2.400000e+00	2.232589e-02	4.010028e-04	4.010028e-04
-4.800000e+00	-4.400000e+00	2.400000e+00	2.800000e+00	1.841463e-02	3.680684e-04	3.680684e-04
-4.800000e+00	-4.400000e+00	2.800000e+00	3.200000e+00	1.478004e-02	3.309767e-04	3.309767e-04
-4.800000e+00	-4.400000e+00	3.200000e+00	3.600000e+00	1.141123e-02	2.903762e-04	2.903762e-04
-4.800000e+00	-4.400000e+00	3.600000e+00	4.000000e+00	8.591319e-03	2.453398e-04	2.453398e-04
-4.800000e+00	-4.400000e+00	4.000000e+00	4.400000e+00	6.536044e-03	2.185336e-04	2.185336e-04
-4.800000e+00	-4.400000e+00	4.400000e+00	4.800000e+00	5.206982e-03	2.061010e-04	2.061010e-04
-4.800000e+00	-4.400000e+00	4.800000e+00	5.200000e+00	3.603839e-03	1.983697e-04	1.983697e-04
-4.800000e+00	-4.400000e+00	5.200000e+00	5.600000e+00	2.583303e-03	1.479775e-04	1.479775e-04
-4.800000e+00	-4.400000e+00	5.600000e+00	6.000000e+00	1.725598e-03	1.292653e-04	1.292653e-04
-4.400000e+00	-4.000000e+00	-6.000000e+00	-5.600000e+00	2.511279e-03	1.637378e-04	1.637378e-04
-4.400000e+00	-4.000000e+00	-5.600000e+00	-5.200000e+00	3.541078e-03	1.999190e-04	1.999190e-04
-4.400000e+00	-4.000000e+00	-5.200000e+00	-4.800000e+00	5.190068e-03	2.040182e-04	2.040182e-04
-4.400000e+00	-4.000000e+00	-4.800000e+00	-4.400000e+00	6.735331e-03	2.238498e-04	2.238498e-04
-4.400000e+00	-4.000000e+00	-4.400000e+00	-4.000000e+00	9.607744e-03	2.698502e-04	2.698502e-04
-4.400000e+00	-4.000000e+00	-4.000000e+00	-3.600000e+00	1.295302e-02	3.003100e-04	3.003100e-04
-4.400000e+00	-4.000000e+00	-3.600000e+00	-3.200000e+00	1.740697e-02	3.459703e-04	3.459703e-04
-4.400000e+00	-4.000000e+00	-3.200000e+00	-2.800000e+00	2.249468e-02	4.032211e-04	4.032211e-04
-4.400000e+00	-4.000000e+00	-2.800000e+00	-2.400000e+00	2.834841e-02	4.362620e-04	4.362620e-04
-4.400000e+00	-4.000000e+00	-2.400000e+00	-2.000000e+00	3.470189e-02	4.750384e-04	4.750384e-04
-4.400000e+00	-4.000000e+00	-2.000000e+00	-1.600000e+00	4.116169e-02	5.251383e-04	5.251383e-04
-4.400000e+00	-4.000000e+00	-1.600000e+00	-1.200000e+00	4.698946e-02	5.518693e-04	5.518693e-04
-4.400000e+00	-4.000000e+00	-1.200000e+00	-8.000000e-01	5.361132e-02	5.874081e-04	5.874081e-04
-4.400000e+00	-4.000000e+00	-8.000000e-01	-4.000000e-01	5.681759e-02	5.964088e-04	5.964088e-04
-4.400000e+00	-4.000000e+00	-4.000000e-01	0.000000e+00	5.938822e-02	6.499255e-04	6.499255e-04
-4.400000e+00	-4.000000e+00	0.000000e+00	4.000000e-01	5.985996e-02	6.234802e-04	6.234802e-04
-4.400000e+00	-4.000000e+00	4.000000e-01	8.000000e-01	5.757128e-02	6.102418e-04	6.102418e-04
-4.400000e+00	-4.000000e+00	8.000000e-01	1.200000e+00	5.368213e-02	5.914146e-04	5.914146e-04
-4.400000e+00	-4.000000e+00	1.200000e+00	1.600000e+00	4.799059e-02	5.543072e-04	5.543072e-04
-4.400000e+00	-4.000000e+00	1.600000e+00	2.000000e+00	4.224501e-02	5.502562e-04	5.502562e-04
-4.400000e+00	-4.000000e+00	2.000000e+00	2.400000e+00	3.540046e-02	4.893231e-04	4.893231e-04
-4.400000e+00	-4.000000e+00	2.400000e+00	2.800000e+00	2.871357e-02	4.571743e-04	4.571743e-04
-4.400000e+00	-4.000000e+00	2.800000e+00	3.200000e+00	2.230158e-02	3.890757e-04	3.890757e-04
-4.400000e+00	-4.000000e+00	3.200000e+00	3.600000e+00	1.751547e-02	3.661105e-04	3.661105e-04
-4.400000e+00	-4.000000e+00	3.600000e+00	4.000000e+00	1.267649e-02	2.930550e-04	2.930550e-04
-4.400000e+00	-4.000000e+00	4.000000e+00	4.400000e+00	9.278606e-03	2.609916e-04	2.609916e-04
-4.400000e+00	-4.000000e+00	4.400000e+00	4.800000e+00	7.464838e-03	2.455813e-04	2.455813e-04
-4.400000e+00	-4.000000e+00	4.800000e+00	5.200000e+00	5.193410e-03	2.395559e-04	2.395559e-04
-4.400000e+00	-4.000000e+00	5.200000e+00	5.600000e+00	3.577772e-03	1.785081e-04	1.785081e-04
-4.400000e+00	-4.000000e+00	5.600000e+00	6.000000e+00	2.445837e-03	1.397545e-04	1.397545e-04
-4.000000e+00	-3.600000e+00	-6.000000e+00	-5.600000e+00	3.343242e-03	1.779247e-04	1.779247e-04
-4.000000e+00	-3.600000e+00	-5.600000e+00	-5.200000e+00	4.885320e-03	2.022381e-04	2.022381e-04
-4.000000e+00	-3.600000e+00	-5.200000e+00	-4.800000e+00	7.543281e-03	2.659329e-04	2.659329e-04
-4.000000e+00	-3.600000e+00	-4.800000e+00	-4.400000e+00	9.764956e-03	2.710947e-04	2.710947e-04
-4.000000e+00	-3.600000e+00	-4.400000e+00	-4.000000e+00	1.373419e-02	3.105658e-04	3.105658e-04
-4.000000e+00	-3.600000e+00	-4.000000e+00	-3.600000e+00	1.852791e-02	3.537846e-04	3.537846e-04
-4.000000e+00	-3.600000e+00	-3.600000e+00	-3.200000e+00	2.584213e-02	4.482684e-04	4.482684e-04
-4.000000e+00	-3.600000e+00	-3.200000e+00	-2.800000e+00	3.292417e-02	4.667455e-04	4.667455e-04
-4.000000e+00	-3.600000e+00	-2.800000e+00	-2.400000e+00	4.334394e-02	5.429139e-04	5.429139e-04
-4.000000e+00	-3.600000e+00	-2.400000e+00	-2.000000e+00	5.440178e-02	5.917011e-04	5.917011e-04
-4.000000e+00	-3.600000e+00	-2.000000e+00	-1.600000e+00	6.425969e-02	6.519514e-04	6.519514e-04
-4.000000e+00	-3.600000e+00	-1.600000e+00	-1.200000e+00	7.475262e-02	6.866489e-04	6.866489e-04
-4.000000e+00	-3.600000e+00	-1.200000e+00	-8.000000e-01	8.389694e-02	7.247451e-04	7.247451e-04
-4.000000e+00	-3.600000e+00	-8.000000e-01	-4.000000e-01	9.039963e-02	7.562358e-04	7.562358e-04
-4.000000e+00	-3.600000e+00	-4.000000e-01	0.000000e+00	9.461631e-02	7.954008e-04	7.954008e-04
-4.000000e+00	-3.600000e+00	0.000000e+00	4.000000e-01	9.385788e-02	7.699196e-04	7.699196e-04
-4.000000e+00	-3.600000e+00	4.000000e-01	8.000000e-01	9.006038e-02	7.568629e-04	7.568629e-04
-4.000000e+00	-3.600000e+00	8.000000e-01	1.200000e+00	8.364488e-02	7.281899e-04	7.281899e-04
-4.000000e+00	-3.600000e+00	1.200000e+00	1.600000e+00	7.429262e-02	7.023062e-04	7.023062e-04
-4.000000e+00	-3.600000e+00	1.600000e+00	2.000000e+00	6.582788e-02	6.621573e-04	6.621573e-04
-4.000000e+00	-3.600000e+00	2.000000e+00	2.400000e+00	5.377097e-02	5.972047e-04	5.972047e-04
-4.000000e+00	-3.600000e+00	2.400000e+00	2.800000e+00	4.312328e-02	5.320503e-04	5.320503e-04
-4.000000e+00	-3.600000e+00	2.800000e+00	3.200000e+00	3.462872e-02	4.810284e-04	4.810284e-04
-4.000000e+00	-3.600000e+00	3.200000e+00	3.600000e+00	2.579072e-02	4.245533e-04	4.245533e-04
-4.000000e+00	-3.600000e+00	3.600000e+00	4.000000e+00	1.907890e-02	3.829862e-04	3.829862e-04
-4.000000e+00	-3.600000e+00	4.000000e+00	4.400000e+00	1.371911e-02	3.279875e-04	3.279875e-04
-4.000000e+00	-3.600000e+00	4.400000e+00	4.800000e+00	1.027725e-02	2.989983e-04	2.989983e-04
-4.000000e+00	-3.600000e+00	4.800000e+00	5.200000e+00	7.024231e-03	2.435674e-04	2.435674e-04
-4.000000e+00	-3.600000e+00	5.200000e+00	5.600000e+00	5.063359e-03	2.163455e-04	2.163455e-04
-4.000000e+00	-3.600000e+00	5.600000e+00	6.000000e+00	3.432749e-03	1.760601e-04	1.760601e-04
-3.600000e+00	-3.200000e+00	-6.000000e+00	-5.600000e+00	4.608077e-03	2.007406e-04	2.007406e-04
-3.600000e+00	-3.200000e+00	-5.600000e+00	-5.200000e+00	6.420169e-03	2.283256e-04	2.283256e-04
-3.600000e+00	-3.200000e+00	-5.200000e+00	-4.800000e+00	9.238294e-03	2.608489e-04	2.608489e-04
-3.600000e+00	-3.200000e+00	-4.800000e+00	-4.400000e+00	1.402425e-02	3.272956e-04	3.272956e-04
-3.600000e+00	-3.200000e+00	-4.400000e+00	-4.000000e+00	1.988547e-02	3.742038e-04	3.742038e-04
-3.600000e+00	-3.200000e+00	-4.000000e+00	-3.600000e+00	2.810229e-02	4.631516e-04	4.631516e-04
-3.600000e+00	-3.200000e+00	-3.600000e+00	-3.200000e+00	3.713224e-02	4.949527e-04	4.949527e-04
-3.600000e+00	-3.200000e+00	-3.200000e+00	-2.800000e+00	5.044224e-02	5.722317e-04	5.722317e-04
-3.600000e+00	-3.200000e+00	-2.800000e+00	-2.400000e+00	6.563250e-02	6.803024e-04	6.803024e-04
-3.600000e+00	-3.200000e+00	-2.400000e+00	-2.000000e+00	8.159619e-02	7.274541e-04	7.274541e-04
-3.600000e+00	-3.200000e+00	-2.000000e+00	-1.600000e+00	9.785788e-02	8.046758e-04	8.046758e-04
-3.600000e+00	-3.200000e+00	-1.600000e+00	-1.200000e+00	1.141862e-01	8.657653e-04	8.657653e-04
-3.600000e+00	-3.200000e+00	-1.200000e+00	-8.000000e-01	1.277496e-01	8.973181e-04	8.973181e-04
-3.600000e+00	-3.200000e+00	-8.000000e-01	-4.000000e-01	1.385606e-01	9.217091e-04	9.217091e-04
-3.600000e+00	-3.200000e+00	-4.000000e-01	0.000000e+00	1.447584e-01	9.546519e-04	9.546519e-04
-3.600000e+00	-3.200000e+00	0.000000e+00	4.000000e-01	1.453466e-01	9.754945e-04	9.754945e-04
-3.600000e+00	-3.200000e+00	4.000000e-01	8.000000e-01	1.389078e-01	9.287334e-04	9.287334e-04
-3.600000e+00	-3.200000e+00	8.000000e-01	1.200000e+00	1.287246e-01	8.989994e-04	8.989994e-04
-3.600000e+00	-3.200000e+00	1.200000e+00	1.600000e+00	1.137327e-01	8.393357e-04	8.393357e-04
-3.600000e+00	-3.200000e+00	1.600000e+00	2.000000e+00	9.851494e-02	7.899770e-04	7.899770e-04
-3.600000e+00	-3.200000e+00	2.000000e+00	2.400000e+00	8.009425e-02	7.192553e-04	7.192553e-04
-3.600000e+00	-3.200000e+00	2.400000e+00	2.800000e+00	6.613494e-02	6.707374e-04	6.707374e-04
-3.600000e+00	-3.200000e+00	2.800000e+00	3.200000e+00	5.224076e-02	6.005366e-04	6.005366e-04
-3.600000e+00	-3.200000e+00	3.200000e+00	3.600000e+00	3.863086e-02	5.229105e-04	5.229105e-04
-3.600000e+00	-3.200000e+00	3.600000e+00	4.000000e+00	2.729388e-02	4.537892e-04	4.537892e-04
-3.600000e+00	-3.200000e+00	4.000000e+00	4.400000e+00	2.036297e-02	3.997111e-04	3.997111e-04
-3.600000e+00	-3.200000e+00	4.400000e+00	4.800000e+00	1.396061e-02	3.283302e-04	3.283302e-04
-3.600000e+00	-3.200000e+00	4.800000e+00	5.200000e+00	1.000951e-02	2.877665e-04	2.877665e-04
-3.600000e+00	-3.200000e+00	5.200000e+00	5.600000e+00	6.069336e-03	2.242034e-04	2.242034e-04
-3.600000e+00	-3.200000e+00	5.600000e+00	6.000000e+00	4.423832e-03	1.973280e-04	1.973280e-04
-3.200000e+00	-2.800000e+00	-6.000000e+00	-5.600000e+00	5.740637e-03	2.240846e-04	2.240846e-04
-3.200000e+00	-2.800000e+00	-5.600000e+00	-5.200000e+00	8.549019e-03	2.553909e-04	2.553909e-04
-3.200000e+00	-2.800000e+00	-5.200000e+00	-4.800000e+00	1.306591e-02	3.387386e-04	3.387386e-04
-3.200000e+00	-2.800000e+00	-4.800000e+00	-4.400000e+00	1.893769e-02	4.576073e-04	4.576073e-04
-3.200000e+00	-2.800000e+00	-4.400000e+00	-4.000000e+00	2.797261e-02	4.710762e-04	4.710762e-04
-3.200000e+00	-2.800000e+00	-4.000000e+00	-3.600000e+00	3.904240e-02	5.224397e-04	5.224397e-04
-3.200000e+00	-2.800000e+00	-3.600000e+00	-3.200000e+00	5.360414e-02	6.230625e-04	6.230625e-04
-3.200000e+00	-2.800000e+00	-3.200000e+00	-2.800000e+00	7.289050e-02	7.131858e-04	7.131858e-04
-3.200000e+00	-2.800000e+00	-2.800000e+00	-2.400000e+00	9.508431e-02	7.832450e-04	7.832450e-04
-3.200000e+00	-2.800000e+00	-2.400000e+00	-2.000000e+00	1.196791e-01	8.857974e-04	8.857974e-04
-3.200000e+00	-2.800000e+00	-2.000000e+00	-1.600000e+00	1.465975e-01	9.586870e-04	9.586870e-04
-3.200000e+00	-2.800000e+00	-1.600000e+00	-1.200000e+00	1.710106e-01	1.036949e-03	1.036949e-03
-3.200000e+00	-2.800000e+00	-1.200000e+00	-8.000000e-01	1.932212e-01	1.092731e-03	1.092731e-03
-3.200000e+00	-2.800000e+00	-8.000000e-01	-4.000000e-01	2.068835e-01	1.137054e-03	1.137054e-03
-3.200000e+00	-2.800000e+00	-4.000000e-01	0.000000e+00	2.175050e-01	1.164128e-03	1.164128e-03
-3.200000e+00	-2.800000e+00	0.000000e+00	4.000000e-01	2.155454e-01	1.144420e-03	1.144420e-03
-3.200000e+00	-2.800000e+00	4.000000e-01	8.000000e-01	2.084290e-01	1.136623e-03	1.136623e-03
-3.200000e+00	-2.800000e+00	8.000000e-01	1.200000e+00	1.919621e-01	1.095592e-03	1.095592e-03
-3.200000e+00	-2.800000e+00	1.200000e+00	1.600000e+00	1.717694e-01	1.057037e-03	1.057037e-03
-3.200000e+00	-2.800000e+00	1.600000e+00	2.000000e+00	1.451631e-01	9.529051e-04	9.529051e-04
-3.200000e+00	-2.800000e+00	2.000000e+00	2.400000e+00	1.187597e-01	8.683940e-04	8.683940e-04
-3.200000e+00	-2.800000e+00	2.400000e+00	2.800000e+00	9.685906e-02	8.077111e-04	8.077111e-04
-3.200000e+00	-2.800000e+00	2.800000e+00	3.200000e+00	7.365487e-02	7.045109e-04	7.045109e-04
-3.200000e+00	-2.800000e+00	3.200000e+00	3.600000e+00	5.442841e-02	6.068378e-04	6.068378e-04
-3.200000e+00	-2.800000e+00	3.600000e+00	4.000000e+00	3.943931e-02	5.279345e-04	5.279345e-04
-3.200000e+00	-2.800000e+00	4.000000e+00	4.400000e+00	2.795715e-02	4.636442e-04	4.636442e-04
-3.200000e+00	-2.800000e+00	4.400000e+00	4.800000e+00	1.937638e-02	3.920708e-04	3.920708e-04
-3.200000e+00	-2.800000e+00	4.800000e+00	5.200000e+00	1.293011e-02	3.215816e-04	3.215816e-04
-3.200000e+00	-2.800000e+00	5.200000e+00	5.600000e+00	8.979813e-03	2.701153e-04	2.701153e-04
-3.200000e+00	-2.800000e+00	5.600000e+00	6.000000e+00	6.341556e-03	2.390652e-04	2.390652e-04
-2.800000e+00	-2.400000e+00	-6.000000e+00	-5.600000e+00	7.647706e-03	2.501586e-04	2.501586e-04
-2.800000e+00	-2.400000e+00	-5.600000e+00	-5.200000e+00	1.151426e-02	2.971057e-04	2.971057e-04
-2.800000e+00	-2.400000e+00	-5.200000e+00	-4.800000e+00	1.731925e-02	3.559362e-04	3.559362e-04
-2.800000e+00	-2.400000e+00	-4.800000e+00	-4.400000e+00	2.625876e-02	4.566665e-04	4.566665e-04
-2.800000e+00	-2.400000e+00	-4.400000e+00	-4.000000e+00	3.797397e-02	5.279557e-04	5.279557e-04
-2.800000e+00	-2.400000e+00	-4.000000e+00	-3.600000e+00	5.515187e-02	6.131433e-04	6.131433e-04
-2.800000e+00	-2.400000e+00	-3.600000e+00	-3.200000e+00	7.746388e-02	7.209857e-04	7.209857e-04
-2.800000e+00	-2.400000e+00	-3.200000e+00	-2.800000e+00	1.028423e-01	8.196155e-04	8.196155e-04
-2.800000e+00	-2.400000e+00	-2.800000e+00	-2.400000e+00	1.388619e-01	9.442159e-04	9.442159e-04
-2.800000e+00	-2.400000e+00	-2.400000e+00	-2.000000e+00	1.741931e-01	1.049687e-03	1.049687e-03
-2.800000e+00	-2.400000e+00	-2.000000e+00	-1.600000e+00	2.133441e-01	1.167627e-03	1.167627e-03
-2.800000e+00	-2.400000e+00	-1.600000e+00	-1.200000e+00	2.515118e-01	1.276200e-03	1.276200e-03
-2.800000e+00	-2.400000e+00	-1.200000e+00	-8.000000e-01	2.835284e-01	1.360672e-03	1.360672e-03
-2.800000e+00	-2.400000e+00	-8.000000e-01	-4.000000e-01	3.044278e-01	1.395248e-03	1.395248e-03
-2.800000e+00	-2.400000e+00	-4.000000e-01	0.000000e+00	3.210387e-01	1.394147e-03	1.394147e-03
-2.800000e+00	-2.400000e+00	0.000000e+00	4.000000e-01	3.208851e-01	1.398056e-03	1.398056e-03
-2.800000e+00	-2.400000e+00	4.000000e-01	8.000000e-01	3.068948e-01	1.371688e-03	1.371688e-03
-2.800000e+00	-2.400000e+00	8.000000e-01	1.200000e+00	2.843516e-01	1.332670e-03	1.332670e-03
-2.800000e+00	-2.400000e+00	1.200000e+00	1.600000e+00	2.469449e-01	1.233920e-03	1.233920e-03
-2.800000e+00	-2.400000e+00	1.600000e+00	2.000000e+00	2.124953e-01	1.163782e-03	1.163782e-03
-2.800000e+00	-2.400000e+00	2.000000e+00	2.400000e+00	1.741194e-01	1.072876e-03	1.072876e-03
-2.800000e+00	-2.400000e+00	2.400000e+00	2.800000e+00	1.380448e-01	9.424766e-04	9.424766e-04
-2.800000e+00	-2.400000e+00	2.800000e+00	3.200000e+00	1.042281e-01	8.275500e-04	8.275500e-04
-2.800000e+00	-2.400000e+00	3.200000e+00	3.600000e+00	7.813213e-02	7.262478e-04	7.262478e-04
-2.800000e+00	-2.400000e+00	3.600000e+00	4.000000e+00	5.413908e-02	6.216686e-04	6.216686e-04
-2.800000e+00	-2.400000e+00	4.000000e+00	4.400000e+00	3.881594e-02	5.358204e-04	5.358204e-04
-2.800000e+00	-2.400000e+00	4.400000e+00	4.800000e+00	2.599938e-02	4.291408e-04	4.291408e-04
-2.800000e+00	-2.400000e+00	4.800000e+00	5.200000e+00	1.811207e-02	3.697270e-04	3.697270e-04
-2.800000e+00	-2.400000e+00	5.200000e+00	5.600000e+00	1.149478e-02	3.013234e-04	3.013234e-04
-2.800000e+00	-2.400000e+00	5.600000e+00	6.000000e+00	7.819856e-03	2.530215e-04	2.530215e-04
-2.400000e+00	-2.000000e+00	-6.000000e+00	-5.600000e+00	9.530687e-03	2.689843e-04	2.689843e-04
-2.400000e+00	-2.000000e+00	-5.600000e+00	-5.200000e+00	1.519558e-02	3.419497e-04	3.419497e-04
-2.400000e+00	-2.000000e+00	-5.200000e+00	-4.800000e+00	2.288270e-02	4.150939e-04	4.150939e-04
-2.400000e+00	-2.000000e+00	-4.800000e+00	-4.400000e+00	3.638736e-02	5.235738e-04	5.235738e-04
-2.400000e+00	-2.000000e+00	-4.400000e+00	-4.000000e+00	5.315657e-02	6.136828e-04	6.136828e-04
-2.400000e+00	-2.000000e+00	-4.000000e+00	-3.600000e+00	7.666956e-02	7.273910e-04	7.273910e-04
-2.400000e+00	-2.000000e+00	-3.600000e+00	-3.200000e+00	1.066143e-01	8.499543e-04	8.499543e-04
-2.400000e+00	-2.000000e+00	-3.200000e+00	-2.800000e+00	1.452912e-01	9.779772e-04	9.779772e-04
-2.400000e+00	-2.000000e+00	-2.800000e+00	-2.400000e+00	1.918585e-01	1.109986e-03	1.109986e-03
-2.400000e+00	-2.000000e+00	-2.400000e+00	-2.000000e+00	2.448924e-01	1.247263e-03	1.247263e-03
-2.400000e+00	-2.000000e+00	-2.000000e+00	-1.600000e+00	3.024003e-01	1.379653e-03	1.379653e-03
-2.400000e+00	-2.000000e+00	-1.600000e+00	-1.200000e+00	3.563099e-01	1.485987e-03	1.485987e-03
-2.400000e+00	-2.000000e+00	-1.200000e+00	-8.000000e-01	4.049600e-01	1.581825e-03	1.581825e-03
-2.400000e+00	-2.000000e+00	-8.000000e-01	-4.000000e-01	4.407326e-01	1.652245e-03	1.652245e-03
-2.400000e+00	-2.000000e+00	-4.000000e-01	0.000000e+00	4.591398e-01	1.680810e-03	1.680810e-03
-2.400000e+00	-2.000000e+00	0.000000e+00	4.000000e-01	4.614783e-01	1.680572e-03	1.680572e-03
-2.400000e+00	-2.000000e+00	4.000000e-01	8.000000e-01	4.381423e-01	1.643009e-03	1.643009e-03
-2.400000e+00	-2.000000e+00	8.000000e-01	1.200000e+00	4.026186e-01	1.571518e-03	1.571518e-03
-2.400000e+00	-2.000000e+00	1.200000e+00	1.600000e+00	3.536338e-01	1.492762e-03	1.492762e-03
-2.400000e+00	-2.000000e+00	1.600000e+00	2.000000e+00	3.003778e-01	1.375870e-03	1.375870e-03
-2.400000e+00	-2.000000e+00	2.000000e+00	2.400000e+00	2.434883e-01	1.243005e-03	1.243005e-03
-2.400000e+00	-2.000000e+00	2.400000e+00	2.800000e+00	1.919803e-01	1.109128e-03	1.109128e-03
-2.400000e+00	-2.000000e+00	2.800000e+00	3.200000e+00	1.444419e-01	9.760421e-04	9.760421e-04
-2.400000e+00	-2.000000e+00	3.200000e+00	3.600000e+00	1.075596e-01	8.592041e-04	8.592041e-04
-2.400000e+00	-2.000000e+00	3.600000e+00	4.000000e+00	7.572006e-02	7.258968e-04	7.258968e-04
-2.400000e+00	-2.000000e+00	4.000000e+00	4.400000e+00	5.244264e-02	6.324889e-04	6.324889e-04
-2.400000e+00	-2.000000e+00	4.400000e+00	4.800000e+00	3.633496e-02	5.482304e-04	5.482304e-04
-2.400000e+00	-2.000000e+00	4.800000e+00	5.200000e+00	2.410691e-02	4.458444e-04	4.458444e-04
-2.400000e+00	-2.000000e+00	5.200000e+00	5.600000e+00	1.519839e-02	3.617578e-04	3.617578e-04
-2.400000e+00	-2.000000e+00	5.600000e+00	6.000000e+00	9.318037e-03	2.627343e-04	2.627343e-04
-2.000000e+00	-1.600000e+00	-6.000000e+00	-5.600000e+00	1.177632e-02	2.996406e-04	2.996406e-04
-2.000000e+00	-1.600000e+00	-5.600000e+00	-5.200000e+00	1.900566e-02	3.871578e-04	3.871578e-04
-2.000000e+00	-1.600000e+00	-5.200000e+00	-4.800000e+00	2.990361e-02	4.687087e-04	4.687087e-04
-2.000000e+00	-1.600000e+00	-4.800000e+00	-4.400000e+00	4.658618e-02	5.836317e-04	5.836317e-04
-2.000000e+00	-1.600000e+00	-4.400000e+00	-4.000000e+00	6.992606e-02	6.992588e-04	6.992588e-04
-2.000000e+00	-1.600000e+00	-4.000000e+00	-3.600000e+00	1.028315e-01	8.480617e-04	8.480617e-04
-2.000000e+00	-1.600000e+00	-3.600000e+00	-3.200000e+00	1.419441e-01	9.789707e-04	9.789707e-04
-2.000000e+00	-1.600000e+00	-3.200000e+00	-2.800000e+00	1.962078e-01	1.134776e-03	1.134776e-03
-2.000000e+00	-1.600000e+00	-2.800000e+00	-2.400000e+00	2.634673e-01	1.301115e-03	1.301115e-03
-2.000000e+00	-1.600000e+00	-2.400000e+00	-2.000000e+00	3.338049e-01	1.461026e-03	1.461026e-03
-2.000000e+00	-1.600000e+00	-2.000000e+00	-1.600000e+00	4.167373e-01	1.623380e-03	1.623380e-03
-2.000000e+00	-1.600000e+00	-1.600000e+00	-1.200000e+00	4.936864e-01	1.755538e-03	1.755538e-03
-2.000000e+00	-1.600000e+00	-1.200000e+00	-8.000000e-01	5.599189e-01	1.865271e-03	1.865271e-03
-2.000000e+00	-1.600000e+00	-8.000000e-01	-4.000000e-01	6.111390e-01	1.948657e-03	1.948657e-03
-2.000000e+00	-1.600000e+00	-4.000000e-01	0.000000e+00	6.348050e-01	1.983610e-03	1.983610e-03
-2.000000e+00	-1.600000e+00	0.000000e+00	4.000000e-01	6.340375e-01	1.972125e-03	1.972125e-03
-2.000000e+00	-1.600000e+00	4.000000e-01	8.000000e-01	6.119386e-01	1.951569e-03	1.951569e-03
-2.000000e+00	-1.600000e+00	8.000000e-01	1.200000e+00	5.583627e-01	1.854961e-03	1.854961e-03
-2.000000e+00	-1.600000e+00	1.200000e+00	1.600000e+00	4.922748e-01	1.756728e-03	1.756728e-03
-2.000000e+00	-1.600000e+00	1.600000e+00	2.000000e+00	4.122599e-01	1.606483e-03	1.606483e-03
-2.000000e+00	-1.600000e+00	2.000000e+00	2.400000e+00	3.356275e-01	1.469278e-03	1.469278e-03
-2.000000e+00	-1.600000e+00	2.400000e+00	2.800000e+00	2.610341e-01	1.303282e-03	1.303282e-03
-2.000000e+00	-1.600000e+00	2.800000e+00	3.200000e+00	1.973711e-01	1.138598e-03	1.138598e-03
-2.000000e+00	-1.600000e+00	3.200000e+00	3.600000e+00	1.432588e-01	9.778007e-04	9.778007e-04
-2.000000e+00	-1.600000e+00	3.600000e+00	4.000000e+00	9.986106e-02	8.317113e-04	8.317113e-04
-2.000000e+00	-1.600000e+00	4.000000e+00	4.400000e+00	6.706625e-02	6.720276e-04	6.720276e-04
-2.000000e+00	-1.600000e+00	4.400000e+00	4.800000e+00	4.652193e-02	5.754315e-04	5.754315e-04
-2.000000e+00	-1.600000e+00	4.800000e+00	5.200000e+00	2.989862e-02	4.674588e-04	4.674588e-04
-2.000000e+00	-1.600000e+00	5.200000e+00	5.600000e+00	1.954929e-02	3.818558e-04	3.818558e-04
-2.000000e+00	-1.600000e+00	5.600000e+00	6.000000e+00	1.189839e-02	3.048479e-04	3.048479e-04
-1.600000e+00	-1.200000e+00	-6.000000e+00	-5.600000e+00	1.464602e-02	3.361545e-04	3.361545e-04
-1.600000e+00	-1.200000e+00	-5.600000e+00	-5.200000e+00	2.426449e-02	4.312156e-04	4.312156e-04
-1.600000e+00	-1.200000e+00	-5.200000e+00	-4.800000e+00	3.757130e-02	5.209632e-04	5.209632e-04
-1.600000e+00	-1.200000e+00	-4.800000e+00	-4.400000e+00	5.911963e-02	6.581579e-04	6.581579e-04
-1.600000e+00	-1.200000e+00	-4.400000e+00	-4.000000e+00	8.730956e-02	7.779741e-04	7.779741e-04
-1.600000e+00	-1.200000e+00	-4.000000e+00	-3.600000e+00	1.310956e-01	9.455145e-04	9.455145e-04
-1.600000e+00	-1.200000e+00	-3.600000e+00	-3.200000e+00	1.849174e-01	1.117767e-03	1.117767e-03
-1.600000e+00	-1.200000e+00	-3.200000e+00	-2.800000e+00	2.566396e-01	1.292676e-03	1.292676e-03
-1.600000e+00	-1.200000e+00	-2.800000e+00	-2.400000e+00	3.451291e-01	1.500600e-03	1.500600e-03
-1.600000e+00	-1.200000e+00	-2.400000e+00	-2.000000e+00	4.480442e-01	1.691579e-03	1.691579e-03
-1.600000e+00	-1.200000e+00	-2.000000e+00	-1.600000e+00	5.588671e-01	1.894957e-03	1.894957e-03
-1.600000e+00	-1.200000e+00	-1.600000e+00	-1.200000e+00	6.605400e-01	2.039145e-03	2.039145e-03
-1.600000e+00	-1.200000e+00	-1.200000e+00	-8.000000e-01	7.530556e-01	2.172380e-03	2.172380e-03
-1.600000e+00	-1.200000e+00	-8.000000e-01	-4.000000e-01	8.227350e-01	2.267605e-03	2.267605e-03
-1.600000e+00	-1.200000e+00	-4.000000e-01	0.000000e+00	8.602169e-01	2.330746e-03	2.330746e-03
-1.600000e+00	-1.200000e+00	0.000000e+00	4.000000e-01	8.574862e-01	2.322769e-03	2.322769e-03
-1.600000e+00	-1.200000e+00	4.000000e-01	8.000000e-01	8.182694e-01	2.263521e-03	2.263521e-03
-1.600000e+00	-1.200000e+00	8.000000e-01	1.200000e+00	7.491181e-01	2.169048e-03	2.169048e-03
-1.600000e+00	-1.200000e+00	1.200000e+00	1.600000e+00	6.602550e-01	2.047458e-03	2.047458e-03
-1.600000e+00	-1.200000e+00	1.600000e+00	2.000000e+00	5.534599e-01	1.876063e-03	1.876063e-03
-1.600000e+00	-1.200000e+00	2.000000e+00	2.400000e+00	4.445775e-01	1.687931e-03	1.687931e-03
-1.600000e+00	-1.200000e+00	2.400000e+00	2.800000e+00	3.465869e-01	1.504619e-03	1.504619e-03
-1.600000e+00	-1.200000e+00	2.800000e+00	3.200000e+00	2.578623e-01	1.302743e-03	1.302743e-03
-1.600000e+00	-1.200000e+00	3.200000e+00	3.600000e+00	1.852245e-01	1.109066e-03	1.109066e-03
-1.600000e+00	-1.200000e+00	3.600000e+00	4.000000e+00	1.297777e-01	9.452658e-04	9.452658e-04
-1.600000e+00	-1.200000e+00	4.000000e+00	4.400000e+00	8.890225e-02	7.905677e-04	7.905677e-04
-1.600000e+00	-1.200000e+00	4.400000e+00	4.800000e+00	5.908607e-02	6.953908e-04	6.953908e-04
-1.600000e+00	-1.200000e+00	4.800000e+00	5.200000e+00	3.791597e-02	5.358863e-04	5.358863e-04
-1.600000e+00	-1.200000e+00	5.200000e+00	5.600000e+00	2.342136e-02	4.260305e-04	4.260305e-04
-1.600000e+00	-1.200000e+00	5.600000e+00	6.000000e+00	1.486401e-02	3.337162e-04	3.337162e-04
-1.200000e+00	-8.000000e-01	-6.000000e+00	-5.600000e+00	1.797154e-02	3.798953e-04	3.798953e-04
-1.200000e+00	-8.000000e-01	-5.600000e+00	-5.200000e+00	2.933111e-02	4.700449e-04	4.700449e-04
-1.200000e+00	-8.000000e-01	-5.200000e+00	-4.800000e+00	4.585528e-02	5.764976e-04	5.764976e-04
-1.200000e+00	-8.000000e-01	-4.800000e+00	-4.400000e+00	7.184838e-02	7.129650e-04	7.129650e-04
-1.200000e+00	-8.000000e-01	-4.400000e+00	-4.000000e+00	1.103736e-01	8.886540e-04	8.886540e-04
-1.200000e+00	-8.000000e-01	-4.000000e+00	-3.600000e+00	1.643648e-01	1.078713e-03	1.078713e-03
-1.200000e+00	-8.000000e-01	-3.600000e+00	-3.200000e+00	2.355984e-01	1.265021e-03	1.265021e-03
-1.200000e+00	-8.000000e-01	-3.200000e+00	-2.800000e+00	3.309527e-01	1.495992e-03	1.495992e-03
-1.200000e+00	-8.000000e-01	-2.800000e+00	-2.400000e+00	4.426673e-01	1.709938e-03	1.709938e-03
-1.200000e+00	-8.000000e-01	-2.400000e+00	-2.000000e+00	5.761340e-01	1.931736e-03	1.931736e-03
-1.200000e+00	-8.000000e-01	-2.000000e+00	-1.600000e+00	7.195156e-01	2.150579e-03	2.150579e-03
-1.200000e+00	-8.000000e-01	-1.600000e+00	-1.200000e+00	8.566031e-01	2.337812e-03	2.337812e-03
-1.200000e+00	-8.000000e-01	-1.200000e+00	-8.000000e-01	9.779063e-01	2.505923e-03	2.505923e-03
-1.200000e+00	-8.000000e-01	-8.000000e-01	-4.000000e-01	1.061414e+00	2.616108e-03	2.616108e-03
-1.200000e+00	-8.000000e-01	-4.000000e-01	0.000000e+00	1.105796e+00	2.673866e-03	2.673866e-03
-1.200000e+00	-8.000000e-01	0.000000e+00	4.000000e-01	1.110611e+00	2.674379e-03	2.674379e-03
-1.200000e+00	-8.000000e-01	4.000000e-01	8.000000e-01	1.062153e+00	2.609087e-03	2.609087e-03
-1.200000e+00	-8.000000e-01	8.000000e-01	1.200000e+00	9.709550e-01	2.493605e-03	2.493605e-03
-1.200000e+00	-8.000000e-01	1.200000e+00	1.600000e+00	8.478231e-01	2.330873e-03	2.330873e-03
-1.200000e+00	-8.000000e-01	1.600000e+00	2.000000e+00	7.158269e-01	2.146052e-03	2.146052e-03
-1.200000e+00	-8.000000e-01	2.000000e+00	2.400000e+00	5.750585e-01	1.932073e-03	1.932073e-03
-1.200000e+00	-8.000000e-01	2.400000e+00	2.800000e+00	4.471266e-01	1.720575e-03	1.720575e-03
-1.200000e+00	-8.000000e-01	2.800000e+00	3.200000e+00	3.288763e-01	1.492114e-03	1.492114e-03
-1.200000e+00	-8.000000e-01	3.200000e+00	3.600000e+00	2.339109e-01	1.253275e-03	1.253275e-03
-1.200000e+00	-8.000000e-01	3.600000e+00	4.000000e+00	1.628224e-01	1.064208e-03	1.064208e-03
-1.200000e+00	-8.000000e-01	4.000000e+00	4.400000e+00	1.104082e-01	9.105699e-04	9.105699e-04
-1.200000e+00	-8.000000e-01	4.400000e+00	4.800000e+00	7.261100e-02	7.206006e-04	7.206006e-04
-1.200000e+00	-8.000000e-01	4.800000e+00	5.200000e+00	4.624208e-02	6.018781e-04	6.018781e-04
-1.200000e+00	-8.000000e-01	5.200000e+00	5.600000e+00	2.935148e-02	5.062134e-04	5.062134e-04
-1.200000e+00	-8.000000e-01	5.600000e+00	6.000000e+00	1.758247e-02	4.170279e-04	4.170279e-04
-8.000000e-01	-4.000000e-01	-6.000000e+00	-5.600000e+00	2.057247e-02	3.954813e-04	3.954813e-04
-8.000000e-01	-4.000000e-01	-5.600000e+00	-5.200000e+00	3.389760e-02	5.103092e-04	5.103092e-04
-8.000000e-01	-4.000000e-01	-5.200000e+00	-4.800000e+00	5.473817e-02	6.353438e-04	6.353438e-04
-8.000000e-01	-4.000000e-01	-4.800000e+00	-4.400000e+00	8.606913e-02	7.888498e-04	7.888498e-04
-8.000000e-01	-4.000000e-01	-4.400000e+00	-4.000000e+00	1.340054e-01	1.003313e-03	1.003313e-03
-8.000000e-01	-4.000000e-01	-4.000000e+00	-3.600000e+00	2.009336e-01	1.196296e-03	1.196296e-03
-8.000000e-01	-4.000000e-01	-3.600000e+00	-3.200000e+00	2.877706e-01	1.406526e-03	1.406526e-03
-8.000000e-01	-4.000000e-01	-3.200000e+00	-2.800000e+00	4.093434e-01	1.678166e-03	1.678166e-03
-8.000000e-01	-4.000000e-01	-2.800000e+00	-2.400000e+00	5.509084e-01	1.918894e-03	1.918894e-03
-8.000000e-01	-4.000000e-01	-2.400000e+00	-2.000000e+00	7.215944e-01	2.180525e-03	2.180525e-03
-8.000000e-01	-4.000000e-01	-2.000000e+00	-1.600000e+00	8.988694e-01	2.428072e-03	2.428072e-03
-8.000000e-01	-4.000000e-01	-1.600000e+00	-1.200000e+00	1.068023e+00	2.653281e-03	2.653281e-03
-8.000000e-01	-4.000000e-01	-1.200000e+00	-8.000000e-01	1.205149e+00	2.824652e-03	2.824652e-03
-8.000000e-01	-4.000000e-01	-8.000000e-01	-4.000000e-01	1.317611e+00	2.963539e-03	2.963539e-03
-8.000000e-01	-4.000000e-01	-4.000000e-01	0.000000e+00	1.371378e+00	3.027801e-03	3.027801e-03
-8.000000e-01	-4.000000e-01	0.000000e+00	4.000000e-01	1.371067e+00	3.017550e-03	3.017550e-03
-8.000000e-01	-4.000000e-01	4.000000e-01	8.000000e-01	1.310435e+00	2.952882e-03	2.952882e-03
-8.000000e-01	-4.000000e-01	8.000000e-01	1.200000e+00	1.201685e+00	2.819936e-03	2.819936e-03
-8.000000e-01	-4.000000e-01	1.200000e+00	1.600000e+00	1.060301e+00	2.642115e-03	2.642115e-03
-8.000000e-01	-4.000000e-01	1.600000e+00	2.000000e+00	8.956475e-01	2.429414e-03	2.429414e-03
-8.000000e-01	-4.000000e-01	2.000000e+00	2.400000e+00	7.187581e-01	2.182895e-03	2.182895e-03
-8.000000e-01	-4.000000e-01	2.400000e+00	2.800000e+00	5.517870e-01	1.918577e-03	1.918577e-03
-8.000000e-01	-4.000000e-01	2.800000e+00	3.200000e+00	4.091101e-01	1.673776e-03	1.673776e-03
-8.000000e-01	-4.000000e-01	3.200000e+00	3.600000e+00	2.895871e-01	1.418139e-03	1.418139e-03
-8.000000e-01	-4.000000e-01	3.600000e+00	4.000000e+00	2.016731e-01	1.201979e-03	1.201979e-03
-8.000000e-01	-4.000000e-01	4.000000e+00	4.400000e+00	1.346347e-01	9.770933e-04	9.770933e-04
-8.000000e-01	-4.000000e-01	4.400000e+00	4.800000e+00	8.888000e-02	8.082780e-04	8.082780e-04
-8.000000e-01	-4.000000e-01	4.800000e+00	5.200000e+00	5.561714e-02	6.581360e-04	6.581360e-04
-8.000000e-01	-4.000000e-01	5.200000e+00	5.600000e+00	3.357614e-02	5.453872e-04	5.453872e-04
-8.000000e-01	-4.000000e-01	5.600000e+00	6.000000e+00	2.079462e-02	4.054392e-04	4.054392e-04
-4.000000e-01	0.000000e+00	-6.000000e+00	-5.600000e+00	2.434019e-02	4.569337e-04	4.569337e-04
-4.000000e-01	0.000000e+00	-5.600000e+00	-5.200000e+00	4.028584e-02	5.568666e-04	5.568666e-04
-4.000000e-01	0.000000e+00	-5.200000e+00	-4.800000e+00	6.317269e-02	6.813200e-04	6.813200e-04
-4.000000e-01	0.000000e+00	-4.800000e+00	-4.400000e+00	1.012696e-01	8.682867e-04	8.682867e-04
-4.000000e-01	0.000000e+00	-4.400000e+00	-4.000000e+00	1.568004e-01	1.090732e-03	1.090732e-03
-4.000000e-01	0.000000e+00	-4.000000e+00	-3.600000e+00	2.338173e-01	1.297565e-03	1.297565e-03
-4.000000e-01	0.000000e+00	-3.600000e+00	-3.200000e+00	3.429600e-01	1.558123e-03	1.558123e-03
-4.000000e-01	0.000000e+00	-3.200000e+00	-2.800000e+00	4.861614e-01	1.825893e-03	1.825893e-03
-4.000000e-01	0.000000e+00	-2.800000e+00	-2.400000e+00	6.615863e-01	2.130690e-03	2.130690e-03
-4.000000e-01	0.000000e+00	-2.400000e+00	-2.000000e+00	8.639838e-01	2.412778e-03	2.412778e-03
-4.000000e-01	0.000000e+00	-2.000000e+00	-1.600000e+00	1.078683e+00	2.698931e-03	2.698931e-03
-4.000000e-01	0.000000e+00	-1.600000e+00	-1.200000e+00	1.274525e+00	2.953051e-03	2.953051e-03
-4.000000e-01	0.000000e+00	-1.200000e+00	-8.000000e-01	1.438559e+00	3.144341e-03	3.144341e-03
-4.000000e-01	0.000000e+00	-8.000000e-01	-4.000000e-01	1.550001e+00	3.270221e-03	3.270221e-03
-4.000000e-01	0.000000e+00	-4.000000e-01	0.000000e+00	1.613114e+00	3.343952e-03	3.343952e-03
-4.000000e-01	0.000000e+00	0.000000e+00	4.000000e-01	1.619852e+00	3.349367e-03	3.349367e-03
-4.000000e-01	0.000000e+00	4.000000e-01	8.000000e-01	1.553302e+00	3.282773e-03	3.282773e-03
-4.000000e-01	0.000000e+00	8.000000e-01	1.200000e+00	1.428661e+00	3.121990e-03	3.121990e-03
-4.000000e-01	0.000000e+00	1.200000e+00	1.600000e+00	1.267386e+00	2.935541e-03	2.935541e-03
-4.000000e-01	0.000000e+00	1.600000e+00	2.000000e+00	1.071766e+00	2.696763e-03	2.696763e-03
-4.000000e-01	0.000000e+00	2.000000e+00	2.400000e+00	8.650275e-01	2.422425e-03	2.422425e-03
-4.000000e-01	0.000000e+00	2.400000e+00	2.800000e+00	6.623569e-01	2.133694e-03	2.133694e-03
-4.000000e-01	0.000000e+00	2.800000e+00	3.200000e+00	4.843898e-01	1.829471e-03	1.829471e-03
-4.000000e-01	0.000000e+00	3.200000e+00	3.600000e+00	3.424927e-01	1.558001e-03	1.558001e-03
-4.000000e-01	0.000000e+00	3.600000e+00	4.000000e+00	2.323349e-01	1.286175e-03	1.286175e-03
-4.000000e-01	0.000000e+00	4.000000e+00	4.400000e+00	1.569381e-01	1.073390e-03	1.073390e-03
-4.000000e-01	0.000000e+00	4.400000e+00	4.800000e+00	1.003171e-01	8.666555e-04	8.666555e-04
-4.000000e-01	0.000000e+00	4.800000e+00	5.200000e+00	6.485200e-02	7.018352e-04	7.018352e-04
-4.000000e-01	0.000000e+00	5.200000e+00	5.600000e+00	3.941407e-02	5.580232e-04	5.580232e-04
-4.000000e-01	0.000000e+00	5.600000e+00	6.000000e+00	2.427965e-02	4.906881e-04	4.906881e-04
0.000000e+00	4.000000e-01	-6.000000e+00	-5.600000e+00	2.717469e-02	4.769947e-04	4.769947e-04
0.000000e+00	4.000000e-01	-5.600000e+00	-5.200000e+00	4.316354e-02	5.875960e-04	5.875960e-04
0.000000e+00	4.000000e-01	-5.200000e+00	-4.800000e+00	7.199481e-02	7.472434e-04	7.472434e-04
0.000000e+00	4.000000e-01	-4.800000e+00	-4.400000e+00	1.136976e-01	9.360885e-04	9.360885e-04
0.000000e+00	4.000000e-01	-4.400000e+00	-4.000000e+00	1.768496e-01	1.172530e-03	1.172530e-03
0.000000e+00	4.000000e-01	-4.000000e+00	-3.600000e+00	2.652798e-01	1.392732e-03	1.392732e-03
0.000000e+00	4.000000e-01	-3.600000e+00	-3.200000e+00	3.923597e-01	1.690932e-03	1.690932e-03
0.000000e+00	4.000000e-01	-3.200000e+00	-2.800000e+00	5.609162e-01	1.996804e-03	1.996804e-03
0.000000e+00	4.000000e-01	-2.800000e+00	-2.400000e+00	7.638750e-01	2.307843e-03	2.307843e-03
0.000000e+00	4.000000e-01	-2.400000e+00	-2.000000e+00	1.001104e+00	2.643611e-03	2.643611e-03
0.000000e+00	4.000000e-01	-2.000000e+00	-1.600000e+00	1.247331e+00	2.955902e-03	2.955902e-03
0.000000e+00	4.000000e-01	-1.600000e+00	-1.200000e+00	1.461621e+00	3.215595e-03	3.215595e-03
0.000000e+00	4.000000e-01	-1.200000e+00	-8.000000e-01	1.632164e+00	3.413276e-03	3.413276e-03
0.000000e+00	4.000000e-01	-8.000000e-01	-4.000000e-01	1.754756e+00	3.554240e-03	3.554240e-03
0.000000e+00	4.000000e-01	-4.000000e-01	0.000000e+00	1.812317e+00	3.616952e-03	3.616952e-03
0.000000e+00	4.000000e-01	0.000000e+00	4.000000e-01	1.816981e+00	3.621843e-03	3.621843e-03
0.000000e+00	4.000000e-01	4.000000e-01	8.000000e-01	1.753504e+00	3.559427e-03	3.559427e-03
0.000000e+00	4.000000e-01	8.000000e-01	1.200000e+00	1.633666e+00	3.417123e-03	3.417123e-03
0.000000e+00	4.000000e-01	1.200000e+00	1.600000e+00	1.459778e+00	3.210114e-03	3.210114e-03
0.000000e+00	4.000000e-01	1.600000e+00	2.000000e+00	1.242798e+00	2.958325e-03	2.958325e-03
0.000000e+00	4.000000e-01	2.000000e+00	2.400000e+00	1.002329e+00	2.648428e-03	2.648428e-03
0.000000e+00	4.000000e-01	2.400000e+00	2.800000e+00	7.696225e-01	2.328283e-03	2.328283e-03
0.000000e+00	4.000000e-01	2.800000e+00	3.200000e+00	5.600769e-01	1.992078e-03	1.992078e-03
0.000000e+00	4.000000e-01	3.200000e+00	3.600000e+00	3.899571e-01	1.674375e-03	1.674375e-03
0.000000e+00	4.000000e-01	3.600000e+00	4.000000e+00	2.684793e-01	1.404894e-03	1.404894e-03
0.000000e+00	4.000000e-01	4.000000e+00	4.400000e+00	1.740223e-01	1.136536e-03	1.136536e-03
0.000000e+00	4.000000e-01	4.400000e+00	4.800000e+00	1.133244e-01	9.284038e-04	9.284038e-04
0.000000e+00	4.000000e-01	4.800000e+00	5.200000e+00	6.971944e-02	7.268675e-04	7.268675e-04
0.000000e+00	4.000000e-01	5.200000e+00	5.600000e+00	4.336917e-02	5.754768e-04	5.754768e-04
0.000000e+00	4.000000e-01	5.600000e+00	6.000000e+00	2.736664e-02	5.006648e-04	5.006648e-04
4.000000e-01	8.000000e-01	-6.000000e+00	-5.600000e+00	2.875011e-02	4.906357e-04	4.906357e-04
4.000000e-01	8.000000e-01	-5.600000e+00	-5.200000e+00	4.731717e-02	6.110545e-04	6.110545e-04
4.000000e-01	8.000000e-01	-5.200000e+00	-4.800000e+00	7.620331e-02	7.662518e-04	7.662518e-04
4.000000e-01	8.000000e-01	-4.800000e+00	-4.400000e+00	1.222226e-01	9.708811e-04	9.708811e-04
4.000000e-01	8.000000e-01	-4.400000e+00	-4.000000e+00	1.948552e-01	1.219322e-03	1.219322e-03
4.000000e-01	8.000000e-01	-4.000000e+00	-3.600000e+00	2.940079e-01	1.487202e-03	1.487202e-03
4.000000e-01	8.000000e-01	-3.600000e+00	-3.200000e+00	4.346591e-01	1.792098e-03	1.792098e-03
4.000000e-01	8.000000e-01	-3.200000e+00	-2.800000e+00	6.213543e-01	2.118925e-03	2.118925e-03
4.000000e-01	8.000000e-01	-2.800000e+00	-2.400000e+00	8.563506e-01	2.493206e-03	2.493206e-03
4.000000e-01	8.000000e-01	-2.400000e+00	-2.000000e+00	1.116978e+00	2.844914e-03	2.844914e-03
4.000000e-01	8.000000e-01	-2.000000e+00	-1.600000e+00	1.375862e+00	3.164291e-03	3.164291e-03
4.000000e-01	8.000000e-01	-1.600000e+00	-1.200000e+00	1.611015e+00	3.435139e-03	3.435139e-03
4.000000e-01	8.000000e-01	-1.200000e+00	-8.000000e-01	1.780049e+00	3.628619e-03	3.628619e-03
4.000000e-01	8.000000e-01	-8.000000e-01	-4.000000e-01	1.898533e+00	3.756205e-03	3.756205e-03
4.000000e-01	8.000000e-01	-4.000000e-01	0.000000e+00	1.958717e+00	3.834940e-03	3.834940e-03
4.000000e-01	8.000000e-01	0.000000e+00	4.000000e-01	1.953303e+00	3.823152e-03	3.823152e-03
4.000000e-01	8.000000e-01	4.000000e-01	8.000000e-01	1.896361e+00	3.769219e-03	3.769219e-03
4.000000e-01	8.000000e-01	8.000000e-01	1.200000e+00	1.781537e+00	3.631165e-03	3.631165e-03
4.000000e-01	8.000000e-01	1.200000e+00	1.600000e+00	1.605714e+00	3.423993e-03	3.423993e-03
4.000000e-01	8.000000e-01	1.600000e+00	2.000000e+00	1.374901e+00	3.161551e-03	3.161551e-03
4.000000e-01	8.000000e-01	2.000000e+00	2.400000e+00	1.128371e+00	2.857027e-03	2.857027e-03
4.000000e-01	8.000000e-01	2.400000e+00	2.800000e+00	8.585931e-01	2.483852e-03	2.483852e-03
4.000000e-01	8.000000e-01	2.800000e+00	3.200000e+00	6.209476e-01	2.136641e-03	2.136641e-03
4.000000e-01	8.000000e-01	3.200000e+00	3.600000e+00	4.313959e-01	1.774281e-03	1.774281e-03
4.000000e-01	8.000000e-01	3.600000e+00	4.000000e+00	2.914493e-01	1.481765e-03	1.481765e-03
4.000000e-01	8.000000e-01	4.000000e+00	4.400000e+00	1.908069e-01	1.206631e-03	1.206631e-03
4.000000e-01	8.000000e-01	4.400000e+00	4.800000e+00	1.212420e-01	9.639978e-04	9.639978e-04
4.000000e-01	8.000000e-01	4.800000e+00	5.200000e+00	7.603444e-02	7.834357e-04	7.834357e-04
4.000000e-01	8.000000e-01	5.200000e+00	5.600000e+00	4.688093e-02	6.140795e-04	6.140795e-04
4.000000e-01	8.000000e-01	5.600000e+00	6.000000e+00	2.829184e-02	4.766732e-04	4.766732e-04
8.000000e-01	1.200000e+00	-6.000000e+00	-5.600000e+00	2.876957e-02	4.797812e-04	4.797812e-04
8.000000e-01	1.200000e+00	-5.600000e+00	-5.200000e+00	4.905173e-02	6.348391e-04	6.348391e-04
8.000000e-01	1.200000e+00	-5.200000e+00	-4.800000e+00	8.067394e-02	8.028927e-04	8.028927e-04
8.000000e-01	1.200000e+00	-4.800000e+00	-4.400000e+00	1.292792e-01	1.011831e-03	1.011831e-03
8.000000e-01	1.200000e+00	-4.400000e+00	-4.000000e+00	2.027635e-01	1.281060e-03	1.281060e-03
8.000000e-01	1.200000e+00	-4.000000e+00	-3.600000e+00	3.121359e-01	1.553754e-03	1.553754e-03
8.000000e-01	1.200000e+00	-3.600000e+00	-3.200000e+00	4.607125e-01	1.863537e-03	1.863537e-03
8.000000e-01	1.200000e+00	-3.200000e+00	-2.800000e+00	6.648706e-01	2.228627e-03	2.228627e-03
8.000000e-01	1.200000e+00	-2.800000e+00	-2.400000e+00	9.222775e-01	2.623786e-03	2.623786e-03
8.000000e-01	1.200000e+00	-2.400000e+00	-2.000000e+00	1.207338e+00	3.002542e-03	3.002542e-03
8.000000e-01	1.200000e+00	-2.000000e+00	-1.600000e+00	1.475603e+00	3.327632e-03	3.327632e-03
8.000000e-01	1.200000e+00	-1.600000e+00	-1.200000e+00	1.706640e+00	3.598338e-03	3.598338e-03
8.000000e-01	1.200000e+00	-1.200000e+00	-8.000000e-01	1.868211e+00	3.777232e-03	3.777232e-03
8.000000e-01	1.200000e+00	-8.000000e-01	-4.000000e-01	1.979472e+00	3.897013e-03	3.897013e-03
8.000000e-01	1.200000e+00	-4.000000e-01	0.000000e+00	2.033636e+00	3.954076e-03	3.954076e-03
8.000000e-01	1.200000e+00	0.000000e+00	4.000000e-01	2.030618e+00	3.969574e-03	3.969574e-03
8.000000e-01	1.200000e+00	4.000000e-01	8.000000e-01	1.975301e+00	3.901816e-03	3.901816e-03
8.000000e-01	1.200000e+00	8.000000e-01	1.200000e+00	1.878311e+00	3.794763e-03	3.794763e-03
8.000000e-01	1.200000e+00	1.200000e+00	1.600000e+00	1.708166e+00	3.606800e-03	3.606800e-03
8.000000e-01	1.200000e+00	1.600000e+00	2.000000e+00	1.478166e+00	3.337219e-03	3.337219e-03
8.000000e-01	1.200000e+00	2.000000e+00	2.400000e+00	1.206376e+00	3.008548e-03	3.008548e-03
8.000000e-01	1.200000e+00	2.400000e+00	2.800000e+00	9.226631e-01	2.627815e-03	2.627815e-03
8.000000e-01	1.200000e+00	2.800000e+00	3.200000e+00	6.657062e-01	2.236752e-03	2.236752e-03
8.000000e-01	1.200000e+00	3.200000e+00	3.600000e+00	4.561102e-01	1.846000e-03	1.846000e-03
8.000000e-01	1.200000e+00	3.600000e+00	4.000000e+00	3.092349e-01	1.539111e-03	1.539111e-03
8.000000e-01	1.200000e+00	4.000000e+00	4.400000e+00	2.012258e-01	1.248018e-03	1.248018e-03
8.000000e-01	1.200000e+00	4.400000e+00	4.800000e+00	1.274828e-01	1.002312e-03	1.002312e-03
8.000000e-01	1.200000e+00	4.800000e+00	5.200000e+00	7.994819e-02	8.017856e-04	8.017856e-04
8.000000e-01	1.200000e+00	5.200000e+00	5.600000e+00	4.942603e-02	6.403066e-04	6.403066e-04
8.000000e-01	1.200000e+00	5.600000e+00	6.000000e+00	2.917717e-02	5.029914e-04	5.029914e-04
1.200000e+00	1.600000e+00	-6.000000e+00	-5.600000e+00	2.916489e-02	4.900235e-04	4.900235e-04
1.200000e+00	1.600000e+00	-5.600000e+00	-5.200000e+00	4.955426e-02	6.455370e-04	6.455370e-04
1.200000e+00	1.600000e+00	-5.200000e+00	-4.800000e+00	7.974625e-02	8.088466e-04	8.088466e-04
1.200000e+00	1.600000e+00	-4.800000e+00	-4.400000e+00	1.312754e-01	1.026909e-03	1.026909e-03
1.200000e+00	1.600000e+00	-4.400000e+00	-4.000000e+00	2.060500e-01	1.281712e-03	1.281712e-03
1.200000e+00	1.600000e+00	-4.000000e+00	-3.600000e+00	3.152859e-01	1.582558e-03	1.582558e-03
1.200000e+00	1.600000e+00	-3.600000e+00	-3.200000e+00	4.737586e-01	1.923878e-03	1.923878e-03
1.200000e+00	1.600000e+00	-3.200000e+00	-2.800000e+00	6.819556e-01	2.301374e-03	2.301374e-03
1.200000e+00	1.600000e+00	-2.800000e+00	-2.400000e+00	9.441450e-01	2.706814e-03	2.706814e-03
1.200000e+00	1.600000e+00	-2.400000e+00	-2.000000e+00	1.241115e+00	3.099626e-03	3.099626e-03
1.200000e+00	1.600000e+00	-2.000000e+00	-1.600000e+00	1.518002e+00	3.429873e-03	3.429873e-03
1.200000e+00	1.600000e+00	-1.600000e+00	-1.200000e+00	1.752749e+00	3.704800e-03	3.704800e-03
1.200000e+00	1.600000e+00	-1.200000e+00	-8.000000e-01	1.907237e+00	3.881329e-03	3.881329e-03
1.200000e+00	1.600000e+00	-8.000000e-01	-4.000000e-01	2.008193e+00	3.990717e-03	3.990717e-03
1.200000e+00	1.600000e+00	-4.000000e-01	0.000000e+00	2.048175e+00	4.035252e-03	4.035252e-03
1.200000e+00	1.600000e+00	0.000000e+00	4.000000e-01	2.047352e+00	4.035473e-03	4.035473e-03
1.200000e+00	1.600000e+00	4.000000e-01	8.000000e-01	2.007084e+00	3.987568e-03	3.987568e-03
1.200000e+00	1.600000e+00	8.000000e-01	1.200000e+00	1.907307e+00	3.881834e-03	3.881834e-03
1.200000e+00	1.600000e+00	1.200000e+00	1.600000e+00	1.746467e+00	3.705393e-03	3.705393e-03
1.200000e+00	1.600000e+00	1.600000e+00	2.000000e+00	1.521439e+00	3.444190e-03	3.444190e-03
1.200000e+00	1.600000e+00	2.000000e+00	2.400000e+00	1.243376e+00	3.105029e-03	3.105029e-03
1.200000e+00	1.600000e+00	2.400000e+00	2.800000e+00	9.553156e-01	2.720257e-03	2.720257e-03
1.200000e+00	1.600000e+00	2.800000e+00	3.200000e+00	6.858862e-01	2.321964e-03	2.321964e-03
1.200000e+00	1.600000e+00	3.200000e+00	3.600000e+00	4.739575e-01	1.930068e-03	1.930068e-03
1.200000e+00	1.600000e+00	3.600000e+00	4.000000e+00	3.171562e-01	1.578480e-03	1.578480e-03
1.200000e+00	1.600000e+00	4.000000e+00	4.400000e+00	2.041031e-01	1.273204e-03	1.273204e-03
1.200000e+00	1.600000e+00	4.400000e+00	4.800000e+00	1.322514e-01	1.031164e-03	1.031164e-03
1.200000e+00	1.600000e+00	4.800000e+00	5.200000e+00	8.051106e-02	8.005538e-04	8.005538e-04
1.200000e+00	1.600000e+00	5.200000e+00	5.600000e+00	4.884213e-02	6.320119e-04	6.320119e-04
1.200000e+00	1.600000e+00	5.600000e+00	6.000000e+00	2.941333e-02	5.004367e-04	5.004367e-04
1.600000e+00	2.000000e+00	-6.000000e+00	-5.600000e+00	2.783993e-02	4.867840e-04	4.867840e-04
1.600000e+00	2.000000e+00	-5.600000e+00	-5.200000e+00	4.687113e-02	6.291922e-04	6.291922e-04
1.600000e+00	2.000000e+00	-5.200000e+00	-4.800000e+00	7.923762e-02	8.247142e-04	8.247142e-04
1.600000e+00	2.000000e+00	-4.800000e+00	-4.400000e+00	1.254514e-01	1.034447e-03	1.034447e-03
1.600000e+00	2.000000e+00	-4.400000e+00	-4.000000e+00	2.021328e-01	1.302276e-03	1.302276e-03
1.600000e+00	2.000000e+00	-4.000000e+00	-3.600000e+00	3.077983e-01	1.577654e-03	1.577654e-03
1.600000e+00	2.000000e+00	-3.600000e+00	-3.200000e+00	4.643373e-01	1.938372e-03	1.938372e-03
1.600000e+00	2.000000e+00	-3.200000e+00	-2.800000e+00	6.807975e-01	2.342726e-03	2.342726e-03
1.600000e+00	2.000000e+00	-2.800000e+00	-2.400000e+00	9.420806e-01	2.743250e-03	2.743250e-03
1.600000e+00	2.000000e+00	-2.400000e+00	-2.000000e+00	1.231580e+00	3.143408e-03	3.143408e-03
1.600000e+00	2.000000e+00	-2.000000e+00	-1.600000e+00	1.514192e+00	3.483566e-03	3.483566e-03
1.600000e+00	2.000000e+00	-1.600000e+00	-1.200000e+00	1.739111e+00	3.746662e-03	3.746662e-03
1.600000e+00	2.000000e+00	-1.200000e+00	-8.000000e-01	1.901290e+00	3.926283e-03	3.926283e-03
1.600000e+00	2.000000e+00	-8.000000e-01	-4.000000e-01	1.980780e+00	4.010155e-03	4.010155e-03
1.600000e+00	2.000000e+00	-4.000000e-01	0.000000e+00	2.023173e+00	4.047503e-03	4.047503e-03
1.600000e+00	2.000000e+00	0.000000e+00	4.000000e-01	2.019285e+00	4.046700e-03	4.046700e-03
1.600000e+00	2.000000e+00	4.000000e-01	8.000000e-01	1.983216e+00	4.013710e-03	4.013710e-03
1.600000e+00	2.000000e+00	8.000000e-01	1.200000e+00	1.890149e+00	3.907343e-03	3.907343e-03
1.600000e+00	2.000000e+00	1.200000e+00	1.600000e+00	1.737842e+00	3.749182e-03	3.749182e-03
1.600000e+00	2.000000e+00	1.600000e+00	2.000000e+00	1.511239e+00	3.484677e-03	3.484677e-03
1.600000e+00	2.000000e+00	2.000000e+00	2.400000e+00	1.234581e+00	3.154316e-03	3.154316e-03
1.600000e+00	2.000000e+00	2.400000e+00	2.800000e+00	9.454550e-01	2.757595e-03	2.757595e-03
1.600000e+00	2.000000e+00	2.800000e+00	3.200000e+00	6.733806e-01	2.318274e-03	2.318274e-03
1.600000e+00	2.000000e+00	3.200000e+00	3.600000e+00	4.650684e-01	1.934055e-03	1.934055e-03
1.600000e+00	2.000000e+00	3.600000e+00	4.000000e+00	3.117039e-01	1.600856e-03	1.600856e-03
1.600000e+00	2.000000e+00	4.000000e+00	4.400000e+00	2.024056e-01	1.288194e-03	1.288194e-03
1.600000e+00	2.000000e+00	4.400000e+00	4.800000e+00	1.274375e-01	1.015376e-03	1.015376e-03
1.600000e+00	2.000000e+00	4.800000e+00	5.200000e+00	7.775675e-02	8.152755e-04	8.152755e-04
1.600000e+00	2.000000e+00	5.200000e+00	5.600000e+00	4.820316e-02	6.367382e-04	6.367382e-04
1.600000e+00	2.000000e+00	5.600000e+00	6.000000e+00	2.891652e-02	5.097005e-04	5.097005e-04
2.000000e+00	2.400000e+00	-6.000000e+00	-5.600000e+00	2.642390e-02	4.912824e-04	4.912824e-04
2.000000e+00	2.400000e+00	-5.600000e+00	-5.200000e+00	4.635401e-02	6.437709e-04	6.437709e-04
2.000000e+00	2.400000e+00	-5.200000e+00	-4.800000e+00	7.415156e-02	7.831200e-04	7.831200e-04
2.000000e+00	2.400000e+00	-4.800000e+00	-4.400000e+00	1.193104e-01	1.010875e-03	1.010875e-03
2.000000e+00	2.400000e+00	-4.400000e+00	-4.000000e+00	1.869165e-01	1.272343e-03	1.272343e-03
2.000000e+00	2.400000e+00	-4.000000e+00	-3.600000e+00	2.927889e-01	1.563924e-03	1.563924e-03
2.000000e+00	2.400000e+00	-3.600000e+00	-3.200000e+00	4.408689e-01	1.917336e-03	1.917336e-03
2.000000e+00	2.400000e+00	-3.200000e+00	-2.800000e+00	6.463006e-01	2.322736e-03	2.322736e-03
2.000000e+00	2.400000e+00	-2.800000e+00	-2.400000e+00	9.031300e-01	2.743480e-03	2.743480e-03
2.000000e+00	2.400000e+00	-2.400000e+00	-2.000000e+00	1.178649e+00	3.130596e-03	3.130596e-03
2.000000e+00	2.400000e+00	-2.000000e+00	-1.600000e+00	1.451574e+00	3.474635e-03	3.474635e-03
2.000000e+00	2.400000e+00	-1.600000e+00	-1.200000e+00	1.671491e+00	3.721941e-03	3.721941e-03
2.000000e+00	2.400000e+00	-1.200000e+00	-8.000000e-01	1.820064e+00	3.885020e-03	3.885020e-03
2.000000e+00	2.400000e+00	-8.000000e-01	-4.000000e-01	1.913757e+00	3.990563e-03	3.990563e-03
2.000000e+00	2.400000e+00	-4.000000e-01	0.000000e+00	1.953065e+00	4.013736e-03	4.013736e-03
2.000000e+00	2.400000e+00	0.000000e+00	4.000000e-01	1.953327e+00	4.031524e-03	4.031524e-03
2.000000e+00	2.400000e+00	4.000000e-01	8.000000e-01	1.906688e+00	3.972497e-03	3.972497e-03
2.000000e+00	2.400000e+00	8.000000e-01	1.200000e+00	1.811990e+00	3.875689e-03	3.875689e-03
2.000000e+00	2.400000e+00	1.200000e+00	1.600000e+00	1.673563e+00	3.732277e-03	3.732277e-03
2.000000e+00	2.400000e+00	1.600000e+00	2.000000e+00	1.446775e+00	3.476654e-03	3.476654e-03
2.000000e+00	2.400000e+00	2.000000e+00	2.400000e+00	1.185579e+00	3.146515e-03	3.146515e-03
2.000000e+00	2.400000e+00	2.400000e+00	2.800000e+00	8.984406e-01	2.743240e-03	2.743240e-03
2.000000e+00	2.400000e+00	2.800000e+00	3.200000e+00	6.449019e-01	2.313371e-03	2.313371e-03
2.000000e+00	2.400000e+00	3.200000e+00	3.600000e+00	4.396849e-01	1.924036e-03	1.924036e-03
2.000000e+00	2.400000e+00	3.600000e+00	4.000000e+00	2.895891e-01	1.556026e-03	1.556026e-03
2.000000e+00	2.400000e+00	4.000000e+00	4.400000e+00	1.898513e-01	1.264375e-03	1.264375e-03
2.000000e+00	2.400000e+00	4.400000e+00	4.800000e+00	1.190772e-01	1.005556e-03	1.005556e-03
2.000000e+00	2.400000e+00	4.800000e+00	5.200000e+00	7.366025e-02	7.940332e-04	7.940332e-04
2.000000e+00	2.400000e+00	5.200000e+00	5.600000e+00	4.446919e-02	6.150801e-04	6.150801e-04
2.000000e+00	2.400000e+00	5.600000e+00	6.000000e+00	2.676717e-02	4.823049e-04	4.823049e-04
2.400000e+00	2.800000e+00	-6.000000e+00	-5.600000e+00	2.377227e-02	4.584479e-04	4.584479e-04
2.400000e+00	2.800000e+00	-5.600000e+00	-5.200000e+00	4.149824e-02	6.112350e-04	6.112350e-04
2.400000e+00	2.800000e+00	-5.200000e+00	-4.800000e+00	6.707637e-02	7.558687e-04	7.558687e-04
2.400000e+00	2.800000e+00	-4.800000e+00	-4.400000e+00	1.081143e-01	9.676346e-04	9.676346e-04
2.400000e+00	2.800000e+00	-4.400000e+00	-4.000000e+00	1.719929e-01	1.221425e-03	1.221425e-03
2.400000e+00	2.800000e+00	-4.000000e+00	-3.600000e+00	2.644698e-01	1.514168e-03	1.514168e-03
2.400000e+00	2.800000e+00	-3.600000e+00	-3.200000e+00	4.001197e-01	1.862847e-03	1.862847e-03
2.400000e+00	2.800000e+00	-3.200000e+00	-2.800000e+00	5.856009e-01	2.251617e-03	2.251617e-03
2.400000e+00	2.800000e+00	-2.800000e+00	-2.400000e+00	8.160563e-01	2.652212e-03	2.652212e-03
2.400000e+00	2.800000e+00	-2.400000e+00	-2.000000e+00	1.079241e+00	3.045603e-03	3.045603e-03
2.400000e+00	2.800000e+00	-2.000000e+00	-1.600000e+00	1.337040e+00	3.395875e-03	3.395875e-03
2.400000e+00	2.800000e+00	-1.600000e+00	-1.200000e+00	1.551627e+00	3.643474e-03	3.643474e-03
2.400000e+00	2.800000e+00	-1.200000e+00	-8.000000e-01	1.706178e+00	3.810876e-03	3.810876e-03
2.400000e+00	2.800000e+00	-8.000000e-01	-4.000000e-01	1.795891e+00	3.902635e-03	3.902635e-03
2.400000e+00	2.800000e+00	-4.000000e-01	0.000000e+00	1.839473e+00	3.952353e-03	3.952353e-03
2.400000e+00	2.800000e+00	0.000000e+00	4.000000e-01	1.841663e+00	3.957021e-03	3.957021e-03
2.400000e+00	2.800000e+00	4.000000e-01	8.000000e-01	1.793004e+00	3.900479e-03	3.900479e-03
2.400000e+00	2.800000e+00	8.000000e-01	1.200000e+00	1.702679e+00	3.808952e-03	3.808952e-03
2.400000e+00	2.800000e+00	1.200000e+00	1.600000e+00	1.547666e+00	3.637524e-03	3.637524e-03
2.400000e+00	2.800000e+00	1.600000e+00	2.000000e+00	1.333371e+00	3.382101e-03	3.382101e-03
2.400000e+00	2.800000e+00	2.000000e+00	2.400000e+00	1.083873e+00	3.064899e-03	3.064899e-03
2.400000e+00	2.800000e+00	2.400000e+00	2.800000e+00	8.191050e-01	2.657802e-03	2.657802e-03
2.400000e+00	2.800000e+00	2.800000e+00	3.200000e+00	5.812441e-01	2.233479e-03	2.233479e-03
2.400000e+00	2.800000e+00	3.200000e+00	3.600000e+00	3.963809e-01	1.856416e-03	1.856416e-03
2.400000e+00	2.800000e+00	3.600000e+00	4.000000e+00	2.667121e-01	1.513481e-03	1.513481e-03
2.400000e+00	2.800000e+00	4.000000e+00	4.400000e+00	1.698780e-01	1.209280e-03	1.209280e-03
2.400000e+00	2.800000e+00	4.400000e+00	4.800000e+00	1.074614e-01	9.650213e-04	9.650213e-04
2.400000e+00	2.800000e+00	4.800000e+00	5.200000e+00	6.541331e-02	7.464871e-04	7.464871e-04
2.400000e+00	2.800000e+00	5.200000e+00	5.600000e+00	4.070274e-02	5.954068e-04	5.954068e-04
2.400000e+00	2.800000e+00	5.600000e+00	6.000000e+00	2.415863e-02	4.591058e-04	4.591058e-04
2.800000e+00	3.200000e+00	-6.000000e+00	-5.600000e+00	2.088132e-02	4.282943e-04	4.282943e-04
2.800000e+00	3.200000e+00	-5.600000e+00	-5.200000e+00	3.506650e-02	5.562926e-04	5.562926e-04
2.800000e+00	3.200000e+00	-5.200000e+00	-4.800000e+00	5.704101e-02	7.060708e-04	7.060708e-04
2.800000e+00	3.200000e+00	-4.800000e+00	-4.400000e+00	9.367425e-02	9.126980e-04	9.126980e-04
2.800000e+00	3.200000e+00	-4.400000e+00	-4.000000e+00	1.474137e-01	1.136716e-03	1.136716e-03
2.800000e+00	3.200000e+00	-4.000000e+00	-3.600000e+00	2.289864e-01	1.417901e-03	1.417901e-03
2.800000e+00	3.200000e+00	-3.600000e+00	-3.200000e+00	3.452686e-01	1.754946e-03	1.754946e-03
2.800000e+00	3.200000e+00	-3.200000e+00	-2.800000e+00	5.034946e-01	2.124977e-03	2.124977e-03
2.800000e+00	3.200000e+00	-2.800000e+00	-2.400000e+00	7.165387e-01	2.529213e-03	2.529213e-03
2.800000e+00	3.200000e+00	-2.400000e+00	-2.000000e+00	9.477962e-01	2.909410e-03	2.909410e-03
2.800000e+00	3.200000e+00	-2.000000e+00	-1.600000e+00	1.185569e+00	3.254347e-03	3.254347e-03
2.800000e+00	3.200000e+00	-1.600000e+00	-1.200000e+00	1.386351e+00	3.500235e-03	3.500235e-03
2.800000e+00	3.200000e+00	-1.200000e+00	-8.000000e-01	1.534928e+00	3.677354e-03	3.677354e-03
2.800000e+00	3.200000e+00	-8.000000e-01	-4.000000e-01	1.623631e+00	3.762365e-03	3.762365e-03
2.800000e+00	3.200000e+00	-4.000000e-01	0.000000e+00	1.674564e+00	3.819504e-03	3.819504e-03
2.800000e+00	3.200000e+00	0.000000e+00	4.000000e-01	1.679361e+00	3.824753e-03	3.824753e-03
2.800000e+00	3.200000e+00	4.000000e-01	8.000000e-01	1.631345e+00	3.772256e-03	3.772256e-03
2.800000e+00	3.200000e+00	8.000000e-01	1.200000e+00	1.542791e+00	3.690845e-03	3.690845e-03
2.800000e+00	3.200000e+00	1.200000e+00	1.600000e+00	1.379747e+00	3.502179e-03	3.502179e-03
2.800000e+00	3.200000e+00	1.600000e+00	2.000000e+00	1.182725e+00	3.250153e-03	3.250153e-03
2.800000e+00	3.200000e+00	2.000000e+00	2.400000e+00	9.451237e-01	2.901064e-03	2.901064e-03
2.800000e+00	3.200000e+00	2.400000e+00	2.800000e+00	7.088975e-01	2.523757e-03	2.523757e-03
2.800000e+00	3.200000e+00	2.800000e+00	3.200000e+00	5.087187e-01	2.143733e-03	2.143733e-03
2.800000e+00	3.200000e+00	3.200000e+00	3.600000e+00	3.481081e-01	1.759420e-03	1.759420e-03
2.800000e+00	3.200000e+00	3.600000e+00	4.000000e+00	2.291236e-01	1.422185e-03	1.422185e-03
2.800000e+00	3.200000e+00	4.000000e+00	4.400000e+00	1.491616e-01	1.153473e-03	1.153473e-03
2.800000e+00	3.200000e+00	4.400000e+00	4.800000e+00	9.262863e-02	8.962960e-04	8.962960e-04
2.800000e+00	3.200000e+00	4.800000e+00	5.200000e+00	5.743019e-02	7.021065e-04	7.021065e-04
2.800000e+00	3.200000e+00	5.200000e+00	5.600000e+00	3.397672e-02	5.442172e-04	5.442172e-04
2.800000e+00	3.200000e+00	5.600000e+00	6.000000e+00	1.994885e-02	4.165706e-04	4.165706e-04
3.200000e+00	3.600000e+00	-6.000000e+00	-5.600000e+00	1.666291e-02	3.935759e-04	3.935759e-04
3.200000e+00	3.600000e+00	-5.600000e+00	-5.200000e+00	2.997496e-02	5.143622e-04	5.143622e-04
3.200000e+00	3.600000e+00	-5.200000e+00	-4.800000e+00	4.786781e-02	6.516751e-04	6.516751e-04
3.200000e+00	3.600000e+00	-4.800000e+00	-4.400000e+00	7.682538e-02	8.366642e-04	8.366642e-04
3.200000e+00	3.600000e+00	-4.400000e+00	-4.000000e+00	1.223472e-01	1.043710e-03	1.043710e-03
3.200000e+00	3.600000e+00	-4.000000e+00	-3.600000e+00	1.903543e-01	1.316114e-03	1.316114e-03
3.200000e+00	3.600000e+00	-3.600000e+00	-3.200000e+00	2.895390e-01	1.640135e-03	1.640135e-03
3.200000e+00	3.600000e+00	-3.200000e+00	-2.800000e+00	4.222021e-01	1.971889e-03	1.971889e-03
3.200000e+00	3.600000e+00	-2.800000e+00	-2.400000e+00	5.968414e-01	2.346766e-03	2.346766e-03
3.200000e+00	3.600000e+00	-2.400000e+00	-2.000000e+00	7.960144e-01	2.728717e-03	2.728717e-03
3.200000e+00	3.600000e+00	-2.000000e+00	-1.600000e+00	9.995969e-01	3.043611e-03	3.043611e-03
3.200000e+00	3.600000e+00	-1.600000e+00	-1.200000e+00	1.188304e+00	3.310204e-03	3.310204e-03
3.200000e+00	3.600000e+00	-1.200000e+00	-8.000000e-01	1.330058e+00	3.478518e-03	3.478518e-03
3.200000e+00	3.600000e+00	-8.000000e-01	-4.000000e-01	1.427728e+00	3.594066e-03	3.594066e-03
3.200000e+00	3.600000e+00	-4.000000e-01	0.000000e+00	1.468811e+00	3.649578e-03	3.649578e-03
3.200000e+00	3.600000e+00	0.000000e+00	4.000000e-01	1.473088e+00	3.651001e-03	3.651001e-03
3.200000e+00	3.600000e+00	4.000000e-01	8.000000e-01	1.430526e+00	3.602035e-03	3.602035e-03
3.200000e+00	3.600000e+00	8.000000e-01	1.200000e+00	1.330919e+00	3.494047e-03	3.494047e-03
3.200000e+00	3.600000e+00	1.200000e+00	1.600000e+00	1.187076e+00	3.311459e-03	3.311459e-03
3.200000e+00	3.600000e+00	1.600000e+00	2.000000e+00	1.001065e+00	3.062768e-03	3.062768e-03
3.200000e+00	3.600000e+00	2.000000e+00	2.400000e+00	7.941419e-01	2.719672e-03	2.719672e-03
3.200000e+00	3.600000e+00	2.400000e+00	2.800000e+00	5.915393e-01	2.346652e-03	2.346652e-03
3.200000e+00	3.600000e+00	2.800000e+00	3.200000e+00	4.208909e-01	1.977427e-03	1.977427e-03
3.200000e+00	3.600000e+00	3.200000e+00	3.600000e+00	2.898180e-01	1.630095e-03	1.630095e-03
3.200000e+00	3.600000e+00	3.600000e+00	4.000000e+00	1.910546e-01	1.325458e-03	1.325458e-03
3.200000e+00	3.600000e+00	4.000000e+00	4.400000e+00	1.243102e-01	1.058908e-03	1.058908e-03
3.200000e+00	3.600000e+00	4.400000e+00	4.800000e+00	7.634363e-02	8.315054e-04	8.315054e-04
3.200000e+00	3.600000e+00	4.800000e+00	5.200000e+00	4.900918e-02	6.734853e-04	6.734853e-04
3.200000e+00	3.600000e+00	5.200000e+00	5.600000e+00	2.955155e-02	5.186635e-04	5.186635e-04
3.200000e+00	3.600000e+00	5.600000e+00	6.000000e+00	1.814929e-02	4.058139e-04	4.058139e-04
3.600000e+00	4.000000e+00	-6.000000e+00	-5.600000e+00	1.405841e-02	3.673030e-04	3.673030e-04
3.600000e+00	4.000000e+00	-5.600000e+00	-5.200000e+00	2.352533e-02	4.626777e-04	4.626777e-04
3.600000e+00	4.000000e+00	-5.200000e+00	-4.800000e+00	3.772426e-02	5.828802e-04	5.828802e-04
3.600000e+00	4.000000e+00	-4.800000e+00	-4.400000e+00	6.303088e-02	7.709286e-04	7.709286e-04
3.600000e+00	4.000000e+00	-4.400000e+00	-4.000000e+00	9.905437e-02	9.599799e-04	9.599799e-04
3.600000e+00	4.000000e+00	-4.000000e+00	-3.600000e+00	1.525990e-01	1.195040e-03	1.195040e-03
3.600000e+00	4.000000e+00	-3.600000e+00	-3.200000e+00	2.289714e-01	1.469455e-03	1.469455e-03
3.600000e+00	4.000000e+00	-3.200000e+00	-2.800000e+00	3.359271e-01	1.791394e-03	1.791394e-03
3.600000e+00	4.000000e+00	-2.800000e+00	-2.400000e+00	4.671330e-01	2.125978e-03	2.125978e-03
3.600000e+00	4.000000e+00	-2.400000e+00	-2.000000e+00	6.300175e-01	2.468123e-03	2.468123e-03
3.600000e+00	4.000000e+00	-2.000000e+00	-1.600000e+00	8.066631e-01	2.789332e-03	2.789332e-03
3.600000e+00	4.000000e+00	-1.600000e+00	-1.200000e+00	9.664969e-01	3.053295e-03	3.053295e-03
3.600000e+00	4.000000e+00	-1.200000e+00	-8.000000e-01	1.098784e+00	3.247432e-03	3.247432e-03
3.600000e+00	4.000000e+00	-8.000000e-01	-4.000000e-01	1.197324e+00	3.374375e-03	3.374375e-03
3.600000e+00	4.000000e+00	-4.000000e-01	0.000000e+00	1.234303e+00	3.407326e-03	3.407326e-03
3.600000e+00	4.000000e+00	0.000000e+00	4.000000e-01	1.235646e+00	3.421153e-03	3.421153e-03
3.600000e+00	4.000000e+00	4.000000e-01	8.000000e-01	1.188693e+00	3.369865e-03	3.369865e-03
3.600000e+00	4.000000e+00	8.000000e-01	1.200000e+00	1.096108e+00	3.248678e-03	3.248678e-03
3.600000e+00	4.000000e+00	1.200000e+00	1.600000e+00	9.645006e-01	3.045047e-03	3.045047e-03
3.600000e+00	4.000000e+00	1.600000e+00	2.000000e+00	8.029675e-01	2.789370e-03	2.789370e-03
3.600000e+00	4.000000e+00	2.000000e+00	2.400000e+00	6.343613e-01	2.490706e-03	2.490706e-03
3.600000e+00	4.000000e+00	2.400000e+00	2.800000e+00	4.675078e-01	2.119533e-03	2.119533e-03
3.600000e+00	4.000000e+00	2.800000e+00	3.200000e+00	3.345037e-01	1.798119e-03	1.798119e-03
3.600000e+00	4.000000e+00	3.200000e+00	3.600000e+00	2.312364e-01	1.492552e-03	1.492552e-03
3.600000e+00	4.000000e+00	3.600000e+00	4.000000e+00	1.523559e-01	1.193655e-03	1.193655e-03
3.600000e+00	4.000000e+00	4.000000e+00	4.400000e+00	9.952887e-02	9.622291e-04	9.622291e-04
3.600000e+00	4.000000e+00	4.400000e+00	4.800000e+00	6.268313e-02	7.576024e-04	7.576024e-04
3.600000e+00	4.000000e+00	4.800000e+00	5.200000e+00	3.904586e-02	5.883923e-04	5.883923e-04
3.600000e+00	4.000000e+00	5.200000e+00	5.600000e+00	2.326917e-02	4.593522e-04	4.593522e-04
3.600000e+00	4.000000e+00	5.600000e+00	6.000000e+00	1.452042e-02	3.700535e-04	3.700535e-04
4.000000e+00	4.400000e+00	-6.000000e+00	-5.600000e+00	1.113680e-02	3.320536e-04	3.320536e-04
4.000000e+00	4.400000e+00	-5.600000e+00	-5.200000e+00	1.905594e-02	4.172788e-04	4.172788e-04
4.000000e+00	4.400000e+00	-5.200000e+00	-4.800000e+00	2.982538e-02	5.366266e-04	5.366266e-04
4.000000e+00	4.400000e+00	-4.800000e+00	-4.400000e+00	4.972533e-02	6.793724e-04	6.793724e-04
4.000000e+00	4.400000e+00	-4.400000e+00	-4.000000e+00	7.738531e-02	8.527254e-04	8.527254e-04
4.000000e+00	4.400000e+00	-4.000000e+00	-3.600000e+00	1.162480e-01	1.039033e-03	1.039033e-03
4.000000e+00	4.400000e+00	-3.600000e+00	-3.200000e+00	1.750593e-01	1.288928e-03	1.288928e-03
4.000000e+00	4.400000e+00	-3.200000e+00	-2.800000e+00	2.553938e-01	1.577404e-03	1.577404e-03
4.000000e+00	4.400000e+00	-2.800000e+00	-2.400000e+00	3.590949e-01	1.890227e-03	1.890227e-03
4.000000e+00	4.400000e+00	-2.400000e+00	-2.000000e+00	4.796297e-01	2.189062e-03	2.189062e-03
4.000000e+00	4.400000e+00	-2.000000e+00	-1.600000e+00	6.141180e-01	2.484921e-03	2.484921e-03
4.000000e+00	4.400000e+00	-1.600000e+00	-1.200000e+00	7.483456e-01	2.738772e-03	2.738772e-03
4.000000e+00	4.400000e+00	-1.200000e+00	-8.000000e-01	8.515750e-01	2.927556e-03	2.927556e-03
4.000000e+00	4.400000e+00	-8.000000e-01	-4.000000e-01	9.310237e-01	3.042068e-03	3.042068e-03
4.000000e+00	4.400000e+00	-4.000000e-01	0.000000e+00	9.800631e-01	3.121248e-03	3.121248e-03
4.000000e+00	4.400000e+00	0.000000e+00	4.000000e-01	9.738212e-01	3.118237e-03	3.118237e-03
4.000000e+00	4.400000e+00	4.000000e-01	8.000000e-01	9.368369e-01	3.049762e-03	3.049762e-03
4.000000e+00	4.400000e+00	8.000000e-01	1.200000e+00	8.566487e-01	2.939465e-03	2.939465e-03
4.000000e+00	4.400000e+00	1.200000e+00	1.600000e+00	7.475994e-01	2.748892e-03	2.748892e-03
4.000000e+00	4.400000e+00	1.600000e+00	2.000000e+00	6.178952e-01	2.500962e-03	2.500962e-03
4.000000e+00	4.400000e+00	2.000000e+00	2.400000e+00	4.842984e-01	2.216110e-03	2.216110e-03
4.000000e+00	4.400000e+00	2.400000e+00	2.800000e+00	3.552087e-01	1.877439e-03	1.877439e-03
4.000000e+00	4.400000e+00	2.800000e+00	3.200000e+00	2.529535e-01	1.567049e-03	1.567049e-03
4.000000e+00	4.400000e+00	3.200000e+00	3.600000e+00	1.722284e-01	1.288924e-03	1.288924e-03
4.000000e+00	4.400000e+00	3.600000e+00	4.000000e+00	1.179781e-01	1.064756e-03	1.064756e-03
4.000000e+00	4.400000e+00	4.000000e+00	4.400000e+00	7.695031e-02	8.519582e-04	8.519582e-04
4.000000e+00	4.400000e+00	4.400000e+00	4.800000e+00	4.827764e-02	6.675193e-04	6.675193e-04
4.000000e+00	4.400000e+00	4.800000e+00	5.200000e+00	3.056732e-02	5.450441e-04	5.450441e-04
4.000000e+00	4.400000e+00	5.200000e+00	5.600000e+00	1.825821e-02	3.994212e-04	3.994212e-04
4.000000e+00	4.400000e+00	5.600000e+00	6.000000e+00	1.103536e-02	3.192187e-04	3.192187e-04
4.400000e+00	4.800000e+00	-6.000000e+00	-5.600000e+00	8.556213e-03	2.919853e-04	2.919853e-04
4.400000e+00	4.800000e+00	-5.600000e+00	-5.200000e+00	1.427924e-02	3.648330e-04	3.648330e-04
4.400000e+00	4.800000e+00	-5.200000e+00	-4.800000e+00	2.217891e-02	4.546287e-04	4.546287e-04
4.400000e+00	4.800000e+00	-4.800000e+00	-4.400000e+00	3.730923e-02	5.937969e-04	5.937969e-04
4.400000e+00	4.800000e+00	-4.400000e+00	-4.000000e+00	5.725871e-02	7.360420e-04	7.360420e-04
4.400000e+00	4.800000e+00	-4.000000e+00	-3.600000e+00	8.679763e-02	9.201178e-04	9.201178e-04
4.400000e+00	4.800000e+00	-3.600000e+00	-3.200000e+00	1.285234e-01	1.126709e-03	1.126709e-03
4.400000e+00	4.800000e+00	-3.200000e+00	-2.800000e+00	1.861603e-01	1.370887e-03	1.370887e-03
4.400000e+00	4.800000e+00	-2.800000e+00	-2.400000e+00	2.578876e-01	1.615708e-03	1.615708e-03
4.400000e+00	4.800000e+00	-2.400000e+00	-2.000000e+00	3.480401e-01	1.896634e-03	1.896634e-03
4.400000e+00	4.800000e+00	-2.000000e+00	-1.600000e+00	4.468338e-01	2.154299e-03	2.154299e-03
4.400000e+00	4.800000e+00	-1.600000e+00	-1.200000e+00	5.455399e-01	2.392476e-03	2.392476e-03
4.400000e+00	4.800000e+00	-1.200000e+00	-8.000000e-01	6.250931e-01	2.559137e-03	2.559137e-03
4.400000e+00	4.800000e+00	-8.000000e-01	-4.000000e-01	6.927950e-01	2.694201e-03	2.694201e-03
4.400000e+00	4.800000e+00	-4.000000e-01	0.000000e+00	7.252806e-01	2.741239e-03	2.741239e-03
4.400000e+00	4.800000e+00	0.000000e+00	4.000000e-01	7.275019e-01	2.750674e-03	2.750674e-03
4.400000e+00	4.800000e+00	4.000000e-01	8.000000e-01	6.937431e-01	2.703440e-03	2.703440e-03
4.400000e+00	4.800000e+00	8.000000e-01	1.200000e+00	6.268775e-01	2.564310e-03	2.564310e-03
4.400000e+00	4.800000e+00	1.200000e+00	1.600000e+00	5.469998e-01	2.402395e-03	2.402395e-03
4.400000e+00	4.800000e+00	1.600000e+00	2.000000e+00	4.409594e-01	2.141091e-03	2.141091e-03
4.400000e+00	4.800000e+00	2.000000e+00	2.400000e+00	3.470913e-01	1.894890e-03	1.894890e-03
4.400000e+00	4.800000e+00	2.400000e+00	2.800000e+00	2.568277e-01	1.617281e-03	1.617281e-03
4.400000e+00	4.800000e+00	2.800000e+00	3.200000e+00	1.822969e-01	1.337068e-03	1.337068e-03
4.400000e+00	4.800000e+00	3.200000e+00	3.600000e+00	1.287701e-01	1.128498e-03	1.128498e-03
4.400000e+00	4.800000e+00	3.600000e+00	4.000000e+00	8.660600e-02	9.160215e-04	9.160215e-04
4.400000e+00	4.800000e+00	4.000000e+00	4.400000e+00	5.648968e-02	7.360295e-04	7.360295e-04
4.400000e+00	4.800000e+00	4.400000e+00	4.800000e+00	3.647564e-02	5.952819e-04	5.952819e-04
4.400000e+00	4.800000e+00	4.800000e+00	5.200000e+00	2.301656e-02	4.688337e-04	4.688337e-04
4.400000e+00	4.800000e+00	5.200000e+00	5.600000e+00	1.416820e-02	3.661061e-04	3.661061e-04
4.400000e+00	4.800000e+00	5.600000e+00	6.000000e+00	8.455150e-03	2.825671e-04	2.825671e-04
4.800000e+00	5.200000e+00	-6.000000e+00	-5.600000e+00	6.430969e-03	2.438941e-04	2.438941e-04
4.800000e+00	5.200000e+00	-5.600000e+00	-5.200000e+00	1.066467e-02	3.201715e-04	3.201715e-04
4.800000e+00	5.200000e+00	-5.200000e+00	-4.800000e+00	1.669832e-02	4.088962e-04	4.088962e-04
4.800000e+00	5.200000e+00	-4.800000e+00	-4.400000e+00	2.656559e-02	5.148184e-04	5.148184e-04
4.800000e+00	5.200000e+00	-4.400000e+00	-4.000000e+00	3.980376e-02	6.165959e-04	6.165959e-04
4.800000e+00	5.200000e+00	-4.000000e+00	-3.600000e+00	6.031795e-02	7.664299e-04	7.664299e-04
4.800000e+00	5.200000e+00	-3.600000e+00	-3.200000e+00	9.085144e-02	9.559364e-04	9.559364e-04
4.800000e+00	5.200000e+00	-3.200000e+00	-2.800000e+00	1.290364e-01	1.144789e-03	1.144789e-03
4.800000e+00	5.200000e+00	-2.800000e+00	-2.400000e+00	1.801918e-01	1.377887e-03	1.377887e-03
4.800000e+00	5.200000e+00	-2.400000e+00	-2.000000e+00	2.384122e-01	1.580306e-03	1.580306e-03
4.800000e+00	5.200000e+00	-2.000000e+00	-1.600000e+00	3.054201e-01	1.808061e-03	1.808061e-03
4.800000e+00	5.200000e+00	-1.600000e+00	-1.200000e+00	3.728667e-01	2.007820e-03	2.007820e-03
4.800000e+00	5.200000e+00	-1.200000e+00	-8.000000e-01	4.355485e-01	2.183917e-03	2.183917e-03
4.800000e+00	5.200000e+00	-8.000000e-01	-4.000000e-01	4.795151e-01	2.277046e-03	2.277046e-03
4.800000e+00	5.200000e+00	-4.000000e-01	0.000000e+00	5.079573e-01	2.349280e-03	2.349280e-03
4.800000e+00	5.200000e+00	0.000000e+00	4.000000e-01	5.058816e-01	2.349797e-03	2.349797e-03
4.800000e+00	5.200000e+00	4.000000e-01	8.000000e-01	4.779786e-01	2.279826e-03	2.279826e-03
4.800000e+00	5.200000e+00	8.000000e-01	1.200000e+00	4.384484e-01	2.185366e-03	2.185366e-03
4.800000e+00	5.200000e+00	1.200000e+00	1.600000e+00	3.694500e-01	1.993538e-03	1.993538e-03
4.800000e+00	5.200000e+00	1.600000e+00	2.000000e+00	3.044160e-01	1.805212e-03	1.805212e-03
4.800000e+00	5.200000e+00	2.000000e+00	2.400000e+00	2.385352e-01	1.592236e-03	1.592236e-03
4.800000e+00	5.200000e+00	2.400000e+00	2.800000e+00	1.783519e-01	1.350032e-03	1.350032e-03
4.800000e+00	5.200000e+00	2.800000e+00	3.200000e+00	1.308949e-01	1.160176e-03	1.160176e-03
4.800000e+00	5.200000e+00	3.200000e+00	3.600000e+00	9.010900e-02	9.480189e-04	9.480189e-04
4.800000e+00	5.200000e+00	3.600000e+00	4.000000e+00	6.031939e-02	7.670062e-04	7.670062e-04
4.800000e+00	5.200000e+00	4.000000e+00	4.400000e+00	4.085179e-02	6.368091e-04	6.368091e-04
4.800000e+00	5.200000e+00	4.400000e+00	4.800000e+00	2.575759e-02	4.938153e-04	4.938153e-04
4.800000e+00	5.200000e+00	4.800000e+00	5.200000e+00	1.602834e-02	3.938427e-04	3.938427e-04
4.800000e+00	5.200000e+00	5.200000e+00	5.600000e+00	1.094388e-02	3.425611e-04	3.425611e-04
4.800000e+00	5.200000e+00	5.600000e+00	6.000000e+00	6.601306e-03	3.089833e-04	3.089833e-04
5.200000e+00	5.600000e+00	-6.000000e+00	-5.600000e+00	4.614507e-03	2.101155e-04	2.101155e-04
5.200000e+00	5.600000e+00	-5.600000e+00	-5.200000e+00	7.676506e-03	2.705463e-04	2.705463e-04
5.200000e+00	5.600000e+00	-5.200000e+00	-4.800000e+00	1.194635e-02	3.378579e-04	3.378579e-04
5.200000e+00	5.600000e+00	-4.800000e+00	-4.400000e+00	1.821414e-02	4.227725e-04	4.227725e-04
5.200000e+00	5.600000e+00	-4.400000e+00	-4.000000e+00	2.769261e-02	5.197492e-04	5.197492e-04
5.200000e+00	5.600000e+00	-4.000000e+00	-3.600000e+00	4.286943e-02	6.563262e-04	6.563262e-04
5.200000e+00	5.600000e+00	-3.600000e+00	-3.200000e+00	5.877163e-02	7.600869e-04	7.600869e-04
5.200000e+00	5.600000e+00	-3.200000e+00	-2.800000e+00	8.754113e-02	9.554179e-04	9.554179e-04
5.200000e+00	5.600000e+00	-2.800000e+00	-2.400000e+00	1.167084e-01	1.105117e-03	1.105117e-03
5.200000e+00	5.600000e+00	-2.400000e+00	-2.000000e+00	1.575684e-01	1.314226e-03	1.314226e-03
5.200000e+00	5.600000e+00	-2.000000e+00	-1.600000e+00	1.962406e-01	1.447514e-03	1.447514e-03
5.200000e+00	5.600000e+00	-1.600000e+00	-1.200000e+00	2.454099e-01	1.637470e-03	1.637470e-03
5.200000e+00	5.600000e+00	-1.200000e+00	-8.000000e-01	2.850639e-01	1.776013e-03	1.776013e-03
5.200000e+00	5.600000e+00	-8.000000e-01	-4.000000e-01	3.148113e-01	1.865740e-03	1.865740e-03
5.200000e+00	5.600000e+00	-4.000000e-01	0.000000e+00	3.329483e-01	1.935352e-03	1.935352e-03
5.200000e+00	5.600000e+00	0.000000e+00	4.000000e-01	3.338153e-01	1.939040e-03	1.939040e-03
5.200000e+00	5.600000e+00	4.000000e-01	8.000000e-01	3.160339e-01	1.884234e-03	1.884234e-03
5.200000e+00	5.600000e+00	8.000000e-01	1.200000e+00	2.827720e-01	1.770098e-03	1.770098e-03
5.200000e+00	5.600000e+00	1.200000e+00	1.600000e+00	2.458263e-01	1.639065e-03	1.639065e-03
5.200000e+00	5.600000e+00	1.600000e+00	2.000000e+00	2.005068e-01	1.468415e-03	1.468415e-03
5.200000e+00	5.600000e+00	2.000000e+00	2.400000e+00	1.559383e-01	1.286454e-03	1.286454e-03
5.200000e+00	5.600000e+00	2.400000e+00	2.800000e+00	1.168619e-01	1.109391e-03	1.109391e-03
5.200000e+00	5.600000e+00	2.800000e+00	3.200000e+00	8.631788e-02	9.402017e-04	9.402017e-04
5.200000e+00	5.600000e+00	3.200000e+00	3.600000e+00	6.113578e-02	7.838158e-04	7.838158e-04
5.200000e+00	5.600000e+00	3.600000e+00	4.000000e+00	4.142628e-02	6.434098e-04	6.434098e-04
5.200000e+00	5.600000e+00	4.000000e+00	4.400000e+00	2.837022e-02	5.357027e-04	5.357027e-04
5.200000e+00	5.600000e+00	4.400000e+00	4.800000e+00	1.807547e-02	4.177895e-04	4.177895e-04
5.200000e+00	5.600000e+00	4.800000e+00	5.200000e+00	1.149924e-02	3.329328e-04	3.329328e-04
5.200000e+00	5.600000e+00	5.200000e+00	5.600000e+00	7.741150e-03	3.284665e-04	3.284665e-04
5.200000e+00	5.600000e+00	5.600000e+00	6.000000e+00	4.901609e-03	2.111781e-04	2.111781e-04
5.600000e+00	6.000000e+00	-6.000000e+00	-5.600000e+00	3.854782e-03	2.031110e-04	2.031110e-04
5.600000e+00	6.000000e+00	-5.600000e+00	-5.200000e+00	5.168044e-03	2.206919e-04	2.206919e-04
5.600000e+00	6.000000e+00	-5.200000e+00	-4.800000e+00	8.224287e-03	2.919511e-04	2.919511e-04
5.600000e+00	6.000000e+00	-4.800000e+00	-4.400000e+00	1.261091e-02	3.567782e-04	3.567782e-04
5.600000e+00	6.000000e+00	-4.400000e+00	-4.000000e+00	1.943101e-02	4.474167e-04	4.474167e-04
5.600000e+00	6.000000e+00	-4.000000e+00	-3.600000e+00	2.734982e-02	5.220488e-04	5.220488e-04
5.600000e+00	6.000000e+00	-3.600000e+00	-3.200000e+00	3.981366e-02	6.384212e-04	6.384212e-04
5.600000e+00	6.000000e+00	-3.200000e+00	-2.800000e+00	5.562726e-02	7.878967e-04	7.878967e-04
5.600000e+00	6.000000e+00	-2.800000e+00	-2.400000e+00	7.654525e-02	9.237792e-04	9.237792e-04
5.600000e+00	6.000000e+00	-2.400000e+00	-2.000000e+00	1.013530e-01	1.046414e-03	1.046414e-03
5.600000e+00	6.000000e+00	-2.000000e+00	-1.600000e+00	1.253713e-01	1.166985e-03	1.166985e-03
5.600000e+00	6.000000e+00	-1.600000e+00	-1.200000e+00	1.542031e-01	1.298691e-03	1.298691e-03
5.600000e+00	6.000000e+00	-1.200000e+00	-8.000000e-01	1.751812e-01	1.402309e-03	1.402309e-03
5.600000e+00	6.000000e+00	-8.000000e-01	-4.000000e-01	1.969299e-01	1.512791e-03	1.512791e-03
5.600000e+00	6.000000e+00	-4.000000e-01	0.000000e+00	2.034651e-01	1.518289e-03	1.518289e-03
5.600000e+00	6.000000e+00	0.000000e+00	4.000000e-01	2.061126e-01	1.547952e-03	1.547952e-03
5.600000e+00	6.000000e+00	4.000000e-01	8.000000e-01	1.976586e-01	1.507372e-03	1.507372e-03
5.600000e+00	6.000000e+00	8.000000e-01	1.200000e+00	1.786699e-01	1.433644e-03	1.433644e-03
5.600000e+00	6.000000e+00	1.200000e+00	1.600000e+00	1.532441e-01	1.307780e-03	1.307780e-03
5.600000e+00	6.000000e+00	1.600000e+00	2.000000e+00	1.267537e-01	1.175771e-03	1.175771e-03
5.600000e+00	6.000000e+00	2.000000e+00	2.400000e+00	9.907087e-02	1.030562e-03	1.030562e-03
5.600000e+00	6.000000e+00	2.400000e+00	2.800000e+00	7.473956e-02	8.883172e-04	8.883172e-04
5.600000e+00	6.000000e+00	2.800000e+00	3.200000e+00	5.457211e-02	7.395668e-04	7.395668e-04
5.600000e+00	6.000000e+00	3.200000e+00	3.600000e+00	3.891313e-02	6.197315e-04	6.197315e-04
5.600000e+00	6.000000e+00	3.600000e+00	4.000000e+00	2.692142e-02	5.157713e-04	5.157713e-04
5.600000e+00	6.000000e+00	4.000000e+00	4.400000e+00	1.824817e-02	4.272325e-04	4.272325e-04
5.600000e+00	6.000000e+00	4.400000e+00	4.800000e+00	1.364823e-02	3.665216e-04	3.665216e-04
5.600000e+00	6.000000e+00	4.800000e+00	5.200000e+00	8.275612e-03	2.800386e-04	2.800386e-04
5.600000e+00	6.000000e+00	5.200000e+00	5.600000e+00	5.353377e-03	2.318272e-04	2.318272e-04
5.600000e+00	6.000000e+00	5.600000e+00	6.000000e+00	3.523212e-03	1.832305e-04	1.832305e-04
# END HISTO2D



==> figs/heatmap-pp-noshove.dat <==
# BEGIN PLOT
ZMax=5.0
Title=pp, $dN_{prim}/d\eta d^2b$~~~(fm$^{-2}$)
XLabel=Pythia8 default~~~~~~~$b_x$~~~(fm)
PlotSize=5,5
YLabel=$50<N_{ch}<100$~~~~~$b_y$~~~(fm)
ZMin=0.5
ZCustomMajorTicks=1 1 2 2 3 3 4 4 5 5
YLabelSep=4
# END PLOT

# BEGIN HISTO2D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNch050-100
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNch050-100
ScaledBy=2.13657911036691688e-05
Title=heatmap-pp0h
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	-6.000000e+00	-5.600000e+00	7.430631e-03	1.325538e-03	1.325538e-03
-6.000000e+00	-5.600000e+00	-5.600000e+00	-5.200000e+00	6.902288e-03	1.240885e-03	1.240885e-03
-6.000000e+00	-5.600000e+00	-5.200000e+00	-4.800000e+00	6.239114e-03	1.204920e-03	1.204920e-03
-6.000000e+00	-5.600000e+00	-4.800000e+00	-4.400000e+00	7.125806e-03	1.282962e-03	1.282962e-03
-6.000000e+00	-5.600000e+00	-4.400000e+00	-4.000000e+00	7.488169e-03	1.305699e-03	1.305699e-03
-6.000000e+00	-5.600000e+00	-4.000000e+00	-3.600000e+00	1.073757e-02	1.571695e-03	1.571695e-03
-6.000000e+00	-5.600000e+00	-3.600000e+00	-3.200000e+00	1.142047e-02	1.617588e-03	1.617588e-03
-6.000000e+00	-5.600000e+00	-3.200000e+00	-2.800000e+00	1.560247e-02	1.882013e-03	1.882013e-03
-6.000000e+00	-5.600000e+00	-2.800000e+00	-2.400000e+00	1.215277e-02	1.674240e-03	1.674240e-03
-6.000000e+00	-5.600000e+00	-2.400000e+00	-2.000000e+00	1.679816e-02	1.978610e-03	1.978610e-03
-6.000000e+00	-5.600000e+00	-2.000000e+00	-1.600000e+00	1.962324e-02	2.106859e-03	2.106859e-03
-6.000000e+00	-5.600000e+00	-1.600000e+00	-1.200000e+00	2.101154e-02	2.182372e-03	2.182372e-03
-6.000000e+00	-5.600000e+00	-1.200000e+00	-8.000000e-01	2.333491e-02	2.320697e-03	2.320697e-03
-6.000000e+00	-5.600000e+00	-8.000000e-01	-4.000000e-01	2.428251e-02	2.356770e-03	2.356770e-03
-6.000000e+00	-5.600000e+00	-4.000000e-01	0.000000e+00	2.570909e-02	2.423694e-03	2.423694e-03
-6.000000e+00	-5.600000e+00	0.000000e+00	4.000000e-01	1.796154e-02	2.029297e-03	2.029297e-03
-6.000000e+00	-5.600000e+00	4.000000e-01	8.000000e-01	2.283200e-02	2.263658e-03	2.263658e-03
-6.000000e+00	-5.600000e+00	8.000000e-01	1.200000e+00	2.382089e-02	2.317178e-03	2.317178e-03
-6.000000e+00	-5.600000e+00	1.200000e+00	1.600000e+00	2.247547e-02	2.280360e-03	2.280360e-03
-6.000000e+00	-5.600000e+00	1.600000e+00	2.000000e+00	1.993669e-02	2.146442e-03	2.146442e-03
-6.000000e+00	-5.600000e+00	2.000000e+00	2.400000e+00	1.547322e-02	1.866496e-03	1.866496e-03
-6.000000e+00	-5.600000e+00	2.400000e+00	2.800000e+00	4.026061e-02	2.422843e-02	2.422843e-02
-6.000000e+00	-5.600000e+00	2.800000e+00	3.200000e+00	1.326434e-02	1.729953e-03	1.729953e-03
-6.000000e+00	-5.600000e+00	3.200000e+00	3.600000e+00	1.161799e-02	1.612776e-03	1.612776e-03
-6.000000e+00	-5.600000e+00	3.600000e+00	4.000000e+00	9.958406e-03	1.503106e-03	1.503106e-03
-6.000000e+00	-5.600000e+00	4.000000e+00	4.400000e+00	1.147562e-02	1.609493e-03	1.609493e-03
-6.000000e+00	-5.600000e+00	4.400000e+00	4.800000e+00	9.973400e-03	1.506372e-03	1.506372e-03
-6.000000e+00	-5.600000e+00	4.800000e+00	5.200000e+00	8.929950e-03	1.434843e-03	1.434843e-03
-6.000000e+00	-5.600000e+00	5.200000e+00	5.600000e+00	3.992629e-03	1.013699e-03	1.013699e-03
-6.000000e+00	-5.600000e+00	5.600000e+00	6.000000e+00	5.982804e-03	1.176105e-03	1.176105e-03
-5.600000e+00	-5.200000e+00	-6.000000e+00	-5.600000e+00	7.990025e-03	1.378460e-03	1.378460e-03
-5.600000e+00	-5.200000e+00	-5.600000e+00	-5.200000e+00	8.499594e-03	1.401444e-03	1.401444e-03
-5.600000e+00	-5.200000e+00	-5.200000e+00	-4.800000e+00	6.363856e-03	1.204892e-03	1.204892e-03
-5.600000e+00	-5.200000e+00	-4.800000e+00	-4.400000e+00	8.235081e-03	1.377510e-03	1.377510e-03
-5.600000e+00	-5.200000e+00	-4.400000e+00	-4.000000e+00	1.122189e-02	1.606555e-03	1.606555e-03
-5.600000e+00	-5.200000e+00	-4.000000e+00	-3.600000e+00	1.174800e-02	1.632821e-03	1.632821e-03
-5.600000e+00	-5.200000e+00	-3.600000e+00	-3.200000e+00	1.646636e-02	1.929365e-03	1.929365e-03
-5.600000e+00	-5.200000e+00	-3.200000e+00	-2.800000e+00	1.536891e-02	1.851686e-03	1.851686e-03
-5.600000e+00	-5.200000e+00	-2.800000e+00	-2.400000e+00	2.238046e-02	2.268121e-03	2.268121e-03
-5.600000e+00	-5.200000e+00	-2.400000e+00	-2.000000e+00	2.460601e-02	2.385876e-03	2.385876e-03
-5.600000e+00	-5.200000e+00	-2.000000e+00	-1.600000e+00	3.051879e-02	2.620914e-03	2.620914e-03
-5.600000e+00	-5.200000e+00	-1.600000e+00	-1.200000e+00	2.837155e-02	2.531451e-03	2.531451e-03
-5.600000e+00	-5.200000e+00	-1.200000e+00	-8.000000e-01	3.519548e-02	2.822932e-03	2.822932e-03
-5.600000e+00	-5.200000e+00	-8.000000e-01	-4.000000e-01	3.572549e-02	2.838843e-03	2.838843e-03
-5.600000e+00	-5.200000e+00	-4.000000e-01	0.000000e+00	3.363140e-02	2.771752e-03	2.771752e-03
-5.600000e+00	-5.200000e+00	0.000000e+00	4.000000e-01	3.422441e-02	2.785117e-03	2.785117e-03
-5.600000e+00	-5.200000e+00	4.000000e-01	8.000000e-01	2.760474e-02	2.492380e-03	2.492380e-03
-5.600000e+00	-5.200000e+00	8.000000e-01	1.200000e+00	3.446036e-02	2.790415e-03	2.790415e-03
-5.600000e+00	-5.200000e+00	1.200000e+00	1.600000e+00	2.921845e-02	2.569797e-03	2.569797e-03
-5.600000e+00	-5.200000e+00	1.600000e+00	2.000000e+00	5.384506e-02	2.429348e-02	2.429348e-02
-5.600000e+00	-5.200000e+00	2.000000e+00	2.400000e+00	2.798393e-02	2.520641e-03	2.520641e-03
-5.600000e+00	-5.200000e+00	2.400000e+00	2.800000e+00	2.210272e-02	2.237564e-03	2.237564e-03
-5.600000e+00	-5.200000e+00	2.800000e+00	3.200000e+00	2.144363e-02	2.205674e-03	2.205674e-03
-5.600000e+00	-5.200000e+00	3.200000e+00	3.600000e+00	1.933638e-02	2.101614e-03	2.101614e-03
-5.600000e+00	-5.200000e+00	3.600000e+00	4.000000e+00	1.273167e-02	1.707446e-03	1.707446e-03
-5.600000e+00	-5.200000e+00	4.000000e+00	4.400000e+00	1.214012e-02	1.655878e-03	1.655878e-03
-5.600000e+00	-5.200000e+00	4.400000e+00	4.800000e+00	8.553450e-03	1.390773e-03	1.390773e-03
-5.600000e+00	-5.200000e+00	4.800000e+00	5.200000e+00	7.349763e-03	1.304229e-03	1.304229e-03
-5.600000e+00	-5.200000e+00	5.200000e+00	5.600000e+00	7.705750e-03	1.345051e-03	1.345051e-03
-5.600000e+00	-5.200000e+00	5.600000e+00	6.000000e+00	5.511701e-03	1.102775e-03	1.102775e-03
-5.200000e+00	-4.800000e+00	-6.000000e+00	-5.600000e+00	6.588462e-03	1.226604e-03	1.226604e-03
-5.200000e+00	-4.800000e+00	-5.600000e+00	-5.200000e+00	7.853875e-03	1.329361e-03	1.329361e-03
-5.200000e+00	-4.800000e+00	-5.200000e+00	-4.800000e+00	1.470570e-02	1.828615e-03	1.828615e-03
-5.200000e+00	-4.800000e+00	-4.800000e+00	-4.400000e+00	1.414503e-02	1.786152e-03	1.786152e-03
-5.200000e+00	-4.800000e+00	-4.400000e+00	-4.000000e+00	1.514172e-02	1.853891e-03	1.853891e-03
-5.200000e+00	-4.800000e+00	-4.000000e+00	-3.600000e+00	1.950047e-02	2.122013e-03	2.122013e-03
-5.200000e+00	-4.800000e+00	-3.600000e+00	-3.200000e+00	2.018179e-02	2.130587e-03	2.130587e-03
-5.200000e+00	-4.800000e+00	-3.200000e+00	-2.800000e+00	2.111629e-02	2.181107e-03	2.181107e-03
-5.200000e+00	-4.800000e+00	-2.800000e+00	-2.400000e+00	2.588098e-02	2.405227e-03	2.405227e-03
-5.200000e+00	-4.800000e+00	-2.400000e+00	-2.000000e+00	4.146290e-02	3.065460e-03	3.065460e-03
-5.200000e+00	-4.800000e+00	-2.000000e+00	-1.600000e+00	3.740846e-02	2.921086e-03	2.921086e-03
-5.200000e+00	-4.800000e+00	-1.600000e+00	-1.200000e+00	4.342447e-02	3.148077e-03	3.148077e-03
-5.200000e+00	-4.800000e+00	-1.200000e+00	-8.000000e-01	4.707001e-02	3.261144e-03	3.261144e-03
-5.200000e+00	-4.800000e+00	-8.000000e-01	-4.000000e-01	4.757423e-02	3.273311e-03	3.273311e-03
-5.200000e+00	-4.800000e+00	-4.000000e-01	0.000000e+00	4.663388e-02	3.239276e-03	3.239276e-03
-5.200000e+00	-4.800000e+00	0.000000e+00	4.000000e-01	4.822726e-02	3.304764e-03	3.304764e-03
-5.200000e+00	-4.800000e+00	4.000000e-01	8.000000e-01	4.905954e-02	3.319571e-03	3.319571e-03
-5.200000e+00	-4.800000e+00	8.000000e-01	1.200000e+00	4.559603e-02	3.196540e-03	3.196540e-03
-5.200000e+00	-4.800000e+00	1.200000e+00	1.600000e+00	4.178287e-02	3.081434e-03	3.081434e-03
-5.200000e+00	-4.800000e+00	1.600000e+00	2.000000e+00	3.531947e-02	2.835173e-03	2.835173e-03
-5.200000e+00	-4.800000e+00	2.000000e+00	2.400000e+00	3.710882e-02	2.904481e-03	2.904481e-03
-5.200000e+00	-4.800000e+00	2.400000e+00	2.800000e+00	3.260127e-02	2.701996e-03	2.701996e-03
-5.200000e+00	-4.800000e+00	2.800000e+00	3.200000e+00	2.570307e-02	2.412111e-03	2.412111e-03
-5.200000e+00	-4.800000e+00	3.200000e+00	3.600000e+00	1.927067e-02	2.084851e-03	2.084851e-03
-5.200000e+00	-4.800000e+00	3.600000e+00	4.000000e+00	2.022295e-02	2.149198e-03	2.149198e-03
-5.200000e+00	-4.800000e+00	4.000000e+00	4.400000e+00	1.796276e-02	2.042137e-03	2.042137e-03
-5.200000e+00	-4.800000e+00	4.400000e+00	4.800000e+00	1.141398e-02	1.639874e-03	1.639874e-03
-5.200000e+00	-4.800000e+00	4.800000e+00	5.200000e+00	1.009687e-02	1.506165e-03	1.506165e-03
-5.200000e+00	-4.800000e+00	5.200000e+00	5.600000e+00	8.002050e-03	1.359519e-03	1.359519e-03
-5.200000e+00	-4.800000e+00	5.600000e+00	6.000000e+00	6.101636e-03	1.177258e-03	1.177258e-03
-4.800000e+00	-4.400000e+00	-6.000000e+00	-5.600000e+00	1.083003e-02	1.565289e-03	1.565289e-03
-4.800000e+00	-4.400000e+00	-5.600000e+00	-5.200000e+00	9.877250e-03	1.511089e-03	1.511089e-03
-4.800000e+00	-4.400000e+00	-5.200000e+00	-4.800000e+00	1.037316e-02	1.531582e-03	1.531582e-03
-4.800000e+00	-4.400000e+00	-4.800000e+00	-4.400000e+00	1.610060e-02	1.916465e-03	1.916465e-03
-4.800000e+00	-4.400000e+00	-4.400000e+00	-4.000000e+00	2.241432e-02	2.243765e-03	2.243765e-03
-4.800000e+00	-4.400000e+00	-4.000000e+00	-3.600000e+00	2.174646e-02	2.238692e-03	2.238692e-03
-4.800000e+00	-4.400000e+00	-3.600000e+00	-3.200000e+00	2.790177e-02	2.522859e-03	2.522859e-03
-4.800000e+00	-4.400000e+00	-3.200000e+00	-2.800000e+00	3.521207e-02	2.813893e-03	2.813893e-03
-4.800000e+00	-4.400000e+00	-2.800000e+00	-2.400000e+00	3.856366e-02	2.955113e-03	2.955113e-03
-4.800000e+00	-4.400000e+00	-2.400000e+00	-2.000000e+00	5.002846e-02	3.364592e-03	3.364592e-03
-4.800000e+00	-4.400000e+00	-2.000000e+00	-1.600000e+00	5.638436e-02	3.573914e-03	3.573914e-03
-4.800000e+00	-4.400000e+00	-1.600000e+00	-1.200000e+00	6.779319e-02	3.899535e-03	3.899535e-03
-4.800000e+00	-4.400000e+00	-1.200000e+00	-8.000000e-01	7.169350e-02	4.037324e-03	4.037324e-03
-4.800000e+00	-4.400000e+00	-8.000000e-01	-4.000000e-01	6.585881e-02	3.847007e-03	3.847007e-03
-4.800000e+00	-4.400000e+00	-4.000000e-01	0.000000e+00	1.005302e-01	2.450769e-02	2.450769e-02
-4.800000e+00	-4.400000e+00	0.000000e+00	4.000000e-01	7.352263e-02	4.065533e-03	4.065533e-03
-4.800000e+00	-4.400000e+00	4.000000e-01	8.000000e-01	6.876719e-02	3.937668e-03	3.937668e-03
-4.800000e+00	-4.400000e+00	8.000000e-01	1.200000e+00	7.403350e-02	4.087201e-03	4.087201e-03
-4.800000e+00	-4.400000e+00	1.200000e+00	1.600000e+00	6.234418e-02	3.753021e-03	3.753021e-03
-4.800000e+00	-4.400000e+00	1.600000e+00	2.000000e+00	4.944978e-02	3.340502e-03	3.340502e-03
-4.800000e+00	-4.400000e+00	2.000000e+00	2.400000e+00	4.393811e-02	3.143482e-03	3.143482e-03
-4.800000e+00	-4.400000e+00	2.400000e+00	2.800000e+00	4.058139e-02	3.020937e-03	3.020937e-03
-4.800000e+00	-4.400000e+00	2.800000e+00	3.200000e+00	3.001947e-02	2.607676e-03	2.607676e-03
-4.800000e+00	-4.400000e+00	3.200000e+00	3.600000e+00	2.502120e-02	2.382047e-03	2.382047e-03
-4.800000e+00	-4.400000e+00	3.600000e+00	4.000000e+00	2.371784e-02	2.331155e-03	2.331155e-03
-4.800000e+00	-4.400000e+00	4.000000e+00	4.400000e+00	1.864909e-02	2.049936e-03	2.049936e-03
-4.800000e+00	-4.400000e+00	4.400000e+00	4.800000e+00	1.499728e-02	1.869925e-03	1.869925e-03
-4.800000e+00	-4.400000e+00	4.800000e+00	5.200000e+00	1.241636e-02	1.724491e-03	1.724491e-03
-4.800000e+00	-4.400000e+00	5.200000e+00	5.600000e+00	1.070231e-02	1.546155e-03	1.546155e-03
-4.800000e+00	-4.400000e+00	5.600000e+00	6.000000e+00	7.866819e-03	1.333098e-03	1.333098e-03
-4.400000e+00	-4.000000e+00	-6.000000e+00	-5.600000e+00	1.060297e-02	1.548377e-03	1.548377e-03
-4.400000e+00	-4.000000e+00	-5.600000e+00	-5.200000e+00	1.205544e-02	1.661534e-03	1.661534e-03
-4.400000e+00	-4.000000e+00	-5.200000e+00	-4.800000e+00	1.289893e-02	1.730754e-03	1.730754e-03
-4.400000e+00	-4.000000e+00	-4.800000e+00	-4.400000e+00	2.009131e-02	2.120226e-03	2.120226e-03
-4.400000e+00	-4.000000e+00	-4.400000e+00	-4.000000e+00	2.207364e-02	2.232872e-03	2.232872e-03
-4.400000e+00	-4.000000e+00	-4.000000e+00	-3.600000e+00	3.073544e-02	2.629658e-03	2.629658e-03
-4.400000e+00	-4.000000e+00	-3.600000e+00	-3.200000e+00	3.102584e-02	2.644619e-03	2.644619e-03
-4.400000e+00	-4.000000e+00	-3.200000e+00	-2.800000e+00	4.745879e-02	3.281435e-03	3.281435e-03
-4.400000e+00	-4.000000e+00	-2.800000e+00	-2.400000e+00	4.942952e-02	3.327908e-03	3.327908e-03
-4.400000e+00	-4.000000e+00	-2.400000e+00	-2.000000e+00	5.611455e-02	3.546552e-03	3.546552e-03
-4.400000e+00	-4.000000e+00	-2.000000e+00	-1.600000e+00	8.466944e-02	4.374412e-03	4.374412e-03
-4.400000e+00	-4.000000e+00	-1.600000e+00	-1.200000e+00	9.516231e-02	4.635577e-03	4.635577e-03
-4.400000e+00	-4.000000e+00	-1.200000e+00	-8.000000e-01	1.023099e-01	4.792877e-03	4.792877e-03
-4.400000e+00	-4.000000e+00	-8.000000e-01	-4.000000e-01	1.017957e-01	4.785069e-03	4.785069e-03
-4.400000e+00	-4.000000e+00	-4.000000e-01	0.000000e+00	1.310899e-01	2.464564e-02	2.464564e-02
-4.400000e+00	-4.000000e+00	0.000000e+00	4.000000e-01	1.056831e-01	4.865341e-03	4.865341e-03
-4.400000e+00	-4.000000e+00	4.000000e-01	8.000000e-01	1.008560e-01	4.749916e-03	4.749916e-03
-4.400000e+00	-4.000000e+00	8.000000e-01	1.200000e+00	9.964512e-02	4.736322e-03	4.736322e-03
-4.400000e+00	-4.000000e+00	1.200000e+00	1.600000e+00	8.694494e-02	4.434711e-03	4.434711e-03
-4.400000e+00	-4.000000e+00	1.600000e+00	2.000000e+00	7.787887e-02	4.186575e-03	4.186575e-03
-4.400000e+00	-4.000000e+00	2.000000e+00	2.400000e+00	6.642869e-02	3.876479e-03	3.876479e-03
-4.400000e+00	-4.000000e+00	2.400000e+00	2.800000e+00	6.011255e-02	3.688815e-03	3.688815e-03
-4.400000e+00	-4.000000e+00	2.800000e+00	3.200000e+00	4.533969e-02	3.198005e-03	3.198005e-03
-4.400000e+00	-4.000000e+00	3.200000e+00	3.600000e+00	3.795637e-02	2.939785e-03	2.939785e-03
-4.400000e+00	-4.000000e+00	3.600000e+00	4.000000e+00	2.679993e-02	2.471241e-03	2.471241e-03
-4.400000e+00	-4.000000e+00	4.000000e+00	4.400000e+00	2.550424e-02	2.433221e-03	2.433221e-03
-4.400000e+00	-4.000000e+00	4.400000e+00	4.800000e+00	2.061813e-02	2.152561e-03	2.152561e-03
-4.400000e+00	-4.000000e+00	4.800000e+00	5.200000e+00	1.371721e-02	1.779383e-03	1.779383e-03
-4.400000e+00	-4.000000e+00	5.200000e+00	5.600000e+00	1.231691e-02	1.663923e-03	1.663923e-03
-4.400000e+00	-4.000000e+00	5.600000e+00	6.000000e+00	8.610194e-03	1.399953e-03	1.399953e-03
-4.000000e+00	-3.600000e+00	-6.000000e+00	-5.600000e+00	1.129707e-02	1.599400e-03	1.599400e-03
-4.000000e+00	-3.600000e+00	-5.600000e+00	-5.200000e+00	1.480844e-02	1.825773e-03	1.825773e-03
-4.000000e+00	-3.600000e+00	-5.200000e+00	-4.800000e+00	1.869283e-02	2.069019e-03	2.069019e-03
-4.000000e+00	-3.600000e+00	-4.800000e+00	-4.400000e+00	2.476671e-02	2.365249e-03	2.365249e-03
-4.000000e+00	-3.600000e+00	-4.400000e+00	-4.000000e+00	2.981016e-02	2.600985e-03	2.600985e-03
-4.000000e+00	-3.600000e+00	-4.000000e+00	-3.600000e+00	2.662552e-02	2.475555e-03	2.475555e-03
-4.000000e+00	-3.600000e+00	-3.600000e+00	-3.200000e+00	4.388296e-02	3.130140e-03	3.130140e-03
-4.000000e+00	-3.600000e+00	-3.200000e+00	-2.800000e+00	5.477689e-02	3.504880e-03	3.504880e-03
-4.000000e+00	-3.600000e+00	-2.800000e+00	-2.400000e+00	7.409756e-02	4.070569e-03	4.070569e-03
-4.000000e+00	-3.600000e+00	-2.400000e+00	-2.000000e+00	8.778888e-02	4.440199e-03	4.440199e-03
-4.000000e+00	-3.600000e+00	-2.000000e+00	-1.600000e+00	1.103128e-01	4.989098e-03	4.989098e-03
-4.000000e+00	-3.600000e+00	-1.600000e+00	-1.200000e+00	1.243888e-01	5.282366e-03	5.282366e-03
-4.000000e+00	-3.600000e+00	-1.200000e+00	-8.000000e-01	1.478829e-01	5.760721e-03	5.760721e-03
-4.000000e+00	-3.600000e+00	-8.000000e-01	-4.000000e-01	1.689223e-01	6.158044e-03	6.158044e-03
-4.000000e+00	-3.600000e+00	-4.000000e-01	0.000000e+00	1.608300e-01	5.993684e-03	5.993684e-03
-4.000000e+00	-3.600000e+00	0.000000e+00	4.000000e-01	1.614079e-01	6.010982e-03	6.010982e-03
-4.000000e+00	-3.600000e+00	4.000000e-01	8.000000e-01	1.698538e-01	6.164800e-03	6.164800e-03
-4.000000e+00	-3.600000e+00	8.000000e-01	1.200000e+00	1.509416e-01	5.799073e-03	5.799073e-03
-4.000000e+00	-3.600000e+00	1.200000e+00	1.600000e+00	1.313271e-01	5.432066e-03	5.432066e-03
-4.000000e+00	-3.600000e+00	1.600000e+00	2.000000e+00	1.120473e-01	5.011642e-03	5.011642e-03
-4.000000e+00	-3.600000e+00	2.000000e+00	2.400000e+00	9.122988e-02	4.532729e-03	4.532729e-03
-4.000000e+00	-3.600000e+00	2.400000e+00	2.800000e+00	7.406394e-02	4.077241e-03	4.077241e-03
-4.000000e+00	-3.600000e+00	2.800000e+00	3.200000e+00	6.182762e-02	3.750989e-03	3.750989e-03
-4.000000e+00	-3.600000e+00	3.200000e+00	3.600000e+00	4.485504e-02	3.176817e-03	3.176817e-03
-4.000000e+00	-3.600000e+00	3.600000e+00	4.000000e+00	3.720530e-02	2.891218e-03	2.891218e-03
-4.000000e+00	-3.600000e+00	4.000000e+00	4.400000e+00	3.056035e-02	2.624897e-03	2.624897e-03
-4.000000e+00	-3.600000e+00	4.400000e+00	4.800000e+00	2.119366e-02	2.189983e-03	2.189983e-03
-4.000000e+00	-3.600000e+00	4.800000e+00	5.200000e+00	1.926001e-02	2.092489e-03	2.092489e-03
-4.000000e+00	-3.600000e+00	5.200000e+00	5.600000e+00	1.400278e-02	1.781912e-03	1.781912e-03
-4.000000e+00	-3.600000e+00	5.600000e+00	6.000000e+00	1.161478e-02	1.611808e-03	1.611808e-03
-3.600000e+00	-3.200000e+00	-6.000000e+00	-5.600000e+00	1.374228e-02	1.782871e-03	1.782871e-03
-3.600000e+00	-3.200000e+00	-5.600000e+00	-5.200000e+00	1.653121e-02	1.938051e-03	1.938051e-03
-3.600000e+00	-3.200000e+00	-5.200000e+00	-4.800000e+00	2.003109e-02	2.140132e-03	2.140132e-03
-3.600000e+00	-3.200000e+00	-4.800000e+00	-4.400000e+00	2.599581e-02	2.417816e-03	2.417816e-03
-3.600000e+00	-3.200000e+00	-4.400000e+00	-4.000000e+00	3.642037e-02	2.865978e-03	2.865978e-03
-3.600000e+00	-3.200000e+00	-4.000000e+00	-3.600000e+00	4.794609e-02	3.281395e-03	3.281395e-03
-3.600000e+00	-3.200000e+00	-3.600000e+00	-3.200000e+00	6.543981e-02	3.834277e-03	3.834277e-03
-3.600000e+00	-3.200000e+00	-3.200000e+00	-2.800000e+00	8.234787e-02	4.297903e-03	4.297903e-03
-3.600000e+00	-3.200000e+00	-2.800000e+00	-2.400000e+00	1.016205e-01	4.763166e-03	4.763166e-03
-3.600000e+00	-3.200000e+00	-2.400000e+00	-2.000000e+00	1.206956e-01	5.206118e-03	5.206118e-03
-3.600000e+00	-3.200000e+00	-2.000000e+00	-1.600000e+00	1.488941e-01	5.777055e-03	5.777055e-03
-3.600000e+00	-3.200000e+00	-1.600000e+00	-1.200000e+00	2.194713e-01	2.504602e-02	2.504602e-02
-3.600000e+00	-3.200000e+00	-1.200000e+00	-8.000000e-01	2.329564e-01	7.230307e-03	7.230307e-03
-3.600000e+00	-3.200000e+00	-8.000000e-01	-4.000000e-01	2.339279e-01	7.250792e-03	7.250792e-03
-3.600000e+00	-3.200000e+00	-4.000000e-01	0.000000e+00	2.585021e-01	7.605195e-03	7.605195e-03
-3.600000e+00	-3.200000e+00	0.000000e+00	4.000000e-01	2.710320e-01	2.527167e-02	2.527167e-02
-3.600000e+00	-3.200000e+00	4.000000e-01	8.000000e-01	2.403935e-01	7.341172e-03	7.341172e-03
-3.600000e+00	-3.200000e+00	8.000000e-01	1.200000e+00	2.238953e-01	7.096654e-03	7.096654e-03
-3.600000e+00	-3.200000e+00	1.200000e+00	1.600000e+00	2.009854e-01	6.709057e-03	6.709057e-03
-3.600000e+00	-3.200000e+00	1.600000e+00	2.000000e+00	1.651524e-01	6.092493e-03	6.092493e-03
-3.600000e+00	-3.200000e+00	2.000000e+00	2.400000e+00	1.325354e-01	5.461940e-03	5.461940e-03
-3.600000e+00	-3.200000e+00	2.400000e+00	2.800000e+00	1.057016e-01	4.884533e-03	4.884533e-03
-3.600000e+00	-3.200000e+00	2.800000e+00	3.200000e+00	8.121875e-02	4.281278e-03	4.281278e-03
-3.600000e+00	-3.200000e+00	3.200000e+00	3.600000e+00	6.064885e-02	3.690271e-03	3.690271e-03
-3.600000e+00	-3.200000e+00	3.600000e+00	4.000000e+00	5.094113e-02	3.386189e-03	3.386189e-03
-3.600000e+00	-3.200000e+00	4.000000e+00	4.400000e+00	3.616820e-02	2.863421e-03	2.863421e-03
-3.600000e+00	-3.200000e+00	4.400000e+00	4.800000e+00	2.671649e-02	2.467925e-03	2.467925e-03
-3.600000e+00	-3.200000e+00	4.800000e+00	5.200000e+00	2.268094e-02	2.276621e-03	2.276621e-03
-3.600000e+00	-3.200000e+00	5.200000e+00	5.600000e+00	1.483135e-02	1.828137e-03	1.828137e-03
-3.600000e+00	-3.200000e+00	5.600000e+00	6.000000e+00	1.043959e-02	1.542904e-03	1.542904e-03
-3.200000e+00	-2.800000e+00	-6.000000e+00	-5.600000e+00	1.320802e-02	1.739029e-03	1.739029e-03
-3.200000e+00	-2.800000e+00	-5.600000e+00	-5.200000e+00	1.967394e-02	2.114630e-03	2.114630e-03
-3.200000e+00	-2.800000e+00	-5.200000e+00	-4.800000e+00	3.108667e-02	2.662477e-03	2.662477e-03
-3.200000e+00	-2.800000e+00	-4.800000e+00	-4.400000e+00	3.276252e-02	2.716058e-03	2.716058e-03
-3.200000e+00	-2.800000e+00	-4.400000e+00	-4.000000e+00	3.744698e-02	2.901355e-03	2.901355e-03
-3.200000e+00	-2.800000e+00	-4.000000e+00	-3.600000e+00	6.077872e-02	3.697986e-03	3.697986e-03
-3.200000e+00	-2.800000e+00	-3.600000e+00	-3.200000e+00	7.769775e-02	4.191746e-03	4.191746e-03
-3.200000e+00	-2.800000e+00	-3.200000e+00	-2.800000e+00	1.047880e-01	4.850563e-03	4.850563e-03
-3.200000e+00	-2.800000e+00	-2.800000e+00	-2.400000e+00	1.412704e-01	5.636282e-03	5.636282e-03
-3.200000e+00	-2.800000e+00	-2.400000e+00	-2.000000e+00	1.934377e-01	6.591821e-03	6.591821e-03
-3.200000e+00	-2.800000e+00	-2.000000e+00	-1.600000e+00	2.304427e-01	7.193161e-03	7.193161e-03
-3.200000e+00	-2.800000e+00	-1.600000e+00	-1.200000e+00	2.909116e-01	8.082135e-03	8.082135e-03
-3.200000e+00	-2.800000e+00	-1.200000e+00	-8.000000e-01	3.344164e-01	8.661724e-03	8.661724e-03
-3.200000e+00	-2.800000e+00	-8.000000e-01	-4.000000e-01	3.581854e-01	8.959741e-03	8.959741e-03
-3.200000e+00	-2.800000e+00	-4.000000e-01	0.000000e+00	3.856766e-01	9.289363e-03	9.289363e-03
-3.200000e+00	-2.800000e+00	0.000000e+00	4.000000e-01	3.688784e-01	9.088602e-03	9.088602e-03
-3.200000e+00	-2.800000e+00	4.000000e-01	8.000000e-01	3.756717e-01	9.187347e-03	9.187347e-03
-3.200000e+00	-2.800000e+00	8.000000e-01	1.200000e+00	3.270447e-01	2.552381e-02	2.552381e-02
-3.200000e+00	-2.800000e+00	1.200000e+00	1.600000e+00	2.759133e-01	7.872316e-03	7.872316e-03
-3.200000e+00	-2.800000e+00	1.600000e+00	2.000000e+00	2.268512e-01	7.148855e-03	7.148855e-03
-3.200000e+00	-2.800000e+00	2.000000e+00	2.400000e+00	1.856661e-01	6.447944e-03	6.447944e-03
-3.200000e+00	-2.800000e+00	2.400000e+00	2.800000e+00	1.588616e-01	5.990208e-03	5.990208e-03
-3.200000e+00	-2.800000e+00	2.800000e+00	3.200000e+00	9.721106e-02	4.687125e-03	4.687125e-03
-3.200000e+00	-2.800000e+00	3.200000e+00	3.600000e+00	7.822087e-02	4.208163e-03	4.208163e-03
-3.200000e+00	-2.800000e+00	3.600000e+00	4.000000e+00	6.011466e-02	3.688286e-03	3.688286e-03
-3.200000e+00	-2.800000e+00	4.000000e+00	4.400000e+00	4.028922e-02	3.017342e-03	3.017342e-03
-3.200000e+00	-2.800000e+00	4.400000e+00	4.800000e+00	3.197539e-02	2.676734e-03	2.676734e-03
-3.200000e+00	-2.800000e+00	4.800000e+00	5.200000e+00	2.375169e-02	2.323081e-03	2.323081e-03
-3.200000e+00	-2.800000e+00	5.200000e+00	5.600000e+00	1.889094e-02	2.063840e-03	2.063840e-03
-3.200000e+00	-2.800000e+00	5.600000e+00	6.000000e+00	1.418716e-02	1.790159e-03	1.790159e-03
-2.800000e+00	-2.400000e+00	-6.000000e+00	-5.600000e+00	1.497821e-02	1.832060e-03	1.832060e-03
-2.800000e+00	-2.400000e+00	-5.600000e+00	-5.200000e+00	2.587004e-02	2.416619e-03	2.416619e-03
-2.800000e+00	-2.400000e+00	-5.200000e+00	-4.800000e+00	2.860434e-02	2.543670e-03	2.543670e-03
-2.800000e+00	-2.400000e+00	-4.800000e+00	-4.400000e+00	4.107928e-02	3.052794e-03	3.052794e-03
-2.800000e+00	-2.400000e+00	-4.400000e+00	-4.000000e+00	5.320665e-02	3.461590e-03	3.461590e-03
-2.800000e+00	-2.400000e+00	-4.000000e+00	-3.600000e+00	7.665963e-02	4.152056e-03	4.152056e-03
-2.800000e+00	-2.400000e+00	-3.600000e+00	-3.200000e+00	1.035901e-01	4.829475e-03	4.829475e-03
-2.800000e+00	-2.400000e+00	-3.200000e+00	-2.800000e+00	1.495054e-01	5.788195e-03	5.788195e-03
-2.800000e+00	-2.400000e+00	-2.800000e+00	-2.400000e+00	1.852259e-01	6.441579e-03	6.441579e-03
-2.800000e+00	-2.400000e+00	-2.400000e+00	-2.000000e+00	2.527814e-01	7.526983e-03	7.526983e-03
-2.800000e+00	-2.400000e+00	-2.000000e+00	-1.600000e+00	3.218526e-01	8.498835e-03	8.498835e-03
-2.800000e+00	-2.400000e+00	-1.600000e+00	-1.200000e+00	4.166376e-01	9.661811e-03	9.661811e-03
-2.800000e+00	-2.400000e+00	-1.200000e+00	-8.000000e-01	5.053219e-01	2.629284e-02	2.629284e-02
-2.800000e+00	-2.400000e+00	-8.000000e-01	-4.000000e-01	5.288190e-01	1.086957e-02	1.086957e-02
-2.800000e+00	-2.400000e+00	-4.000000e-01	0.000000e+00	5.839690e-01	1.144249e-02	1.144249e-02
-2.800000e+00	-2.400000e+00	0.000000e+00	4.000000e-01	5.914217e-01	2.665710e-02	2.665710e-02
-2.800000e+00	-2.400000e+00	4.000000e-01	8.000000e-01	5.539691e-01	1.115408e-02	1.115408e-02
-2.800000e+00	-2.400000e+00	8.000000e-01	1.200000e+00	5.111558e-01	2.632289e-02	2.632289e-02
-2.800000e+00	-2.400000e+00	1.200000e+00	1.600000e+00	4.169029e-01	9.666261e-03	9.666261e-03
-2.800000e+00	-2.400000e+00	1.600000e+00	2.000000e+00	3.269593e-01	8.569933e-03	8.569933e-03
-2.800000e+00	-2.400000e+00	2.000000e+00	2.400000e+00	2.644694e-01	7.718219e-03	7.718219e-03
-2.800000e+00	-2.400000e+00	2.400000e+00	2.800000e+00	1.922921e-01	6.566445e-03	6.566445e-03
-2.800000e+00	-2.400000e+00	2.800000e+00	3.200000e+00	1.463097e-01	5.734345e-03	5.734345e-03
-2.800000e+00	-2.400000e+00	3.200000e+00	3.600000e+00	1.107967e-01	5.006130e-03	5.006130e-03
-2.800000e+00	-2.400000e+00	3.600000e+00	4.000000e+00	7.389200e-02	4.088440e-03	4.088440e-03
-2.800000e+00	-2.400000e+00	4.000000e+00	4.400000e+00	5.037442e-02	3.354616e-03	3.354616e-03
-2.800000e+00	-2.400000e+00	4.400000e+00	4.800000e+00	3.456189e-02	2.799411e-03	2.799411e-03
-2.800000e+00	-2.400000e+00	4.800000e+00	5.200000e+00	2.869822e-02	2.541023e-03	2.541023e-03
-2.800000e+00	-2.400000e+00	5.200000e+00	5.600000e+00	1.726401e-02	1.970661e-03	1.970661e-03
-2.800000e+00	-2.400000e+00	5.600000e+00	6.000000e+00	1.343404e-02	1.754059e-03	1.754059e-03
-2.400000e+00	-2.000000e+00	-6.000000e+00	-5.600000e+00	1.983858e-02	2.119054e-03	2.119054e-03
-2.400000e+00	-2.000000e+00	-5.600000e+00	-5.200000e+00	2.474954e-02	2.353114e-03	2.353114e-03
-2.400000e+00	-2.000000e+00	-5.200000e+00	-4.800000e+00	3.692107e-02	2.888211e-03	2.888211e-03
-2.400000e+00	-2.000000e+00	-4.800000e+00	-4.400000e+00	4.959936e-02	3.341738e-03	3.341738e-03
-2.400000e+00	-2.000000e+00	-4.400000e+00	-4.000000e+00	7.039431e-02	3.971500e-03	3.971500e-03
-2.400000e+00	-2.000000e+00	-4.000000e+00	-3.600000e+00	8.722538e-02	4.423536e-03	4.423536e-03
-2.400000e+00	-2.000000e+00	-3.600000e+00	-3.200000e+00	1.264523e-01	5.328778e-03	5.328778e-03
-2.400000e+00	-2.000000e+00	-3.200000e+00	-2.800000e+00	1.854204e-01	6.457805e-03	6.457805e-03
-2.400000e+00	-2.000000e+00	-2.800000e+00	-2.400000e+00	2.694557e-01	7.767262e-03	7.767262e-03
-2.400000e+00	-2.000000e+00	-2.400000e+00	-2.000000e+00	3.729377e-01	9.143600e-03	9.143600e-03
-2.400000e+00	-2.000000e+00	-2.000000e+00	-1.600000e+00	4.779936e-01	1.035028e-02	1.035028e-02
-2.400000e+00	-2.000000e+00	-1.600000e+00	-1.200000e+00	5.671980e-01	1.128349e-02	1.128349e-02
-2.400000e+00	-2.000000e+00	-1.200000e+00	-8.000000e-01	7.182100e-01	2.717909e-02	2.717909e-02
-2.400000e+00	-2.000000e+00	-8.000000e-01	-4.000000e-01	7.898363e-01	1.329718e-02	1.329718e-02
-2.400000e+00	-2.000000e+00	-4.000000e-01	0.000000e+00	8.440088e-01	1.374212e-02	1.374212e-02
-2.400000e+00	-2.000000e+00	0.000000e+00	4.000000e-01	8.493969e-01	1.379858e-02	1.379858e-02
-2.400000e+00	-2.000000e+00	4.000000e-01	8.000000e-01	8.157431e-01	2.758796e-02	2.758796e-02
-2.400000e+00	-2.000000e+00	8.000000e-01	1.200000e+00	7.015119e-01	1.255142e-02	1.255142e-02
-2.400000e+00	-2.000000e+00	1.200000e+00	1.600000e+00	5.952281e-01	1.156300e-02	1.156300e-02
-2.400000e+00	-2.000000e+00	1.600000e+00	2.000000e+00	4.767858e-01	1.034272e-02	1.034272e-02
-2.400000e+00	-2.000000e+00	2.000000e+00	2.400000e+00	3.572261e-01	8.948457e-03	8.948457e-03
-2.400000e+00	-2.000000e+00	2.400000e+00	2.800000e+00	2.487953e-01	7.472107e-03	7.472107e-03
-2.400000e+00	-2.000000e+00	2.800000e+00	3.200000e+00	1.886596e-01	6.526930e-03	6.526930e-03
-2.400000e+00	-2.000000e+00	3.200000e+00	3.600000e+00	1.350313e-01	5.502144e-03	5.502144e-03
-2.400000e+00	-2.000000e+00	3.600000e+00	4.000000e+00	8.820813e-02	4.451150e-03	4.451150e-03
-2.400000e+00	-2.000000e+00	4.000000e+00	4.400000e+00	6.015402e-02	3.672551e-03	3.672551e-03
-2.400000e+00	-2.000000e+00	4.400000e+00	4.800000e+00	7.470788e-02	2.438980e-02	2.438980e-02
-2.400000e+00	-2.000000e+00	4.800000e+00	5.200000e+00	3.194686e-02	2.684285e-03	2.684285e-03
-2.400000e+00	-2.000000e+00	5.200000e+00	5.600000e+00	2.804708e-02	2.539007e-03	2.539007e-03
-2.400000e+00	-2.000000e+00	5.600000e+00	6.000000e+00	1.755036e-02	2.005803e-03	2.005803e-03
-2.000000e+00	-1.600000e+00	-6.000000e+00	-5.600000e+00	1.947535e-02	2.091021e-03	2.091021e-03
-2.000000e+00	-1.600000e+00	-5.600000e+00	-5.200000e+00	2.497669e-02	2.387857e-03	2.387857e-03
-2.000000e+00	-1.600000e+00	-5.200000e+00	-4.800000e+00	3.958026e-02	2.989061e-03	2.989061e-03
-2.000000e+00	-1.600000e+00	-4.800000e+00	-4.400000e+00	5.110713e-02	3.381830e-03	3.381830e-03
-2.000000e+00	-1.600000e+00	-4.400000e+00	-4.000000e+00	7.235612e-02	4.025159e-03	4.025159e-03
-2.000000e+00	-1.600000e+00	-4.000000e+00	-3.600000e+00	1.037937e-01	4.844320e-03	4.844320e-03
-2.000000e+00	-1.600000e+00	-3.600000e+00	-3.200000e+00	1.726443e-01	6.227104e-03	6.227104e-03
-2.000000e+00	-1.600000e+00	-3.200000e+00	-2.800000e+00	2.462944e-01	7.445589e-03	7.445589e-03
-2.000000e+00	-1.600000e+00	-2.800000e+00	-2.400000e+00	3.221527e-01	8.511587e-03	8.511587e-03
-2.000000e+00	-1.600000e+00	-2.400000e+00	-2.000000e+00	4.653296e-01	1.022422e-02	1.022422e-02
-2.000000e+00	-1.600000e+00	-2.000000e+00	-1.600000e+00	6.597019e-01	2.694547e-02	2.694547e-02
-2.000000e+00	-1.600000e+00	-1.600000e+00	-1.200000e+00	8.213319e-01	2.760989e-02	2.760989e-02
-2.000000e+00	-1.600000e+00	-1.200000e+00	-8.000000e-01	9.494450e-01	1.459200e-02	1.459200e-02
-2.000000e+00	-1.600000e+00	-8.000000e-01	-4.000000e-01	1.104240e+00	1.572633e-02	1.572633e-02
-2.000000e+00	-1.600000e+00	-4.000000e-01	0.000000e+00	1.188563e+00	1.632085e-02	1.632085e-02
-2.000000e+00	-1.600000e+00	0.000000e+00	4.000000e-01	1.232026e+00	2.922951e-02	2.922951e-02
-2.000000e+00	-1.600000e+00	4.000000e-01	8.000000e-01	1.116156e+00	1.582466e-02	1.582466e-02
-2.000000e+00	-1.600000e+00	8.000000e-01	1.200000e+00	9.408713e-01	1.453113e-02	1.453113e-02
-2.000000e+00	-1.600000e+00	1.200000e+00	1.600000e+00	8.534194e-01	3.670646e-02	3.670646e-02
-2.000000e+00	-1.600000e+00	1.600000e+00	2.000000e+00	6.135883e-01	1.172405e-02	1.172405e-02
-2.000000e+00	-1.600000e+00	2.000000e+00	2.400000e+00	4.545134e-01	1.009981e-02	1.009981e-02
-2.000000e+00	-1.600000e+00	2.400000e+00	2.800000e+00	3.600742e-01	2.566737e-02	2.566737e-02
-2.000000e+00	-1.600000e+00	2.800000e+00	3.200000e+00	2.322059e-01	7.230242e-03	7.230242e-03
-2.000000e+00	-1.600000e+00	3.200000e+00	3.600000e+00	1.597520e-01	5.992031e-03	5.992031e-03
-2.000000e+00	-1.600000e+00	3.600000e+00	4.000000e+00	1.186195e-01	5.180131e-03	5.180131e-03
-2.000000e+00	-1.600000e+00	4.000000e+00	4.400000e+00	7.462181e-02	4.108825e-03	4.108825e-03
-2.000000e+00	-1.600000e+00	4.400000e+00	4.800000e+00	4.886024e-02	3.316629e-03	3.316629e-03
-2.000000e+00	-1.600000e+00	4.800000e+00	5.200000e+00	3.183312e-02	2.696550e-03	2.696550e-03
-2.000000e+00	-1.600000e+00	5.200000e+00	5.600000e+00	2.939351e-02	2.583635e-03	2.583635e-03
-2.000000e+00	-1.600000e+00	5.600000e+00	6.000000e+00	1.994376e-02	2.131492e-03	2.131492e-03
-1.600000e+00	-1.200000e+00	-6.000000e+00	-5.600000e+00	1.729672e-02	1.973872e-03	1.973872e-03
-1.600000e+00	-1.200000e+00	-5.600000e+00	-5.200000e+00	2.843975e-02	2.516472e-03	2.516472e-03
-1.600000e+00	-1.200000e+00	-5.200000e+00	-4.800000e+00	4.199289e-02	3.096719e-03	3.096719e-03
-1.600000e+00	-1.200000e+00	-4.800000e+00	-4.400000e+00	5.948175e-02	3.660126e-03	3.660126e-03
-1.600000e+00	-1.200000e+00	-4.400000e+00	-4.000000e+00	8.623362e-02	4.407876e-03	4.407876e-03
-1.600000e+00	-1.200000e+00	-4.000000e+00	-3.600000e+00	1.266700e-01	5.338298e-03	5.338298e-03
-1.600000e+00	-1.200000e+00	-3.600000e+00	-3.200000e+00	2.025366e-01	6.738088e-03	6.738088e-03
-1.600000e+00	-1.200000e+00	-3.200000e+00	-2.800000e+00	2.824266e-01	7.962490e-03	7.962490e-03
-1.600000e+00	-1.200000e+00	-2.800000e+00	-2.400000e+00	4.116597e-01	9.615511e-03	9.615511e-03
-1.600000e+00	-1.200000e+00	-2.400000e+00	-2.000000e+00	5.592041e-01	1.120936e-02	1.120936e-02
-1.600000e+00	-1.200000e+00	-2.000000e+00	-1.600000e+00	7.875519e-01	1.328966e-02	1.328966e-02
-1.600000e+00	-1.200000e+00	-1.600000e+00	-1.200000e+00	1.072027e+00	1.551110e-02	1.551110e-02
-1.600000e+00	-1.200000e+00	-1.200000e+00	-8.000000e-01	1.290477e+00	1.700049e-02	1.700049e-02
-1.600000e+00	-1.200000e+00	-8.000000e-01	-4.000000e-01	1.562344e+00	1.873416e-02	1.873416e-02
-1.600000e+00	-1.200000e+00	-4.000000e-01	0.000000e+00	1.736752e+00	1.973366e-02	1.973366e-02
-1.600000e+00	-1.200000e+00	0.000000e+00	4.000000e-01	1.705019e+00	1.957014e-02	1.957014e-02
-1.600000e+00	-1.200000e+00	4.000000e-01	8.000000e-01	1.599096e+00	1.895866e-02	1.895866e-02
-1.600000e+00	-1.200000e+00	8.000000e-01	1.200000e+00	1.337270e+00	1.732004e-02	1.732004e-02
-1.600000e+00	-1.200000e+00	1.200000e+00	1.600000e+00	1.045147e+00	1.530747e-02	1.530747e-02
-1.600000e+00	-1.200000e+00	1.600000e+00	2.000000e+00	7.971362e-01	1.337877e-02	1.337877e-02
-1.600000e+00	-1.200000e+00	2.000000e+00	2.400000e+00	6.000461e-01	1.160202e-02	1.160202e-02
-1.600000e+00	-1.200000e+00	2.400000e+00	2.800000e+00	4.218743e-01	9.726839e-03	9.726839e-03
-1.600000e+00	-1.200000e+00	2.800000e+00	3.200000e+00	2.780951e-01	7.894284e-03	7.894284e-03
-1.600000e+00	-1.200000e+00	3.200000e+00	3.600000e+00	1.899882e-01	6.520871e-03	6.520871e-03
-1.600000e+00	-1.200000e+00	3.600000e+00	4.000000e+00	1.359642e-01	5.527447e-03	5.527447e-03
-1.600000e+00	-1.200000e+00	4.000000e+00	4.400000e+00	8.574644e-02	4.393122e-03	4.393122e-03
-1.600000e+00	-1.200000e+00	4.400000e+00	4.800000e+00	5.777675e-02	3.610295e-03	3.610295e-03
-1.600000e+00	-1.200000e+00	4.800000e+00	5.200000e+00	3.813924e-02	2.929863e-03	2.929863e-03
-1.600000e+00	-1.200000e+00	5.200000e+00	5.600000e+00	3.334640e-02	2.745475e-03	2.745475e-03
-1.600000e+00	-1.200000e+00	5.600000e+00	6.000000e+00	2.066597e-02	2.170277e-03	2.170277e-03
-1.200000e+00	-8.000000e-01	-6.000000e+00	-5.600000e+00	2.172426e-02	2.221426e-03	2.221426e-03
-1.200000e+00	-8.000000e-01	-5.600000e+00	-5.200000e+00	3.096462e-02	2.650581e-03	2.650581e-03
-1.200000e+00	-8.000000e-01	-5.200000e+00	-4.800000e+00	3.920315e-02	2.957616e-03	2.957616e-03
-1.200000e+00	-8.000000e-01	-4.800000e+00	-4.400000e+00	6.072120e-02	3.701438e-03	3.701438e-03
-1.200000e+00	-8.000000e-01	-4.400000e+00	-4.000000e+00	1.003353e-01	4.763886e-03	4.763886e-03
-1.200000e+00	-8.000000e-01	-4.000000e+00	-3.600000e+00	1.377034e-01	5.555742e-03	5.555742e-03
-1.200000e+00	-8.000000e-01	-3.600000e+00	-3.200000e+00	2.316834e-01	7.200271e-03	7.200271e-03
-1.200000e+00	-8.000000e-01	-3.200000e+00	-2.800000e+00	3.295265e-01	8.586158e-03	8.586158e-03
-1.200000e+00	-8.000000e-01	-2.800000e+00	-2.400000e+00	4.897904e-01	1.047328e-02	1.047328e-02
-1.200000e+00	-8.000000e-01	-2.400000e+00	-2.000000e+00	6.895356e-01	1.243178e-02	1.243178e-02
-1.200000e+00	-8.000000e-01	-2.000000e+00	-1.600000e+00	9.615400e-01	1.468702e-02	1.468702e-02
-1.200000e+00	-8.000000e-01	-1.600000e+00	-1.200000e+00	1.299739e+00	1.706637e-02	1.706637e-02
-1.200000e+00	-8.000000e-01	-1.200000e+00	-8.000000e-01	1.724129e+00	3.105682e-02	3.105682e-02
-1.200000e+00	-8.000000e-01	-8.000000e-01	-4.000000e-01	2.158966e+00	2.200944e-02	2.200944e-02
-1.200000e+00	-8.000000e-01	-4.000000e-01	0.000000e+00	2.417196e+00	2.329148e-02	2.329148e-02
-1.200000e+00	-8.000000e-01	0.000000e+00	4.000000e-01	2.340548e+00	2.291037e-02	2.291037e-02
-1.200000e+00	-8.000000e-01	4.000000e-01	8.000000e-01	2.148538e+00	2.195317e-02	2.195317e-02
-1.200000e+00	-8.000000e-01	8.000000e-01	1.200000e+00	1.739816e+00	3.111965e-02	3.111965e-02
-1.200000e+00	-8.000000e-01	1.200000e+00	1.600000e+00	1.295626e+00	1.705356e-02	1.705356e-02
-1.200000e+00	-8.000000e-01	1.600000e+00	2.000000e+00	9.621144e-01	1.469146e-02	1.469146e-02
-1.200000e+00	-8.000000e-01	2.000000e+00	2.400000e+00	6.971419e-01	1.249673e-02	1.249673e-02
-1.200000e+00	-8.000000e-01	2.400000e+00	2.800000e+00	4.593341e-01	1.014627e-02	1.014627e-02
-1.200000e+00	-8.000000e-01	2.800000e+00	3.200000e+00	3.355674e-01	8.665162e-03	8.665162e-03
-1.200000e+00	-8.000000e-01	3.200000e+00	3.600000e+00	2.330167e-01	7.240935e-03	7.240935e-03
-1.200000e+00	-8.000000e-01	3.600000e+00	4.000000e+00	1.440878e-01	5.693586e-03	5.693586e-03
-1.200000e+00	-8.000000e-01	4.000000e+00	4.400000e+00	8.339475e-02	4.323896e-03	4.323896e-03
-1.200000e+00	-8.000000e-01	4.400000e+00	4.800000e+00	6.948125e-02	3.960184e-03	3.960184e-03
-1.200000e+00	-8.000000e-01	4.800000e+00	5.200000e+00	4.908295e-02	3.329502e-03	3.329502e-03
-1.200000e+00	-8.000000e-01	5.200000e+00	5.600000e+00	3.088273e-02	2.656020e-03	2.656020e-03
-1.200000e+00	-8.000000e-01	5.600000e+00	6.000000e+00	2.368287e-02	2.316077e-03	2.316077e-03
-8.000000e-01	-4.000000e-01	-6.000000e+00	-5.600000e+00	2.575359e-02	2.403917e-03	2.403917e-03
-8.000000e-01	-4.000000e-01	-5.600000e+00	-5.200000e+00	5.434121e-02	2.429490e-02	2.429490e-02
-8.000000e-01	-4.000000e-01	-5.200000e+00	-4.800000e+00	7.559462e-02	2.439459e-02	2.439459e-02
-8.000000e-01	-4.000000e-01	-4.800000e+00	-4.400000e+00	9.420075e-02	2.447688e-02	2.447688e-02
-8.000000e-01	-4.000000e-01	-4.400000e+00	-4.000000e+00	1.314059e-01	2.464925e-02	2.464925e-02
-8.000000e-01	-4.000000e-01	-4.000000e+00	-3.600000e+00	1.640884e-01	6.079810e-03	6.079810e-03
-8.000000e-01	-4.000000e-01	-3.600000e+00	-3.200000e+00	2.521023e-01	2.518825e-02	2.518825e-02
-8.000000e-01	-4.000000e-01	-3.200000e+00	-2.800000e+00	3.797008e-01	9.239208e-03	9.239208e-03
-8.000000e-01	-4.000000e-01	-2.800000e+00	-2.400000e+00	5.341005e-01	1.093249e-02	1.093249e-02
-8.000000e-01	-4.000000e-01	-2.400000e+00	-2.000000e+00	7.811313e-01	1.323432e-02	1.323432e-02
-8.000000e-01	-4.000000e-01	-2.000000e+00	-1.600000e+00	1.143620e+00	2.888047e-02	2.888047e-02
-8.000000e-01	-4.000000e-01	-1.600000e+00	-1.200000e+00	1.589247e+00	3.056725e-02	3.056725e-02
-8.000000e-01	-4.000000e-01	-1.200000e+00	-8.000000e-01	2.130544e+00	2.186759e-02	2.186759e-02
-8.000000e-01	-4.000000e-01	-8.000000e-01	-4.000000e-01	2.789552e+00	2.501122e-02	2.501122e-02
-8.000000e-01	-4.000000e-01	-4.000000e-01	0.000000e+00	3.297883e+00	2.720621e-02	2.720621e-02
-8.000000e-01	-4.000000e-01	0.000000e+00	4.000000e-01	3.318856e+00	2.729090e-02	2.729090e-02
-8.000000e-01	-4.000000e-01	4.000000e-01	8.000000e-01	2.865772e+00	3.493831e-02	3.493831e-02
-8.000000e-01	-4.000000e-01	8.000000e-01	1.200000e+00	2.149767e+00	2.197684e-02	2.197684e-02
-8.000000e-01	-4.000000e-01	1.200000e+00	1.600000e+00	1.578039e+00	3.052961e-02	3.052961e-02
-8.000000e-01	-4.000000e-01	1.600000e+00	2.000000e+00	1.121998e+00	1.585532e-02	1.585532e-02
-8.000000e-01	-4.000000e-01	2.000000e+00	2.400000e+00	7.769188e-01	1.319239e-02	1.319239e-02
-8.000000e-01	-4.000000e-01	2.400000e+00	2.800000e+00	5.345851e-01	1.095391e-02	1.095391e-02
-8.000000e-01	-4.000000e-01	2.800000e+00	3.200000e+00	3.653588e-01	9.063856e-03	9.063856e-03
-8.000000e-01	-4.000000e-01	3.200000e+00	3.600000e+00	2.386712e-01	7.305421e-03	7.305421e-03
-8.000000e-01	-4.000000e-01	3.600000e+00	4.000000e+00	1.635623e-01	6.057499e-03	6.057499e-03
-8.000000e-01	-4.000000e-01	4.000000e+00	4.400000e+00	1.144048e-01	5.077854e-03	5.077854e-03
-8.000000e-01	-4.000000e-01	4.400000e+00	4.800000e+00	6.883375e-02	3.942902e-03	3.942902e-03
-8.000000e-01	-4.000000e-01	4.800000e+00	5.200000e+00	4.894148e-02	3.319442e-03	3.319442e-03
-8.000000e-01	-4.000000e-01	5.200000e+00	5.600000e+00	2.996719e-02	2.593303e-03	2.593303e-03
-8.000000e-01	-4.000000e-01	5.600000e+00	6.000000e+00	3.017946e-02	2.613064e-03	2.613064e-03
-4.000000e-01	0.000000e+00	-6.000000e+00	-5.600000e+00	2.238883e-02	2.253145e-03	2.253145e-03
-4.000000e-01	0.000000e+00	-5.600000e+00	-5.200000e+00	5.470543e-02	2.429709e-02	2.429709e-02
-4.000000e-01	0.000000e+00	-5.200000e+00	-4.800000e+00	5.071109e-02	3.386709e-03	3.386709e-03
-4.000000e-01	0.000000e+00	-4.800000e+00	-4.400000e+00	7.195738e-02	4.014806e-03	4.014806e-03
-4.000000e-01	0.000000e+00	-4.400000e+00	-4.000000e+00	1.033225e-01	4.818454e-03	4.818454e-03
-4.000000e-01	0.000000e+00	-4.000000e+00	-3.600000e+00	1.691909e-01	6.172611e-03	6.172611e-03
-4.000000e-01	0.000000e+00	-3.600000e+00	-3.200000e+00	2.374135e-01	7.326058e-03	7.326058e-03
-4.000000e-01	0.000000e+00	-3.200000e+00	-2.800000e+00	4.031962e-01	9.519318e-03	9.519318e-03
-4.000000e-01	0.000000e+00	-2.800000e+00	-2.400000e+00	5.709864e-01	1.131037e-02	1.131037e-02
-4.000000e-01	0.000000e+00	-2.400000e+00	-2.000000e+00	8.318963e-01	1.366192e-02	1.366192e-02
-4.000000e-01	0.000000e+00	-2.000000e+00	-1.600000e+00	1.174831e+00	1.623099e-02	1.623099e-02
-4.000000e-01	0.000000e+00	-1.600000e+00	-1.200000e+00	1.699622e+00	1.954200e-02	1.954200e-02
-4.000000e-01	0.000000e+00	-1.200000e+00	-8.000000e-01	2.408501e+00	3.345226e-02	3.345226e-02
-4.000000e-01	0.000000e+00	-8.000000e-01	-4.000000e-01	3.254497e+00	2.702539e-02	2.702539e-02
-4.000000e-01	0.000000e+00	-4.000000e-01	0.000000e+00	4.056704e+00	3.016015e-02	3.016015e-02
-4.000000e-01	0.000000e+00	0.000000e+00	4.000000e-01	4.077431e+00	3.023449e-02	3.023449e-02
-4.000000e-01	0.000000e+00	4.000000e-01	8.000000e-01	3.309548e+00	2.723714e-02	2.723714e-02
-4.000000e-01	0.000000e+00	8.000000e-01	1.200000e+00	2.392243e+00	2.317810e-02	2.317810e-02
-4.000000e-01	0.000000e+00	1.200000e+00	1.600000e+00	1.759046e+00	1.986406e-02	1.986406e-02
-4.000000e-01	0.000000e+00	1.600000e+00	2.000000e+00	1.191373e+00	1.633856e-02	1.633856e-02
-4.000000e-01	0.000000e+00	2.000000e+00	2.400000e+00	8.446406e-01	1.375629e-02	1.375629e-02
-4.000000e-01	0.000000e+00	2.400000e+00	2.800000e+00	5.616416e-01	1.122585e-02	1.122585e-02
-4.000000e-01	0.000000e+00	2.800000e+00	3.200000e+00	3.752636e-01	9.172643e-03	9.172643e-03
-4.000000e-01	0.000000e+00	3.200000e+00	3.600000e+00	2.493783e-01	7.471958e-03	7.471958e-03
-4.000000e-01	0.000000e+00	3.600000e+00	4.000000e+00	1.592757e-01	5.992377e-03	5.992377e-03
-4.000000e-01	0.000000e+00	4.000000e+00	4.400000e+00	1.168684e-01	5.124681e-03	5.124681e-03
-4.000000e-01	0.000000e+00	4.400000e+00	4.800000e+00	7.630288e-02	4.153601e-03	4.153601e-03
-4.000000e-01	0.000000e+00	4.800000e+00	5.200000e+00	4.653364e-02	3.247662e-03	3.247662e-03
-4.000000e-01	0.000000e+00	5.200000e+00	5.600000e+00	3.555273e-02	2.833279e-03	2.833279e-03
-4.000000e-01	0.000000e+00	5.600000e+00	6.000000e+00	2.419312e-02	2.348093e-03	2.348093e-03
0.000000e+00	4.000000e-01	-6.000000e+00	-5.600000e+00	2.329663e-02	2.299716e-03	2.299716e-03
0.000000e+00	4.000000e-01	-5.600000e+00	-5.200000e+00	3.281745e-02	2.743995e-03	2.743995e-03
0.000000e+00	4.000000e-01	-5.200000e+00	-4.800000e+00	4.422536e-02	3.155907e-03	3.155907e-03
0.000000e+00	4.000000e-01	-4.800000e+00	-4.400000e+00	7.772294e-02	4.179005e-03	4.179005e-03
0.000000e+00	4.000000e-01	-4.400000e+00	-4.000000e+00	1.076456e-01	4.928181e-03	4.928181e-03
0.000000e+00	4.000000e-01	-4.000000e+00	-3.600000e+00	1.694513e-01	6.183134e-03	6.183134e-03
0.000000e+00	4.000000e-01	-3.600000e+00	-3.200000e+00	2.589047e-01	7.621959e-03	7.621959e-03
0.000000e+00	4.000000e-01	-3.200000e+00	-2.800000e+00	3.880951e-01	9.327063e-03	9.327063e-03
0.000000e+00	4.000000e-01	-2.800000e+00	-2.400000e+00	5.835815e-01	1.142802e-02	1.142802e-02
0.000000e+00	4.000000e-01	-2.400000e+00	-2.000000e+00	8.300350e-01	1.364659e-02	1.364659e-02
0.000000e+00	4.000000e-01	-2.000000e+00	-1.600000e+00	1.191347e+00	1.634892e-02	1.634892e-02
0.000000e+00	4.000000e-01	-1.600000e+00	-1.200000e+00	1.701458e+00	1.953344e-02	1.953344e-02
0.000000e+00	4.000000e-01	-1.200000e+00	-8.000000e-01	2.390689e+00	2.316055e-02	2.316055e-02
0.000000e+00	4.000000e-01	-8.000000e-01	-4.000000e-01	3.250724e+00	2.699565e-02	2.699565e-02
0.000000e+00	4.000000e-01	-4.000000e-01	0.000000e+00	3.968882e+00	2.982926e-02	2.982926e-02
0.000000e+00	4.000000e-01	0.000000e+00	4.000000e-01	4.051481e+00	3.013942e-02	3.013942e-02
0.000000e+00	4.000000e-01	4.000000e-01	8.000000e-01	3.283616e+00	2.714490e-02	2.714490e-02
0.000000e+00	4.000000e-01	8.000000e-01	1.200000e+00	2.417531e+00	2.330889e-02	2.330889e-02
0.000000e+00	4.000000e-01	1.200000e+00	1.600000e+00	1.709012e+00	1.957714e-02	1.957714e-02
0.000000e+00	4.000000e-01	1.600000e+00	2.000000e+00	1.183818e+00	1.629450e-02	1.629450e-02
0.000000e+00	4.000000e-01	2.000000e+00	2.400000e+00	8.300419e-01	1.365025e-02	1.365025e-02
0.000000e+00	4.000000e-01	2.400000e+00	2.800000e+00	5.817823e-01	1.140754e-02	1.140754e-02
0.000000e+00	4.000000e-01	2.800000e+00	3.200000e+00	3.849453e-01	9.278849e-03	9.278849e-03
0.000000e+00	4.000000e-01	3.200000e+00	3.600000e+00	2.485851e-01	7.458788e-03	7.458788e-03
0.000000e+00	4.000000e-01	3.600000e+00	4.000000e+00	1.626853e-01	6.037342e-03	6.037342e-03
0.000000e+00	4.000000e-01	4.000000e+00	4.400000e+00	1.156065e-01	5.116865e-03	5.116865e-03
0.000000e+00	4.000000e-01	4.400000e+00	4.800000e+00	6.843206e-02	3.929044e-03	3.929044e-03
0.000000e+00	4.000000e-01	4.800000e+00	5.200000e+00	4.876743e-02	3.326071e-03	3.326071e-03
0.000000e+00	4.000000e-01	5.200000e+00	5.600000e+00	3.119554e-02	2.651756e-03	2.651756e-03
0.000000e+00	4.000000e-01	5.600000e+00	6.000000e+00	2.355286e-02	2.313396e-03	2.313396e-03
4.000000e-01	8.000000e-01	-6.000000e+00	-5.600000e+00	2.542740e-02	2.396419e-03	2.396419e-03
4.000000e-01	8.000000e-01	-5.600000e+00	-5.200000e+00	3.490751e-02	2.809473e-03	2.809473e-03
4.000000e-01	8.000000e-01	-5.200000e+00	-4.800000e+00	4.962108e-02	3.365657e-03	3.365657e-03
4.000000e-01	8.000000e-01	-4.800000e+00	-4.400000e+00	6.704950e-02	3.868634e-03	3.868634e-03
4.000000e-01	8.000000e-01	-4.400000e+00	-4.000000e+00	1.104179e-01	4.992321e-03	4.992321e-03
4.000000e-01	8.000000e-01	-4.000000e+00	-3.600000e+00	1.620483e-01	6.022699e-03	6.022699e-03
4.000000e-01	8.000000e-01	-3.600000e+00	-3.200000e+00	2.291762e-01	7.178127e-03	7.178127e-03
4.000000e-01	8.000000e-01	-3.200000e+00	-2.800000e+00	3.748373e-01	9.163455e-03	9.163455e-03
4.000000e-01	8.000000e-01	-2.800000e+00	-2.400000e+00	5.591933e-01	1.118705e-02	1.118705e-02
4.000000e-01	8.000000e-01	-2.400000e+00	-2.000000e+00	7.624538e-01	1.307749e-02	1.307749e-02
4.000000e-01	8.000000e-01	-2.000000e+00	-1.600000e+00	1.104801e+00	1.574301e-02	1.574301e-02
4.000000e-01	8.000000e-01	-1.600000e+00	-1.200000e+00	1.517075e+00	1.844514e-02	1.844514e-02
4.000000e-01	8.000000e-01	-1.200000e+00	-8.000000e-01	2.085946e+00	2.163157e-02	2.163157e-02
4.000000e-01	8.000000e-01	-8.000000e-01	-4.000000e-01	2.755886e+00	2.487412e-02	2.487412e-02
4.000000e-01	8.000000e-01	-4.000000e-01	0.000000e+00	3.300398e+00	2.720184e-02	2.720184e-02
4.000000e-01	8.000000e-01	0.000000e+00	4.000000e-01	3.272914e+00	2.708813e-02	2.708813e-02
4.000000e-01	8.000000e-01	4.000000e-01	8.000000e-01	2.845616e+00	2.526057e-02	2.526057e-02
4.000000e-01	8.000000e-01	8.000000e-01	1.200000e+00	2.137194e+00	2.191331e-02	2.191331e-02
4.000000e-01	8.000000e-01	1.200000e+00	1.600000e+00	1.577574e+00	1.880404e-02	1.880404e-02
4.000000e-01	8.000000e-01	1.600000e+00	2.000000e+00	1.152145e+00	2.892419e-02	2.892419e-02
4.000000e-01	8.000000e-01	2.000000e+00	2.400000e+00	7.766056e-01	1.319511e-02	1.319511e-02
4.000000e-01	8.000000e-01	2.400000e+00	2.800000e+00	5.585227e-01	1.119485e-02	1.119485e-02
4.000000e-01	8.000000e-01	2.800000e+00	3.200000e+00	3.826877e-01	9.253749e-03	9.253749e-03
4.000000e-01	8.000000e-01	3.200000e+00	3.600000e+00	2.410767e-01	7.364956e-03	7.364956e-03
4.000000e-01	8.000000e-01	3.600000e+00	4.000000e+00	1.638783e-01	6.055990e-03	6.055990e-03
4.000000e-01	8.000000e-01	4.000000e+00	4.400000e+00	1.059891e-01	4.876144e-03	4.876144e-03
4.000000e-01	8.000000e-01	4.400000e+00	4.800000e+00	6.821413e-02	3.903844e-03	3.903844e-03
4.000000e-01	8.000000e-01	4.800000e+00	5.200000e+00	4.689259e-02	3.239208e-03	3.239208e-03
4.000000e-01	8.000000e-01	5.200000e+00	5.600000e+00	3.260268e-02	2.701164e-03	2.701164e-03
4.000000e-01	8.000000e-01	5.600000e+00	6.000000e+00	2.366792e-02	2.325652e-03	2.325652e-03
8.000000e-01	1.200000e+00	-6.000000e+00	-5.600000e+00	2.236054e-02	2.253435e-03	2.253435e-03
8.000000e-01	1.200000e+00	-5.600000e+00	-5.200000e+00	3.151271e-02	2.667581e-03	2.667581e-03
8.000000e-01	1.200000e+00	-5.200000e+00	-4.800000e+00	4.406844e-02	3.163099e-03	3.163099e-03
8.000000e-01	1.200000e+00	-4.800000e+00	-4.400000e+00	6.594769e-02	3.853173e-03	3.853173e-03
8.000000e-01	1.200000e+00	-4.400000e+00	-4.000000e+00	1.002552e-01	4.748867e-03	4.748867e-03
8.000000e-01	1.200000e+00	-4.000000e+00	-3.600000e+00	1.590702e-01	5.985758e-03	5.985758e-03
8.000000e-01	1.200000e+00	-3.600000e+00	-3.200000e+00	2.293926e-01	7.168202e-03	7.168202e-03
8.000000e-01	1.200000e+00	-3.200000e+00	-2.800000e+00	3.388699e-01	8.727854e-03	8.727854e-03
8.000000e-01	1.200000e+00	-2.800000e+00	-2.400000e+00	4.799658e-01	1.036813e-02	1.036813e-02
8.000000e-01	1.200000e+00	-2.400000e+00	-2.000000e+00	6.852231e-01	1.240013e-02	1.240013e-02
8.000000e-01	1.200000e+00	-2.000000e+00	-1.600000e+00	9.639400e-01	1.469615e-02	1.469615e-02
8.000000e-01	1.200000e+00	-1.600000e+00	-1.200000e+00	1.318286e+00	1.720108e-02	1.720108e-02
8.000000e-01	1.200000e+00	-1.200000e+00	-8.000000e-01	1.695486e+00	1.949932e-02	1.949932e-02
8.000000e-01	1.200000e+00	-8.000000e-01	-4.000000e-01	2.112875e+00	2.178427e-02	2.178427e-02
8.000000e-01	1.200000e+00	-4.000000e-01	0.000000e+00	2.399251e+00	2.321094e-02	2.321094e-02
8.000000e-01	1.200000e+00	0.000000e+00	4.000000e-01	2.509089e+00	2.372900e-02	2.372900e-02
8.000000e-01	1.200000e+00	4.000000e-01	8.000000e-01	2.154888e+00	2.200110e-02	2.200110e-02
8.000000e-01	1.200000e+00	8.000000e-01	1.200000e+00	1.689911e+00	1.947871e-02	1.947871e-02
8.000000e-01	1.200000e+00	1.200000e+00	1.600000e+00	1.313935e+00	1.717698e-02	1.717698e-02
8.000000e-01	1.200000e+00	1.600000e+00	2.000000e+00	9.634813e-01	1.471506e-02	1.471506e-02
8.000000e-01	1.200000e+00	2.000000e+00	2.400000e+00	6.921088e-01	1.245004e-02	1.245004e-02
8.000000e-01	1.200000e+00	2.400000e+00	2.800000e+00	4.939525e-01	1.053964e-02	1.053964e-02
8.000000e-01	1.200000e+00	2.800000e+00	3.200000e+00	3.151917e-01	8.412697e-03	8.412697e-03
8.000000e-01	1.200000e+00	3.200000e+00	3.600000e+00	2.258041e-01	7.114691e-03	7.114691e-03
8.000000e-01	1.200000e+00	3.600000e+00	4.000000e+00	1.478716e-01	5.771826e-03	5.771826e-03
8.000000e-01	1.200000e+00	4.000000e+00	4.400000e+00	9.356194e-02	4.582542e-03	4.582542e-03
8.000000e-01	1.200000e+00	4.400000e+00	4.800000e+00	6.935906e-02	3.931006e-03	3.931006e-03
8.000000e-01	1.200000e+00	4.800000e+00	5.200000e+00	4.688476e-02	3.250028e-03	3.250028e-03
8.000000e-01	1.200000e+00	5.200000e+00	5.600000e+00	2.884021e-02	2.542507e-03	2.542507e-03
8.000000e-01	1.200000e+00	5.600000e+00	6.000000e+00	1.817565e-02	2.008648e-03	2.008648e-03
1.200000e+00	1.600000e+00	-6.000000e+00	-5.600000e+00	2.224049e-02	2.238585e-03	2.238585e-03
1.200000e+00	1.600000e+00	-5.600000e+00	-5.200000e+00	3.303859e-02	2.729600e-03	2.729600e-03
1.200000e+00	1.600000e+00	-5.200000e+00	-4.800000e+00	4.907817e-02	3.334081e-03	3.334081e-03
1.200000e+00	1.600000e+00	-4.800000e+00	-4.400000e+00	6.189268e-02	3.731644e-03	3.731644e-03
1.200000e+00	1.600000e+00	-4.400000e+00	-4.000000e+00	8.163569e-02	4.278962e-03	4.278962e-03
1.200000e+00	1.600000e+00	-4.000000e+00	-3.600000e+00	1.332776e-01	5.467283e-03	5.467283e-03
1.200000e+00	1.600000e+00	-3.600000e+00	-3.200000e+00	1.972261e-01	6.655020e-03	6.655020e-03
1.200000e+00	1.600000e+00	-3.200000e+00	-2.800000e+00	2.726419e-01	7.816399e-03	7.816399e-03
1.200000e+00	1.600000e+00	-2.800000e+00	-2.400000e+00	4.066517e-01	9.552579e-03	9.552579e-03
1.200000e+00	1.600000e+00	-2.400000e+00	-2.000000e+00	5.855449e-01	1.144853e-02	1.144853e-02
1.200000e+00	1.600000e+00	-2.000000e+00	-1.600000e+00	7.769031e-01	1.320723e-02	1.320723e-02
1.200000e+00	1.600000e+00	-1.600000e+00	-1.200000e+00	1.062755e+00	1.543732e-02	1.543732e-02
1.200000e+00	1.600000e+00	-1.200000e+00	-8.000000e-01	1.297537e+00	1.705828e-02	1.705828e-02
1.200000e+00	1.600000e+00	-8.000000e-01	-4.000000e-01	1.553967e+00	1.867331e-02	1.867331e-02
1.200000e+00	1.600000e+00	-4.000000e-01	0.000000e+00	1.693214e+00	1.949273e-02	1.949273e-02
1.200000e+00	1.600000e+00	0.000000e+00	4.000000e-01	1.737281e+00	1.974490e-02	1.974490e-02
1.200000e+00	1.600000e+00	4.000000e-01	8.000000e-01	1.585688e+00	1.885487e-02	1.885487e-02
1.200000e+00	1.600000e+00	8.000000e-01	1.200000e+00	1.287582e+00	1.700623e-02	1.700623e-02
1.200000e+00	1.600000e+00	1.200000e+00	1.600000e+00	1.027897e+00	1.518196e-02	1.518196e-02
1.200000e+00	1.600000e+00	1.600000e+00	2.000000e+00	7.968112e-01	1.337303e-02	1.337303e-02
1.200000e+00	1.600000e+00	2.000000e+00	2.400000e+00	5.734622e-01	1.133072e-02	1.133072e-02
1.200000e+00	1.600000e+00	2.400000e+00	2.800000e+00	4.228520e-01	9.753599e-03	9.753599e-03
1.200000e+00	1.600000e+00	2.800000e+00	3.200000e+00	2.779087e-01	7.889320e-03	7.889320e-03
1.200000e+00	1.600000e+00	3.200000e+00	3.600000e+00	1.935915e-01	6.583182e-03	6.583182e-03
1.200000e+00	1.600000e+00	3.600000e+00	4.000000e+00	1.303062e-01	5.393932e-03	5.393932e-03
1.200000e+00	1.600000e+00	4.000000e+00	4.400000e+00	8.375700e-02	4.330465e-03	4.330465e-03
1.200000e+00	1.600000e+00	4.400000e+00	4.800000e+00	6.565156e-02	3.848909e-03	3.848909e-03
1.200000e+00	1.600000e+00	4.800000e+00	5.200000e+00	4.171904e-02	3.062503e-03	3.062503e-03
1.200000e+00	1.600000e+00	5.200000e+00	5.600000e+00	2.799820e-02	2.508278e-03	2.508278e-03
1.200000e+00	1.600000e+00	5.600000e+00	6.000000e+00	1.751158e-02	1.971760e-03	1.971760e-03
1.600000e+00	2.000000e+00	-6.000000e+00	-5.600000e+00	2.283787e-02	2.278051e-03	2.278051e-03
1.600000e+00	2.000000e+00	-5.600000e+00	-5.200000e+00	2.719221e-02	2.463662e-03	2.463662e-03
1.600000e+00	2.000000e+00	-5.200000e+00	-4.800000e+00	4.082389e-02	3.031196e-03	3.031196e-03
1.600000e+00	2.000000e+00	-4.800000e+00	-4.400000e+00	5.898783e-02	3.654774e-03	3.654774e-03
1.600000e+00	2.000000e+00	-4.400000e+00	-4.000000e+00	6.781675e-02	3.893781e-03	3.893781e-03
1.600000e+00	2.000000e+00	-4.000000e+00	-3.600000e+00	1.178620e-01	5.152595e-03	5.152595e-03
1.600000e+00	2.000000e+00	-3.600000e+00	-3.200000e+00	1.536108e-01	5.884759e-03	5.884759e-03
1.600000e+00	2.000000e+00	-3.200000e+00	-2.800000e+00	2.307143e-01	7.201259e-03	7.201259e-03
1.600000e+00	2.000000e+00	-2.800000e+00	-2.400000e+00	3.199859e-01	8.456991e-03	8.456991e-03
1.600000e+00	2.000000e+00	-2.400000e+00	-2.000000e+00	4.460892e-01	1.000101e-02	1.000101e-02
1.600000e+00	2.000000e+00	-2.000000e+00	-1.600000e+00	6.128491e-01	1.172235e-02	1.172235e-02
1.600000e+00	2.000000e+00	-1.600000e+00	-1.200000e+00	7.863669e-01	1.328703e-02	1.328703e-02
1.600000e+00	2.000000e+00	-1.200000e+00	-8.000000e-01	9.791775e-01	1.480824e-02	1.480824e-02
1.600000e+00	2.000000e+00	-8.000000e-01	-4.000000e-01	1.133671e+00	1.595607e-02	1.595607e-02
1.600000e+00	2.000000e+00	-4.000000e-01	0.000000e+00	1.203813e+00	1.643254e-02	1.643254e-02
1.600000e+00	2.000000e+00	0.000000e+00	4.000000e-01	1.241987e+00	1.668840e-02	1.668840e-02
1.600000e+00	2.000000e+00	4.000000e-01	8.000000e-01	1.121639e+00	1.586235e-02	1.586235e-02
1.600000e+00	2.000000e+00	8.000000e-01	1.200000e+00	9.445956e-01	1.457014e-02	1.457014e-02
1.600000e+00	2.000000e+00	1.200000e+00	1.600000e+00	8.143050e-01	1.352485e-02	1.352485e-02
1.600000e+00	2.000000e+00	1.600000e+00	2.000000e+00	6.016284e-01	1.162016e-02	1.162016e-02
1.600000e+00	2.000000e+00	2.000000e+00	2.400000e+00	4.558314e-01	1.011225e-02	1.011225e-02
1.600000e+00	2.000000e+00	2.400000e+00	2.800000e+00	3.208333e-01	8.487447e-03	8.487447e-03
1.600000e+00	2.000000e+00	2.800000e+00	3.200000e+00	2.322571e-01	7.216756e-03	7.216756e-03
1.600000e+00	2.000000e+00	3.200000e+00	3.600000e+00	1.597178e-01	6.006134e-03	6.006134e-03
1.600000e+00	2.000000e+00	3.600000e+00	4.000000e+00	1.086705e-01	4.942222e-03	4.942222e-03
1.600000e+00	2.000000e+00	4.000000e+00	4.400000e+00	8.234912e-02	4.298855e-03	4.298855e-03
1.600000e+00	2.000000e+00	4.400000e+00	4.800000e+00	5.608591e-02	3.552086e-03	3.552086e-03
1.600000e+00	2.000000e+00	4.800000e+00	5.200000e+00	4.170265e-02	3.083714e-03	3.083714e-03
1.600000e+00	2.000000e+00	5.200000e+00	5.600000e+00	2.338343e-02	2.297831e-03	2.297831e-03
1.600000e+00	2.000000e+00	5.600000e+00	6.000000e+00	2.118787e-02	2.191119e-03	2.191119e-03
2.000000e+00	2.400000e+00	-6.000000e+00	-5.600000e+00	1.951384e-02	2.108284e-03	2.108284e-03
2.000000e+00	2.400000e+00	-5.600000e+00	-5.200000e+00	2.219824e-02	2.234863e-03	2.234863e-03
2.000000e+00	2.400000e+00	-5.200000e+00	-4.800000e+00	3.253205e-02	2.716869e-03	2.716869e-03
2.000000e+00	2.400000e+00	-4.800000e+00	-4.400000e+00	4.472749e-02	3.166226e-03	3.166226e-03
2.000000e+00	2.400000e+00	-4.400000e+00	-4.000000e+00	6.260800e-02	3.777757e-03	3.777757e-03
2.000000e+00	2.400000e+00	-4.000000e+00	-3.600000e+00	8.624831e-02	4.408969e-03	4.408969e-03
2.000000e+00	2.400000e+00	-3.600000e+00	-3.200000e+00	1.355367e-01	5.525259e-03	5.525259e-03
2.000000e+00	2.400000e+00	-3.200000e+00	-2.800000e+00	1.837984e-01	6.419973e-03	6.419973e-03
2.000000e+00	2.400000e+00	-2.800000e+00	-2.400000e+00	2.674588e-01	7.751041e-03	7.751041e-03
2.000000e+00	2.400000e+00	-2.400000e+00	-2.000000e+00	3.491151e-01	8.848709e-03	8.848709e-03
2.000000e+00	2.400000e+00	-2.000000e+00	-1.600000e+00	4.758272e-01	1.032110e-02	1.032110e-02
2.000000e+00	2.400000e+00	-1.600000e+00	-1.200000e+00	5.746598e-01	1.135767e-02	1.135767e-02
2.000000e+00	2.400000e+00	-1.200000e+00	-8.000000e-01	7.023356e-01	1.254249e-02	1.254249e-02
2.000000e+00	2.400000e+00	-8.000000e-01	-4.000000e-01	8.318219e-01	1.366757e-02	1.366757e-02
2.000000e+00	2.400000e+00	-4.000000e-01	0.000000e+00	8.412025e-01	1.372978e-02	1.372978e-02
2.000000e+00	2.400000e+00	0.000000e+00	4.000000e-01	8.307425e-01	1.365356e-02	1.365356e-02
2.000000e+00	2.400000e+00	4.000000e-01	8.000000e-01	8.013475e-01	1.341931e-02	1.341931e-02
2.000000e+00	2.400000e+00	8.000000e-01	1.200000e+00	6.975219e-01	1.251527e-02	1.251527e-02
2.000000e+00	2.400000e+00	1.200000e+00	1.600000e+00	5.788046e-01	1.139143e-02	1.139143e-02
2.000000e+00	2.400000e+00	1.600000e+00	2.000000e+00	4.359883e-01	2.599408e-02	2.599408e-02
2.000000e+00	2.400000e+00	2.000000e+00	2.400000e+00	3.328759e-01	8.661395e-03	8.661395e-03
2.000000e+00	2.400000e+00	2.400000e+00	2.800000e+00	2.697194e-01	7.781827e-03	7.781827e-03
2.000000e+00	2.400000e+00	2.800000e+00	3.200000e+00	1.922792e-01	6.566067e-03	6.566067e-03
2.000000e+00	2.400000e+00	3.200000e+00	3.600000e+00	1.445448e-01	5.699215e-03	5.699215e-03
2.000000e+00	2.400000e+00	3.600000e+00	4.000000e+00	9.121000e-02	4.530149e-03	4.530149e-03
2.000000e+00	2.400000e+00	4.000000e+00	4.400000e+00	5.856199e-02	3.633564e-03	3.633564e-03
2.000000e+00	2.400000e+00	4.400000e+00	4.800000e+00	4.610121e-02	3.217476e-03	3.217476e-03
2.000000e+00	2.400000e+00	4.800000e+00	5.200000e+00	3.632589e-02	2.871016e-03	2.871016e-03
2.000000e+00	2.400000e+00	5.200000e+00	5.600000e+00	2.561613e-02	2.416224e-03	2.416224e-03
2.000000e+00	2.400000e+00	5.600000e+00	6.000000e+00	1.971421e-02	2.104165e-03	2.104165e-03
2.400000e+00	2.800000e+00	-6.000000e+00	-5.600000e+00	1.771194e-02	1.995831e-03	1.995831e-03
2.400000e+00	2.800000e+00	-5.600000e+00	-5.200000e+00	2.074241e-02	2.153235e-03	2.153235e-03
2.400000e+00	2.800000e+00	-5.200000e+00	-4.800000e+00	3.072213e-02	2.629580e-03	2.629580e-03
2.400000e+00	2.800000e+00	-4.800000e+00	-4.400000e+00	3.961376e-02	2.995032e-03	2.995032e-03
2.400000e+00	2.800000e+00	-4.400000e+00	-4.000000e+00	5.710604e-02	3.581521e-03	3.581521e-03
2.400000e+00	2.800000e+00	-4.000000e+00	-3.600000e+00	7.462963e-02	4.095120e-03	4.095120e-03
2.400000e+00	2.800000e+00	-3.600000e+00	-3.200000e+00	1.045612e-01	4.839045e-03	4.839045e-03
2.400000e+00	2.800000e+00	-3.200000e+00	-2.800000e+00	1.398622e-01	5.612618e-03	5.612618e-03
2.400000e+00	2.800000e+00	-2.800000e+00	-2.400000e+00	1.976274e-01	6.652302e-03	6.652302e-03
2.400000e+00	2.800000e+00	-2.400000e+00	-2.000000e+00	2.496889e-01	7.472857e-03	7.472857e-03
2.400000e+00	2.800000e+00	-2.000000e+00	-1.600000e+00	3.413791e-01	8.761880e-03	8.761880e-03
2.400000e+00	2.800000e+00	-1.600000e+00	-1.200000e+00	3.951517e-01	9.408100e-03	9.408100e-03
2.400000e+00	2.800000e+00	-1.200000e+00	-8.000000e-01	4.617753e-01	1.017176e-02	1.017176e-02
2.400000e+00	2.800000e+00	-8.000000e-01	-4.000000e-01	5.557781e-01	1.117134e-02	1.117134e-02
2.400000e+00	2.800000e+00	-4.000000e-01	0.000000e+00	5.465520e-01	1.105118e-02	1.105118e-02
2.400000e+00	2.800000e+00	0.000000e+00	4.000000e-01	5.886723e-01	1.148978e-02	1.148978e-02
2.400000e+00	2.800000e+00	4.000000e-01	8.000000e-01	5.277253e-01	1.088665e-02	1.088665e-02
2.400000e+00	2.800000e+00	8.000000e-01	1.200000e+00	4.814935e-01	1.038735e-02	1.038735e-02
2.400000e+00	2.800000e+00	1.200000e+00	1.600000e+00	4.224926e-01	9.736391e-03	9.736391e-03
2.400000e+00	2.800000e+00	1.600000e+00	2.000000e+00	3.224089e-01	8.513074e-03	8.513074e-03
2.400000e+00	2.800000e+00	2.000000e+00	2.400000e+00	2.687078e-01	7.773877e-03	7.773877e-03
2.400000e+00	2.800000e+00	2.400000e+00	2.800000e+00	1.943516e-01	6.620824e-03	6.620824e-03
2.400000e+00	2.800000e+00	2.800000e+00	3.200000e+00	1.389466e-01	5.593179e-03	5.593179e-03
2.400000e+00	2.800000e+00	3.200000e+00	3.600000e+00	1.022482e-01	4.807253e-03	4.807253e-03
2.400000e+00	2.800000e+00	3.600000e+00	4.000000e+00	7.994706e-02	4.246965e-03	4.246965e-03
2.400000e+00	2.800000e+00	4.000000e+00	4.400000e+00	5.242097e-02	3.423541e-03	3.423541e-03
2.400000e+00	2.800000e+00	4.400000e+00	4.800000e+00	3.918751e-02	2.979188e-03	2.979188e-03
2.400000e+00	2.800000e+00	4.800000e+00	5.200000e+00	3.436337e-02	2.783432e-03	2.783432e-03
2.400000e+00	2.800000e+00	5.200000e+00	5.600000e+00	1.683006e-02	1.946679e-03	1.946679e-03
2.400000e+00	2.800000e+00	5.600000e+00	6.000000e+00	1.789994e-02	2.018853e-03	2.018853e-03
2.800000e+00	3.200000e+00	-6.000000e+00	-5.600000e+00	1.517422e-02	1.861876e-03	1.861876e-03
2.800000e+00	3.200000e+00	-5.600000e+00	-5.200000e+00	1.851337e-02	2.034417e-03	2.034417e-03
2.800000e+00	3.200000e+00	-5.200000e+00	-4.800000e+00	2.229459e-02	2.244583e-03	2.244583e-03
2.800000e+00	3.200000e+00	-4.800000e+00	-4.400000e+00	3.954286e-02	2.994137e-03	2.994137e-03
2.800000e+00	3.200000e+00	-4.400000e+00	-4.000000e+00	4.352427e-02	3.120877e-03	3.120877e-03
2.800000e+00	3.200000e+00	-4.000000e+00	-3.600000e+00	5.645229e-02	3.579332e-03	3.579332e-03
2.800000e+00	3.200000e+00	-3.600000e+00	-3.200000e+00	7.777175e-02	4.188269e-03	4.188269e-03
2.800000e+00	3.200000e+00	-3.200000e+00	-2.800000e+00	1.148572e-01	5.072388e-03	5.072388e-03
2.800000e+00	3.200000e+00	-2.800000e+00	-2.400000e+00	1.362076e-01	5.538498e-03	5.538498e-03
2.800000e+00	3.200000e+00	-2.400000e+00	-2.000000e+00	1.839324e-01	6.430287e-03	6.430287e-03
2.800000e+00	3.200000e+00	-2.000000e+00	-1.600000e+00	2.341939e-01	7.257189e-03	7.257189e-03
2.800000e+00	3.200000e+00	-1.600000e+00	-1.200000e+00	3.022157e-01	8.238190e-03	8.238190e-03
2.800000e+00	3.200000e+00	-1.200000e+00	-8.000000e-01	3.310425e-01	8.618417e-03	8.618417e-03
2.800000e+00	3.200000e+00	-8.000000e-01	-4.000000e-01	3.590219e-01	8.958875e-03	8.958875e-03
2.800000e+00	3.200000e+00	-4.000000e-01	0.000000e+00	3.969533e-01	9.421713e-03	9.421713e-03
2.800000e+00	3.200000e+00	0.000000e+00	4.000000e-01	3.828427e-01	9.276554e-03	9.276554e-03
2.800000e+00	3.200000e+00	4.000000e-01	8.000000e-01	3.747179e-01	9.161726e-03	9.161726e-03
2.800000e+00	3.200000e+00	8.000000e-01	1.200000e+00	3.082840e-01	8.312112e-03	8.312112e-03
2.800000e+00	3.200000e+00	1.200000e+00	1.600000e+00	2.972648e-01	8.181551e-03	8.181551e-03
2.800000e+00	3.200000e+00	1.600000e+00	2.000000e+00	2.267231e-01	7.129434e-03	7.129434e-03
2.800000e+00	3.200000e+00	2.000000e+00	2.400000e+00	1.708827e-01	6.195571e-03	6.195571e-03
2.800000e+00	3.200000e+00	2.400000e+00	2.800000e+00	1.435318e-01	5.676617e-03	5.676617e-03
2.800000e+00	3.200000e+00	2.800000e+00	3.200000e+00	1.072783e-01	4.927775e-03	4.927775e-03
2.800000e+00	3.200000e+00	3.200000e+00	3.600000e+00	7.709619e-02	4.162481e-03	4.162481e-03
2.800000e+00	3.200000e+00	3.600000e+00	4.000000e+00	6.218271e-02	3.758720e-03	3.758720e-03
2.800000e+00	3.200000e+00	4.000000e+00	4.400000e+00	4.319152e-02	3.143684e-03	3.143684e-03
2.800000e+00	3.200000e+00	4.400000e+00	4.800000e+00	2.890020e-02	2.546643e-03	2.546643e-03
2.800000e+00	3.200000e+00	4.800000e+00	5.200000e+00	2.376325e-02	2.310324e-03	2.310324e-03
2.800000e+00	3.200000e+00	5.200000e+00	5.600000e+00	1.891578e-02	2.084734e-03	2.084734e-03
2.800000e+00	3.200000e+00	5.600000e+00	6.000000e+00	1.528673e-02	1.872689e-03	1.872689e-03
3.200000e+00	3.600000e+00	-6.000000e+00	-5.600000e+00	1.183824e-02	1.627685e-03	1.627685e-03
3.200000e+00	3.600000e+00	-5.600000e+00	-5.200000e+00	1.591918e-02	1.892383e-03	1.892383e-03
3.200000e+00	3.600000e+00	-5.200000e+00	-4.800000e+00	2.015940e-02	2.127921e-03	2.127921e-03
3.200000e+00	3.600000e+00	-4.800000e+00	-4.400000e+00	2.642183e-02	2.447780e-03	2.447780e-03
3.200000e+00	3.600000e+00	-4.400000e+00	-4.000000e+00	3.079774e-02	2.635579e-03	2.635579e-03
3.200000e+00	3.600000e+00	-4.000000e+00	-3.600000e+00	4.352119e-02	3.139602e-03	3.139602e-03
3.200000e+00	3.600000e+00	-3.600000e+00	-3.200000e+00	5.650618e-02	3.564013e-03	3.564013e-03
3.200000e+00	3.600000e+00	-3.200000e+00	-2.800000e+00	7.591944e-02	4.121964e-03	4.121964e-03
3.200000e+00	3.600000e+00	-2.800000e+00	-2.400000e+00	1.007765e-01	4.759275e-03	4.759275e-03
3.200000e+00	3.600000e+00	-2.400000e+00	-2.000000e+00	1.338669e-01	5.503400e-03	5.503400e-03
3.200000e+00	3.600000e+00	-2.000000e+00	-1.600000e+00	1.687311e-01	6.154747e-03	6.154747e-03
3.200000e+00	3.600000e+00	-1.600000e+00	-1.200000e+00	1.963565e-01	6.648402e-03	6.648402e-03
3.200000e+00	3.600000e+00	-1.200000e+00	-8.000000e-01	2.367120e-01	7.289467e-03	7.289467e-03
3.200000e+00	3.600000e+00	-8.000000e-01	-4.000000e-01	2.399114e-01	7.330736e-03	7.330736e-03
3.200000e+00	3.600000e+00	-4.000000e-01	0.000000e+00	2.605511e-01	7.648871e-03	7.648871e-03
3.200000e+00	3.600000e+00	0.000000e+00	4.000000e-01	2.558488e-01	7.572047e-03	7.572047e-03
3.200000e+00	3.600000e+00	4.000000e-01	8.000000e-01	2.308733e-01	7.193766e-03	7.193766e-03
3.200000e+00	3.600000e+00	8.000000e-01	1.200000e+00	2.332784e-01	7.240400e-03	7.240400e-03
3.200000e+00	3.600000e+00	1.200000e+00	1.600000e+00	1.929085e-01	6.587604e-03	6.587604e-03
3.200000e+00	3.600000e+00	1.600000e+00	2.000000e+00	1.496273e-01	5.792249e-03	5.792249e-03
3.200000e+00	3.600000e+00	2.000000e+00	2.400000e+00	1.383601e-01	5.575907e-03	5.575907e-03
3.200000e+00	3.600000e+00	2.400000e+00	2.800000e+00	9.685519e-02	4.673261e-03	4.673261e-03
3.200000e+00	3.600000e+00	2.800000e+00	3.200000e+00	1.078557e-01	2.454066e-02	2.454066e-02
3.200000e+00	3.600000e+00	3.200000e+00	3.600000e+00	6.387450e-02	3.798562e-03	3.798562e-03
3.200000e+00	3.600000e+00	3.600000e+00	4.000000e+00	4.905869e-02	3.320532e-03	3.320532e-03
3.200000e+00	3.600000e+00	4.000000e+00	4.400000e+00	3.860614e-02	2.960604e-03	2.960604e-03
3.200000e+00	3.600000e+00	4.400000e+00	4.800000e+00	2.790924e-02	2.509528e-03	2.509528e-03
3.200000e+00	3.600000e+00	4.800000e+00	5.200000e+00	1.605423e-02	1.894538e-03	1.894538e-03
3.200000e+00	3.600000e+00	5.200000e+00	5.600000e+00	1.628278e-02	1.921891e-03	1.921891e-03
3.200000e+00	3.600000e+00	5.600000e+00	6.000000e+00	1.276267e-02	1.708845e-03	1.708845e-03
3.600000e+00	4.000000e+00	-6.000000e+00	-5.600000e+00	1.307926e-02	1.720814e-03	1.720814e-03
3.600000e+00	4.000000e+00	-5.600000e+00	-5.200000e+00	1.610690e-02	1.916339e-03	1.916339e-03
3.600000e+00	4.000000e+00	-5.200000e+00	-4.800000e+00	1.606789e-02	1.895128e-03	1.895128e-03
3.600000e+00	4.000000e+00	-4.800000e+00	-4.400000e+00	2.180108e-02	2.233881e-03	2.233881e-03
3.600000e+00	4.000000e+00	-4.400000e+00	-4.000000e+00	3.097630e-02	2.651012e-03	2.651012e-03
3.600000e+00	4.000000e+00	-4.000000e+00	-3.600000e+00	3.168827e-02	2.676871e-03	2.676871e-03
3.600000e+00	4.000000e+00	-3.600000e+00	-3.200000e+00	4.756524e-02	3.271413e-03	3.271413e-03
3.600000e+00	4.000000e+00	-3.200000e+00	-2.800000e+00	6.007492e-02	3.686520e-03	3.686520e-03
3.600000e+00	4.000000e+00	-2.800000e+00	-2.400000e+00	7.768225e-02	4.204812e-03	4.204812e-03
3.600000e+00	4.000000e+00	-2.400000e+00	-2.000000e+00	9.441113e-02	4.604222e-03	4.604222e-03
3.600000e+00	4.000000e+00	-2.000000e+00	-1.600000e+00	1.184724e-01	5.157855e-03	5.157855e-03
3.600000e+00	4.000000e+00	-1.600000e+00	-1.200000e+00	1.264445e-01	5.321799e-03	5.321799e-03
3.600000e+00	4.000000e+00	-1.200000e+00	-8.000000e-01	1.525597e-01	5.844204e-03	5.844204e-03
3.600000e+00	4.000000e+00	-8.000000e-01	-4.000000e-01	1.692878e-01	6.186639e-03	6.186639e-03
3.600000e+00	4.000000e+00	-4.000000e-01	0.000000e+00	1.680841e-01	6.142160e-03	6.142160e-03
3.600000e+00	4.000000e+00	0.000000e+00	4.000000e-01	1.629665e-01	6.052723e-03	6.052723e-03
3.600000e+00	4.000000e+00	4.000000e-01	8.000000e-01	1.681132e-01	6.148673e-03	6.148673e-03
3.600000e+00	4.000000e+00	8.000000e-01	1.200000e+00	1.503538e-01	5.812996e-03	5.812996e-03
3.600000e+00	4.000000e+00	1.200000e+00	1.600000e+00	1.206767e-01	5.208407e-03	5.208407e-03
3.600000e+00	4.000000e+00	1.600000e+00	2.000000e+00	1.123578e-01	5.056438e-03	5.056438e-03
3.600000e+00	4.000000e+00	2.000000e+00	2.400000e+00	1.017464e-01	4.788625e-03	4.788625e-03
3.600000e+00	4.000000e+00	2.400000e+00	2.800000e+00	1.255516e-01	3.441315e-02	3.441315e-02
3.600000e+00	4.000000e+00	2.800000e+00	3.200000e+00	5.511189e-02	3.510320e-03	3.510320e-03
3.600000e+00	4.000000e+00	3.200000e+00	3.600000e+00	5.271270e-02	3.460279e-03	3.460279e-03
3.600000e+00	4.000000e+00	3.600000e+00	4.000000e+00	3.515856e-02	2.811459e-03	2.811459e-03
3.600000e+00	4.000000e+00	4.000000e+00	4.400000e+00	2.926740e-02	2.575479e-03	2.575479e-03
3.600000e+00	4.000000e+00	4.400000e+00	4.800000e+00	2.329919e-02	2.303008e-03	2.303008e-03
3.600000e+00	4.000000e+00	4.800000e+00	5.200000e+00	2.177381e-02	2.233050e-03	2.233050e-03
3.600000e+00	4.000000e+00	5.200000e+00	5.600000e+00	1.419504e-02	1.791685e-03	1.791685e-03
3.600000e+00	4.000000e+00	5.600000e+00	6.000000e+00	1.183074e-02	1.647920e-03	1.647920e-03
4.000000e+00	4.400000e+00	-6.000000e+00	-5.600000e+00	7.547062e-03	1.317826e-03	1.317826e-03
4.000000e+00	4.400000e+00	-5.600000e+00	-5.200000e+00	1.161846e-02	1.613279e-03	1.613279e-03
4.000000e+00	4.400000e+00	-5.200000e+00	-4.800000e+00	1.845946e-02	2.041401e-03	2.041401e-03
4.000000e+00	4.400000e+00	-4.800000e+00	-4.400000e+00	2.153816e-02	2.200474e-03	2.200474e-03
4.000000e+00	4.400000e+00	-4.400000e+00	-4.000000e+00	2.429944e-02	2.341441e-03	2.341441e-03
4.000000e+00	4.400000e+00	-4.000000e+00	-3.600000e+00	2.663018e-02	2.443820e-03	2.443820e-03
4.000000e+00	4.400000e+00	-3.600000e+00	-3.200000e+00	3.648430e-02	2.891552e-03	2.891552e-03
4.000000e+00	4.400000e+00	-3.200000e+00	-2.800000e+00	4.144607e-02	3.059707e-03	3.059707e-03
4.000000e+00	4.400000e+00	-2.800000e+00	-2.400000e+00	5.507687e-02	3.545550e-03	3.545550e-03
4.000000e+00	4.400000e+00	-2.400000e+00	-2.000000e+00	6.728225e-02	3.889475e-03	3.889475e-03
4.000000e+00	4.400000e+00	-2.000000e+00	-1.600000e+00	8.091306e-02	4.281821e-03	4.281821e-03
4.000000e+00	4.400000e+00	-1.600000e+00	-1.200000e+00	9.047475e-02	4.514353e-03	4.514353e-03
4.000000e+00	4.400000e+00	-1.200000e+00	-8.000000e-01	1.030564e-01	4.831375e-03	4.831375e-03
4.000000e+00	4.400000e+00	-8.000000e-01	-4.000000e-01	1.060775e-01	4.885679e-03	4.885679e-03
4.000000e+00	4.400000e+00	-4.000000e-01	0.000000e+00	1.049433e-01	4.866277e-03	4.866277e-03
4.000000e+00	4.400000e+00	0.000000e+00	4.000000e-01	1.075746e-01	4.925060e-03	4.925060e-03
4.000000e+00	4.400000e+00	4.000000e-01	8.000000e-01	1.065238e-01	4.915617e-03	4.915617e-03
4.000000e+00	4.400000e+00	8.000000e-01	1.200000e+00	8.986262e-02	4.503009e-03	4.503009e-03
4.000000e+00	4.400000e+00	1.200000e+00	1.600000e+00	9.715894e-02	4.678297e-03	4.678297e-03
4.000000e+00	4.400000e+00	1.600000e+00	2.000000e+00	7.169069e-02	4.029668e-03	4.029668e-03
4.000000e+00	4.400000e+00	2.000000e+00	2.400000e+00	6.827531e-02	3.925164e-03	3.925164e-03
4.000000e+00	4.400000e+00	2.400000e+00	2.800000e+00	4.881144e-02	3.319996e-03	3.319996e-03
4.000000e+00	4.400000e+00	2.800000e+00	3.200000e+00	6.879944e-02	2.436210e-02	2.436210e-02
4.000000e+00	4.400000e+00	3.200000e+00	3.600000e+00	3.426255e-02	2.773065e-03	2.773065e-03
4.000000e+00	4.400000e+00	3.600000e+00	4.000000e+00	3.064716e-02	2.632302e-03	2.632302e-03
4.000000e+00	4.400000e+00	4.000000e+00	4.400000e+00	2.186337e-02	2.236754e-03	2.236754e-03
4.000000e+00	4.400000e+00	4.400000e+00	4.800000e+00	1.960376e-02	2.104951e-03	2.104951e-03
4.000000e+00	4.400000e+00	4.800000e+00	5.200000e+00	1.554872e-02	1.893708e-03	1.893708e-03
4.000000e+00	4.400000e+00	5.200000e+00	5.600000e+00	9.663450e-03	1.475602e-03	1.475602e-03
4.000000e+00	4.400000e+00	5.600000e+00	6.000000e+00	9.663725e-03	1.476489e-03	1.476489e-03
4.400000e+00	4.800000e+00	-6.000000e+00	-5.600000e+00	1.087994e-02	1.572923e-03	1.572923e-03
4.400000e+00	4.800000e+00	-5.600000e+00	-5.200000e+00	1.225014e-02	1.669357e-03	1.669357e-03
4.400000e+00	4.800000e+00	-5.200000e+00	-4.800000e+00	1.095670e-02	1.585880e-03	1.585880e-03
4.400000e+00	4.800000e+00	-4.800000e+00	-4.400000e+00	1.571679e-02	1.881760e-03	1.881760e-03
4.400000e+00	4.800000e+00	-4.400000e+00	-4.000000e+00	2.065104e-02	2.156202e-03	2.156202e-03
4.400000e+00	4.800000e+00	-4.000000e+00	-3.600000e+00	2.306368e-02	2.263083e-03	2.263083e-03
4.400000e+00	4.800000e+00	-3.600000e+00	-3.200000e+00	2.447626e-02	2.359233e-03	2.359233e-03
4.400000e+00	4.800000e+00	-3.200000e+00	-2.800000e+00	3.224542e-02	2.702303e-03	2.702303e-03
4.400000e+00	4.800000e+00	-2.800000e+00	-2.400000e+00	3.790771e-02	2.932753e-03	2.932753e-03
4.400000e+00	4.800000e+00	-2.400000e+00	-2.000000e+00	4.905272e-02	3.319397e-03	3.319397e-03
4.400000e+00	4.800000e+00	-2.000000e+00	-1.600000e+00	5.816286e-02	3.630998e-03	3.630998e-03
4.400000e+00	4.800000e+00	-1.600000e+00	-1.200000e+00	6.554288e-02	3.835720e-03	3.835720e-03
4.400000e+00	4.800000e+00	-1.200000e+00	-8.000000e-01	6.252675e-02	3.749326e-03	3.749326e-03
4.400000e+00	4.800000e+00	-8.000000e-01	-4.000000e-01	6.981681e-02	3.957671e-03	3.957671e-03
4.400000e+00	4.800000e+00	-4.000000e-01	0.000000e+00	7.257194e-02	4.039112e-03	4.039112e-03
4.400000e+00	4.800000e+00	0.000000e+00	4.000000e-01	7.789475e-02	4.188394e-03	4.188394e-03
4.400000e+00	4.800000e+00	4.000000e-01	8.000000e-01	7.064981e-02	3.979404e-03	3.979404e-03
4.400000e+00	4.800000e+00	8.000000e-01	1.200000e+00	5.989859e-02	3.655468e-03	3.655468e-03
4.400000e+00	4.800000e+00	1.200000e+00	1.600000e+00	6.604469e-02	3.860375e-03	3.860375e-03
4.400000e+00	4.800000e+00	1.600000e+00	2.000000e+00	5.296955e-02	3.452910e-03	3.452910e-03
4.400000e+00	4.800000e+00	2.000000e+00	2.400000e+00	5.675234e-02	3.599774e-03	3.599774e-03
4.400000e+00	4.800000e+00	2.400000e+00	2.800000e+00	4.021633e-02	3.014519e-03	3.014519e-03
4.400000e+00	4.800000e+00	2.800000e+00	3.200000e+00	3.278083e-02	2.729279e-03	2.729279e-03
4.400000e+00	4.800000e+00	3.200000e+00	3.600000e+00	2.209914e-02	2.223804e-03	2.223804e-03
4.400000e+00	4.800000e+00	3.600000e+00	4.000000e+00	2.371867e-02	2.318258e-03	2.318258e-03
4.400000e+00	4.800000e+00	4.000000e+00	4.400000e+00	2.010075e-02	2.135418e-03	2.135418e-03
4.400000e+00	4.800000e+00	4.400000e+00	4.800000e+00	1.580673e-02	1.891653e-03	1.891653e-03
4.400000e+00	4.800000e+00	4.800000e+00	5.200000e+00	1.574919e-02	1.901108e-03	1.901108e-03
4.400000e+00	4.800000e+00	5.200000e+00	5.600000e+00	8.318219e-03	1.394730e-03	1.394730e-03
4.400000e+00	4.800000e+00	5.600000e+00	6.000000e+00	8.536225e-03	1.386968e-03	1.386968e-03
4.800000e+00	5.200000e+00	-6.000000e+00	-5.600000e+00	7.863000e-03	1.330844e-03	1.330844e-03
4.800000e+00	5.200000e+00	-5.600000e+00	-5.200000e+00	6.513313e-03	1.212165e-03	1.212165e-03
4.800000e+00	5.200000e+00	-5.200000e+00	-4.800000e+00	1.225814e-02	1.671789e-03	1.671789e-03
4.800000e+00	5.200000e+00	-4.800000e+00	-4.400000e+00	1.119336e-02	1.603098e-03	1.603098e-03
4.800000e+00	5.200000e+00	-4.400000e+00	-4.000000e+00	1.443528e-02	1.809793e-03	1.809793e-03
4.800000e+00	5.200000e+00	-4.000000e+00	-3.600000e+00	1.599882e-02	1.921865e-03	1.921865e-03
4.800000e+00	5.200000e+00	-3.600000e+00	-3.200000e+00	2.217511e-02	2.231712e-03	2.231712e-03
4.800000e+00	5.200000e+00	-3.200000e+00	-2.800000e+00	2.552591e-02	2.406455e-03	2.406455e-03
4.800000e+00	5.200000e+00	-2.800000e+00	-2.400000e+00	2.963184e-02	2.586479e-03	2.586479e-03
4.800000e+00	5.200000e+00	-2.400000e+00	-2.000000e+00	3.974159e-02	2.991179e-03	2.991179e-03
4.800000e+00	5.200000e+00	-2.000000e+00	-1.600000e+00	4.377407e-02	3.139783e-03	3.139783e-03
4.800000e+00	5.200000e+00	-1.600000e+00	-1.200000e+00	4.149195e-02	3.054811e-03	3.054811e-03
4.800000e+00	5.200000e+00	-1.200000e+00	-8.000000e-01	4.714703e-02	3.267474e-03	3.267474e-03
4.800000e+00	5.200000e+00	-8.000000e-01	-4.000000e-01	4.474941e-02	3.168293e-03	3.168293e-03
4.800000e+00	5.200000e+00	-4.000000e-01	0.000000e+00	4.955786e-02	3.354589e-03	3.354589e-03
4.800000e+00	5.200000e+00	0.000000e+00	4.000000e-01	5.009101e-02	3.360537e-03	3.360537e-03
4.800000e+00	5.200000e+00	4.000000e-01	8.000000e-01	4.874551e-02	3.314232e-03	3.314232e-03
4.800000e+00	5.200000e+00	8.000000e-01	1.200000e+00	3.962641e-02	3.002276e-03	3.002276e-03
4.800000e+00	5.200000e+00	1.200000e+00	1.600000e+00	4.366022e-02	3.148717e-03	3.148717e-03
4.800000e+00	5.200000e+00	1.600000e+00	2.000000e+00	3.714374e-02	2.909957e-03	2.909957e-03
4.800000e+00	5.200000e+00	2.000000e+00	2.400000e+00	3.386372e-02	2.770445e-03	2.770445e-03
4.800000e+00	5.200000e+00	2.400000e+00	2.800000e+00	2.884794e-02	2.544662e-03	2.544662e-03
4.800000e+00	5.200000e+00	2.800000e+00	3.200000e+00	2.312932e-02	2.298434e-03	2.298434e-03
4.800000e+00	5.200000e+00	3.200000e+00	3.600000e+00	2.302863e-02	2.300156e-03	2.300156e-03
4.800000e+00	5.200000e+00	3.600000e+00	4.000000e+00	1.742201e-02	1.989053e-03	1.989053e-03
4.800000e+00	5.200000e+00	4.000000e+00	4.400000e+00	1.559697e-02	1.901045e-03	1.901045e-03
4.800000e+00	5.200000e+00	4.400000e+00	4.800000e+00	9.810019e-03	1.480243e-03	1.480243e-03
4.800000e+00	5.200000e+00	4.800000e+00	5.200000e+00	9.683175e-03	1.480919e-03	1.480919e-03
4.800000e+00	5.200000e+00	5.200000e+00	5.600000e+00	8.461688e-03	1.374123e-03	1.374123e-03
4.800000e+00	5.200000e+00	5.600000e+00	6.000000e+00	1.035596e-02	1.528877e-03	1.528877e-03
5.200000e+00	5.600000e+00	-6.000000e+00	-5.600000e+00	5.906890e-03	1.161707e-03	1.161707e-03
5.200000e+00	5.600000e+00	-5.600000e+00	-5.200000e+00	8.257069e-03	1.381948e-03	1.381948e-03
5.200000e+00	5.600000e+00	-5.200000e+00	-4.800000e+00	9.800588e-03	1.498123e-03	1.498123e-03
5.200000e+00	5.600000e+00	-4.800000e+00	-4.400000e+00	8.406944e-03	1.364998e-03	1.364998e-03
5.200000e+00	5.600000e+00	-4.400000e+00	-4.000000e+00	1.276563e-02	1.709762e-03	1.709762e-03
5.200000e+00	5.600000e+00	-4.000000e+00	-3.600000e+00	1.276423e-02	1.692862e-03	1.692862e-03
5.200000e+00	5.600000e+00	-3.600000e+00	-3.200000e+00	1.538788e-02	1.895833e-03	1.895833e-03
5.200000e+00	5.600000e+00	-3.200000e+00	-2.800000e+00	1.723602e-02	1.965726e-03	1.965726e-03
5.200000e+00	5.600000e+00	-2.800000e+00	-2.400000e+00	2.389516e-02	2.341688e-03	2.341688e-03
5.200000e+00	5.600000e+00	-2.400000e+00	-2.000000e+00	2.557454e-02	2.411863e-03	2.411863e-03
5.200000e+00	5.600000e+00	-2.000000e+00	-1.600000e+00	3.233505e-02	2.698996e-03	2.698996e-03
5.200000e+00	5.600000e+00	-1.600000e+00	-1.200000e+00	2.702734e-02	2.477362e-03	2.477362e-03
5.200000e+00	5.600000e+00	-1.200000e+00	-8.000000e-01	3.234663e-02	2.690560e-03	2.690560e-03
5.200000e+00	5.600000e+00	-8.000000e-01	-4.000000e-01	3.090287e-02	2.645016e-03	2.645016e-03
5.200000e+00	5.600000e+00	-4.000000e-01	0.000000e+00	3.031371e-02	2.613407e-03	2.613407e-03
5.200000e+00	5.600000e+00	0.000000e+00	4.000000e-01	2.935334e-02	2.569686e-03	2.569686e-03
5.200000e+00	5.600000e+00	4.000000e-01	8.000000e-01	2.993118e-02	2.598897e-03	2.598897e-03
5.200000e+00	5.600000e+00	8.000000e-01	1.200000e+00	3.063670e-02	2.632656e-03	2.632656e-03
5.200000e+00	5.600000e+00	1.200000e+00	1.600000e+00	2.943831e-02	2.603868e-03	2.603868e-03
5.200000e+00	5.600000e+00	1.600000e+00	2.000000e+00	2.751099e-02	2.495091e-03	2.495091e-03
5.200000e+00	5.600000e+00	2.000000e+00	2.400000e+00	2.391885e-02	2.332490e-03	2.332490e-03
5.200000e+00	5.600000e+00	2.400000e+00	2.800000e+00	2.524449e-02	2.389825e-03	2.389825e-03
5.200000e+00	5.600000e+00	2.800000e+00	3.200000e+00	1.552871e-02	1.889118e-03	1.889118e-03
5.200000e+00	5.600000e+00	3.200000e+00	3.600000e+00	1.575173e-02	1.904575e-03	1.904575e-03
5.200000e+00	5.600000e+00	3.600000e+00	4.000000e+00	1.571604e-02	1.897543e-03	1.897543e-03
5.200000e+00	5.600000e+00	4.000000e+00	4.400000e+00	1.143646e-02	1.605080e-03	1.605080e-03
5.200000e+00	5.600000e+00	4.400000e+00	4.800000e+00	1.030486e-02	1.545294e-03	1.545294e-03
5.200000e+00	5.600000e+00	4.800000e+00	5.200000e+00	1.143611e-02	1.604425e-03	1.604425e-03
5.200000e+00	5.600000e+00	5.200000e+00	5.600000e+00	8.073606e-03	1.348503e-03	1.348503e-03
5.200000e+00	5.600000e+00	5.600000e+00	6.000000e+00	5.086023e-03	1.096424e-03	1.096424e-03
5.600000e+00	6.000000e+00	-6.000000e+00	-5.600000e+00	6.574431e-03	1.224599e-03	1.224599e-03
5.600000e+00	6.000000e+00	-5.600000e+00	-5.200000e+00	5.134688e-03	1.096895e-03	1.096895e-03
5.600000e+00	6.000000e+00	-5.200000e+00	-4.800000e+00	9.486244e-03	1.466341e-03	1.466341e-03
5.600000e+00	6.000000e+00	-4.800000e+00	-4.400000e+00	8.541100e-03	1.410062e-03	1.410062e-03
5.600000e+00	6.000000e+00	-4.400000e+00	-4.000000e+00	1.156490e-02	1.621595e-03	1.621595e-03
5.600000e+00	6.000000e+00	-4.000000e+00	-3.600000e+00	1.293188e-02	1.735010e-03	1.735010e-03
5.600000e+00	6.000000e+00	-3.600000e+00	-3.200000e+00	1.394871e-02	1.775091e-03	1.775091e-03
5.600000e+00	6.000000e+00	-3.200000e+00	-2.800000e+00	1.428508e-02	1.804137e-03	1.804137e-03
5.600000e+00	6.000000e+00	-2.800000e+00	-2.400000e+00	1.965504e-02	2.110961e-03	2.110961e-03
5.600000e+00	6.000000e+00	-2.400000e+00	-2.000000e+00	2.373908e-02	2.338440e-03	2.338440e-03
5.600000e+00	6.000000e+00	-2.000000e+00	-1.600000e+00	2.342649e-02	2.315453e-03	2.315453e-03
5.600000e+00	6.000000e+00	-1.600000e+00	-1.200000e+00	2.529822e-02	2.411360e-03	2.411360e-03
5.600000e+00	6.000000e+00	-1.200000e+00	-8.000000e-01	2.388556e-02	2.311924e-03	2.311924e-03
5.600000e+00	6.000000e+00	-8.000000e-01	-4.000000e-01	2.300885e-02	2.284482e-03	2.284482e-03
5.600000e+00	6.000000e+00	-4.000000e-01	0.000000e+00	2.256772e-02	2.261599e-03	2.261599e-03
5.600000e+00	6.000000e+00	0.000000e+00	4.000000e-01	2.547479e-02	2.400107e-03	2.400107e-03
5.600000e+00	6.000000e+00	4.000000e-01	8.000000e-01	2.740689e-02	2.484741e-03	2.484741e-03
5.600000e+00	6.000000e+00	8.000000e-01	1.200000e+00	2.641295e-02	2.459137e-03	2.459137e-03
5.600000e+00	6.000000e+00	1.200000e+00	1.600000e+00	2.059770e-02	2.167070e-03	2.167070e-03
5.600000e+00	6.000000e+00	1.600000e+00	2.000000e+00	2.247617e-02	2.267736e-03	2.267736e-03
5.600000e+00	6.000000e+00	2.000000e+00	2.400000e+00	1.970494e-02	2.116497e-03	2.116497e-03
5.600000e+00	6.000000e+00	2.400000e+00	2.800000e+00	1.600573e-02	1.902312e-03	1.902312e-03
5.600000e+00	6.000000e+00	2.800000e+00	3.200000e+00	1.518001e-02	1.874856e-03	1.874856e-03
5.600000e+00	6.000000e+00	3.200000e+00	3.600000e+00	1.326756e-02	1.730665e-03	1.730665e-03
5.600000e+00	6.000000e+00	3.600000e+00	4.000000e+00	1.348058e-02	1.761390e-03	1.761390e-03
5.600000e+00	6.000000e+00	4.000000e+00	4.400000e+00	1.364097e-02	1.785999e-03	1.785999e-03
5.600000e+00	6.000000e+00	4.400000e+00	4.800000e+00	6.074811e-03	1.170639e-03	1.170639e-03
5.600000e+00	6.000000e+00	4.800000e+00	5.200000e+00	7.885569e-03	1.335338e-03	1.335338e-03
5.600000e+00	6.000000e+00	5.200000e+00	5.600000e+00	7.275994e-03	1.294081e-03	1.294081e-03
5.600000e+00	6.000000e+00	5.600000e+00	6.000000e+00	5.431854e-03	1.110943e-03	1.110943e-03
# END HISTO2D



==> figs/heatmap-pp-shoving.dat <==
# BEGIN PLOT
ZMax=5.0
Title=pp, $dN_{prim}/d\eta d^2b$~~~(fm$^{-2}$)
XLabel=Pythia8+shoving~~~~~~~$b_x$~~~(fm)
PlotSize=5,5
YLabel=$50<N_{ch}<100$~~~~~$b_y$~~~(fm)
ZMin=0.5
ZCustomMajorTicks=1 1 2 2 3 3 4 4 5 5
YLabelSep=4
# END PLOT

# BEGIN HISTO2D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppSh.yoda/HeatMap/WmapNch050-100
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppSh.yoda/HeatMap/WmapNch050-100
ScaledBy=1.55228740415013362e-06
Title=heatmap-ppSh
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	-6.000000e+00	-5.600000e+00	5.932776e-03	1.876772e-03	1.876772e-03
-6.000000e+00	-5.600000e+00	-5.600000e+00	-5.200000e+00	7.762831e-03	2.153832e-03	2.153832e-03
-6.000000e+00	-5.600000e+00	-5.200000e+00	-4.800000e+00	4.648787e-03	1.766931e-03	1.766931e-03
-6.000000e+00	-5.600000e+00	-4.800000e+00	-4.400000e+00	9.179269e-03	2.372545e-03	2.372545e-03
-6.000000e+00	-5.600000e+00	-4.400000e+00	-4.000000e+00	6.111965e-03	1.937617e-03	1.937617e-03
-6.000000e+00	-5.600000e+00	-4.000000e+00	-3.600000e+00	6.641006e-03	2.004169e-03	2.004169e-03
-6.000000e+00	-5.600000e+00	-3.600000e+00	-3.200000e+00	9.049169e-03	2.343202e-03	2.343202e-03
-6.000000e+00	-5.600000e+00	-3.200000e+00	-2.800000e+00	1.293932e-02	2.759886e-03	2.759886e-03
-6.000000e+00	-5.600000e+00	-2.800000e+00	-2.400000e+00	1.374525e-02	2.869850e-03	2.869850e-03
-6.000000e+00	-5.600000e+00	-2.400000e+00	-2.000000e+00	1.224136e-02	2.672044e-03	2.672044e-03
-6.000000e+00	-5.600000e+00	-2.000000e+00	-1.600000e+00	1.485484e-02	2.973892e-03	2.973892e-03
-6.000000e+00	-5.600000e+00	-1.600000e+00	-1.200000e+00	1.603908e-02	3.090192e-03	3.090192e-03
-6.000000e+00	-5.600000e+00	-1.200000e+00	-8.000000e-01	1.845626e-02	3.318180e-03	3.318180e-03
-6.000000e+00	-5.600000e+00	-8.000000e-01	-4.000000e-01	1.941909e-02	3.382334e-03	3.382334e-03
-6.000000e+00	-5.600000e+00	-4.000000e-01	0.000000e+00	2.101657e-02	3.561359e-03	3.561359e-03
-6.000000e+00	-5.600000e+00	0.000000e+00	4.000000e-01	2.280509e-02	3.703302e-03	3.703302e-03
-6.000000e+00	-5.600000e+00	4.000000e-01	8.000000e-01	1.972634e-02	3.437653e-03	3.437653e-03
-6.000000e+00	-5.600000e+00	8.000000e-01	1.200000e+00	1.943519e-02	3.442491e-03	3.442491e-03
-6.000000e+00	-5.600000e+00	1.200000e+00	1.600000e+00	1.916157e-02	3.391425e-03	3.391425e-03
-6.000000e+00	-5.600000e+00	1.600000e+00	2.000000e+00	1.148969e-02	2.642115e-03	2.642115e-03
-6.000000e+00	-5.600000e+00	2.000000e+00	2.400000e+00	1.449016e-02	2.963279e-03	2.963279e-03
-6.000000e+00	-5.600000e+00	2.400000e+00	2.800000e+00	1.163282e-02	2.673751e-03	2.673751e-03
-6.000000e+00	-5.600000e+00	2.800000e+00	3.200000e+00	8.380287e-03	2.243610e-03	2.243610e-03
-6.000000e+00	-5.600000e+00	3.200000e+00	3.600000e+00	9.489044e-03	2.373274e-03	2.373274e-03
-6.000000e+00	-5.600000e+00	3.600000e+00	4.000000e+00	1.003361e-02	2.434420e-03	2.434420e-03
-6.000000e+00	-5.600000e+00	4.000000e+00	4.400000e+00	5.932269e-03	1.879820e-03	1.879820e-03
-6.000000e+00	-5.600000e+00	4.400000e+00	4.800000e+00	6.616194e-03	1.996801e-03	1.996801e-03
-6.000000e+00	-5.600000e+00	4.800000e+00	5.200000e+00	5.407808e-03	1.803807e-03	1.803807e-03
-6.000000e+00	-5.600000e+00	5.200000e+00	5.600000e+00	4.778716e-03	1.691905e-03	1.691905e-03
-6.000000e+00	-5.600000e+00	5.600000e+00	6.000000e+00	3.221421e-03	1.441737e-03	1.441737e-03
-5.600000e+00	-5.200000e+00	-6.000000e+00	-5.600000e+00	6.697831e-03	2.025020e-03	2.025020e-03
-5.600000e+00	-5.200000e+00	-5.600000e+00	-5.200000e+00	6.214713e-03	1.968259e-03	1.968259e-03
-5.600000e+00	-5.200000e+00	-5.200000e+00	-4.800000e+00	1.200168e-02	2.688908e-03	2.688908e-03
-5.600000e+00	-5.200000e+00	-4.800000e+00	-4.400000e+00	1.040873e-02	2.530914e-03	2.530914e-03
-5.600000e+00	-5.200000e+00	-4.400000e+00	-4.000000e+00	7.565988e-03	2.198898e-03	2.198898e-03
-5.600000e+00	-5.200000e+00	-4.000000e+00	-3.600000e+00	5.995396e-03	1.897796e-03	1.897796e-03
-5.600000e+00	-5.200000e+00	-3.600000e+00	-3.200000e+00	1.404040e-02	2.935452e-03	2.935452e-03
-5.600000e+00	-5.200000e+00	-3.200000e+00	-2.800000e+00	1.989487e-02	3.470582e-03	3.470582e-03
-5.600000e+00	-5.200000e+00	-2.800000e+00	-2.400000e+00	1.492363e-02	2.987609e-03	2.987609e-03
-5.600000e+00	-5.200000e+00	-2.400000e+00	-2.000000e+00	1.661654e-02	3.142149e-03	3.142149e-03
-5.600000e+00	-5.200000e+00	-2.000000e+00	-1.600000e+00	2.387140e-02	3.834798e-03	3.834798e-03
-5.600000e+00	-5.200000e+00	-1.600000e+00	-1.200000e+00	2.543853e-02	3.880952e-03	3.880952e-03
-5.600000e+00	-5.200000e+00	-1.200000e+00	-8.000000e-01	3.103027e-02	4.308904e-03	4.308904e-03
-5.600000e+00	-5.200000e+00	-8.000000e-01	-4.000000e-01	3.015399e-02	4.273834e-03	4.273834e-03
-5.600000e+00	-5.200000e+00	-4.000000e-01	0.000000e+00	2.726664e-02	4.025187e-03	4.025187e-03
-5.600000e+00	-5.200000e+00	0.000000e+00	4.000000e-01	3.042813e-02	4.266053e-03	4.266053e-03
-5.600000e+00	-5.200000e+00	4.000000e-01	8.000000e-01	4.009808e-02	4.966516e-03	4.966516e-03
-5.600000e+00	-5.200000e+00	8.000000e-01	1.200000e+00	2.872797e-02	4.153718e-03	4.153718e-03
-5.600000e+00	-5.200000e+00	1.200000e+00	1.600000e+00	2.727563e-02	4.074129e-03	4.074129e-03
-5.600000e+00	-5.200000e+00	1.600000e+00	2.000000e+00	2.760349e-02	4.075620e-03	4.075620e-03
-5.600000e+00	-5.200000e+00	2.000000e+00	2.400000e+00	1.547531e-02	3.037484e-03	3.037484e-03
-5.600000e+00	-5.200000e+00	2.400000e+00	2.800000e+00	1.628155e-02	3.137555e-03	3.137555e-03
-5.600000e+00	-5.200000e+00	2.800000e+00	3.200000e+00	1.444578e-02	2.954540e-03	2.954540e-03
-5.600000e+00	-5.200000e+00	3.200000e+00	3.600000e+00	1.219834e-02	2.735622e-03	2.735622e-03
-5.600000e+00	-5.200000e+00	3.600000e+00	4.000000e+00	9.699256e-03	2.429513e-03	2.429513e-03
-5.600000e+00	-5.200000e+00	4.000000e+00	4.400000e+00	1.264715e-02	2.764176e-03	2.764176e-03
-5.600000e+00	-5.200000e+00	4.400000e+00	4.800000e+00	6.789494e-03	2.051960e-03	2.051960e-03
-5.600000e+00	-5.200000e+00	4.800000e+00	5.200000e+00	9.426531e-03	2.439048e-03	2.439048e-03
-5.600000e+00	-5.200000e+00	5.200000e+00	5.600000e+00	6.034826e-03	1.911556e-03	1.911556e-03
-5.600000e+00	-5.200000e+00	5.600000e+00	6.000000e+00	6.514394e-03	1.965057e-03	1.965057e-03
-5.200000e+00	-4.800000e+00	-6.000000e+00	-5.600000e+00	6.789106e-03	2.052642e-03	2.052642e-03
-5.200000e+00	-4.800000e+00	-5.600000e+00	-5.200000e+00	7.241100e-03	2.093103e-03	2.093103e-03
-5.200000e+00	-4.800000e+00	-5.200000e+00	-4.800000e+00	7.720975e-03	2.142226e-03	2.142226e-03
-5.200000e+00	-4.800000e+00	-4.800000e+00	-4.400000e+00	1.064732e-02	2.510309e-03	2.510309e-03
-5.200000e+00	-4.800000e+00	-4.400000e+00	-4.000000e+00	1.008034e-02	2.445678e-03	2.445678e-03
-5.200000e+00	-4.800000e+00	-4.000000e+00	-3.600000e+00	1.317768e-02	2.813376e-03	2.813376e-03
-5.200000e+00	-4.800000e+00	-3.600000e+00	-3.200000e+00	1.274390e-02	2.785176e-03	2.785176e-03
-5.200000e+00	-4.800000e+00	-3.200000e+00	-2.800000e+00	2.183989e-02	3.645831e-03	3.645831e-03
-5.200000e+00	-4.800000e+00	-2.800000e+00	-2.400000e+00	2.176259e-02	3.632255e-03	3.632255e-03
-5.200000e+00	-4.800000e+00	-2.400000e+00	-2.000000e+00	2.868781e-02	4.143974e-03	4.143974e-03
-5.200000e+00	-4.800000e+00	-2.000000e+00	-1.600000e+00	3.384934e-02	4.486027e-03	4.486027e-03
-5.200000e+00	-4.800000e+00	-1.600000e+00	-1.200000e+00	3.220512e-02	4.386422e-03	4.386422e-03
-5.200000e+00	-4.800000e+00	-1.200000e+00	-8.000000e-01	2.619339e-02	3.953505e-03	3.953505e-03
-5.200000e+00	-4.800000e+00	-8.000000e-01	-4.000000e-01	3.555691e-02	4.640358e-03	4.640358e-03
-5.200000e+00	-4.800000e+00	-4.000000e-01	0.000000e+00	4.527195e-02	5.200046e-03	5.200046e-03
-5.200000e+00	-4.800000e+00	0.000000e+00	4.000000e-01	4.938291e-02	5.463726e-03	5.463726e-03
-5.200000e+00	-4.800000e+00	4.000000e-01	8.000000e-01	4.952820e-02	5.444212e-03	5.444212e-03
-5.200000e+00	-4.800000e+00	8.000000e-01	1.200000e+00	4.463871e-02	5.160708e-03	5.160708e-03
-5.200000e+00	-4.800000e+00	1.200000e+00	1.600000e+00	4.255855e-02	5.060835e-03	5.060835e-03
-5.200000e+00	-4.800000e+00	1.600000e+00	2.000000e+00	3.037921e-02	4.260184e-03	4.260184e-03
-5.200000e+00	-4.800000e+00	2.000000e+00	2.400000e+00	3.039749e-02	4.261352e-03	4.261352e-03
-5.200000e+00	-4.800000e+00	2.400000e+00	2.800000e+00	3.048392e-02	4.274007e-03	4.274007e-03
-5.200000e+00	-4.800000e+00	2.800000e+00	3.200000e+00	1.274944e-02	2.788606e-03	2.788606e-03
-5.200000e+00	-4.800000e+00	3.200000e+00	3.600000e+00	1.000221e-02	2.509305e-03	2.509305e-03
-5.200000e+00	-4.800000e+00	3.600000e+00	4.000000e+00	1.546791e-02	3.039101e-03	3.039101e-03
-5.200000e+00	-4.800000e+00	4.000000e+00	4.400000e+00	1.620831e-02	3.124042e-03	3.124042e-03
-5.200000e+00	-4.800000e+00	4.400000e+00	4.800000e+00	8.219006e-03	2.197179e-03	2.197179e-03
-5.200000e+00	-4.800000e+00	4.800000e+00	5.200000e+00	8.201644e-03	2.284481e-03	2.284481e-03
-5.200000e+00	-4.800000e+00	5.200000e+00	5.600000e+00	5.896739e-03	1.865766e-03	1.865766e-03
-5.200000e+00	-4.800000e+00	5.600000e+00	6.000000e+00	5.541892e-03	1.850085e-03	1.850085e-03
-4.800000e+00	-4.400000e+00	-6.000000e+00	-5.600000e+00	3.042343e-03	1.368958e-03	1.368958e-03
-4.800000e+00	-4.400000e+00	-5.600000e+00	-5.200000e+00	8.414413e-03	2.254796e-03	2.254796e-03
-4.800000e+00	-4.400000e+00	-5.200000e+00	-4.800000e+00	1.021936e-02	2.569810e-03	2.569810e-03
-4.800000e+00	-4.400000e+00	-4.800000e+00	-4.400000e+00	8.980619e-03	2.321803e-03	2.321803e-03
-4.800000e+00	-4.400000e+00	-4.400000e+00	-4.000000e+00	1.480814e-02	3.071384e-03	3.071384e-03
-4.800000e+00	-4.400000e+00	-4.000000e+00	-3.600000e+00	2.406391e-02	3.812843e-03	3.812843e-03
-4.800000e+00	-4.400000e+00	-3.600000e+00	-3.200000e+00	2.556164e-02	3.956898e-03	3.956898e-03
-4.800000e+00	-4.400000e+00	-3.200000e+00	-2.800000e+00	2.856034e-02	4.124822e-03	4.124822e-03
-4.800000e+00	-4.400000e+00	-2.800000e+00	-2.400000e+00	3.441878e-02	4.522636e-03	4.522636e-03
-4.800000e+00	-4.400000e+00	-2.400000e+00	-2.000000e+00	4.193777e-02	4.980406e-03	4.980406e-03
-4.800000e+00	-4.400000e+00	-2.000000e+00	-1.600000e+00	4.262186e-02	5.065485e-03	5.065485e-03
-4.800000e+00	-4.400000e+00	-1.600000e+00	-1.200000e+00	6.073453e-02	6.019087e-03	6.019087e-03
-4.800000e+00	-4.400000e+00	-1.200000e+00	-8.000000e-01	7.542356e-02	6.699020e-03	6.699020e-03
-4.800000e+00	-4.400000e+00	-8.000000e-01	-4.000000e-01	6.144869e-02	6.032786e-03	6.032786e-03
-4.800000e+00	-4.400000e+00	-4.000000e-01	0.000000e+00	8.644244e-02	7.215884e-03	7.215884e-03
-4.800000e+00	-4.400000e+00	0.000000e+00	4.000000e-01	8.316231e-02	7.093075e-03	7.093075e-03
-4.800000e+00	-4.400000e+00	4.000000e-01	8.000000e-01	6.096445e-02	6.047509e-03	6.047509e-03
-4.800000e+00	-4.400000e+00	8.000000e-01	1.200000e+00	7.458588e-02	6.680180e-03	6.680180e-03
-4.800000e+00	-4.400000e+00	1.200000e+00	1.600000e+00	7.026919e-02	6.478908e-03	6.478908e-03
-4.800000e+00	-4.400000e+00	1.600000e+00	2.000000e+00	4.562183e-02	5.240692e-03	5.240692e-03
-4.800000e+00	-4.400000e+00	2.000000e+00	2.400000e+00	4.481921e-02	5.279217e-03	5.279217e-03
-4.800000e+00	-4.400000e+00	2.400000e+00	2.800000e+00	4.081114e-02	4.998600e-03	4.998600e-03
-4.800000e+00	-4.400000e+00	2.800000e+00	3.200000e+00	2.683134e-02	4.004015e-03	4.004015e-03
-4.800000e+00	-4.400000e+00	3.200000e+00	3.600000e+00	2.859079e-02	4.179594e-03	4.179594e-03
-4.800000e+00	-4.400000e+00	3.600000e+00	4.000000e+00	1.898758e-02	3.417201e-03	3.417201e-03
-4.800000e+00	-4.400000e+00	4.000000e+00	4.400000e+00	1.703786e-02	3.229533e-03	3.229533e-03
-4.800000e+00	-4.400000e+00	4.400000e+00	4.800000e+00	8.509469e-03	2.276798e-03	2.276798e-03
-4.800000e+00	-4.400000e+00	4.800000e+00	5.200000e+00	1.213069e-02	2.717759e-03	2.717759e-03
-4.800000e+00	-4.400000e+00	5.200000e+00	5.600000e+00	9.835619e-03	2.464712e-03	2.464712e-03
-4.800000e+00	-4.400000e+00	5.600000e+00	6.000000e+00	7.772438e-03	2.160102e-03	2.160102e-03
-4.400000e+00	-4.000000e+00	-6.000000e+00	-5.600000e+00	6.546137e-03	1.974796e-03	1.974796e-03
-4.400000e+00	-4.000000e+00	-5.600000e+00	-5.200000e+00	4.178879e-03	1.580114e-03	1.580114e-03
-4.400000e+00	-4.000000e+00	-5.200000e+00	-4.800000e+00	1.564423e-02	3.174999e-03	3.174999e-03
-4.400000e+00	-4.000000e+00	-4.800000e+00	-4.400000e+00	1.263268e-02	2.763114e-03	2.763114e-03
-4.400000e+00	-4.000000e+00	-4.400000e+00	-4.000000e+00	2.192447e-02	3.660254e-03	3.660254e-03
-4.400000e+00	-4.000000e+00	-4.000000e+00	-3.600000e+00	1.948415e-02	3.454052e-03	3.454052e-03
-4.400000e+00	-4.000000e+00	-3.600000e+00	-3.200000e+00	4.008969e-02	4.946759e-03	4.946759e-03
-4.400000e+00	-4.000000e+00	-3.200000e+00	-2.800000e+00	3.826518e-02	4.786832e-03	4.786832e-03
-4.400000e+00	-4.000000e+00	-2.800000e+00	-2.400000e+00	4.547902e-02	5.189276e-03	5.189276e-03
-4.400000e+00	-4.000000e+00	-2.400000e+00	-2.000000e+00	6.912656e-02	6.457587e-03	6.457587e-03
-4.400000e+00	-4.000000e+00	-2.000000e+00	-1.600000e+00	7.149419e-02	6.536278e-03	6.536278e-03
-4.400000e+00	-4.000000e+00	-1.600000e+00	-1.200000e+00	8.725781e-02	7.280072e-03	7.280072e-03
-4.400000e+00	-4.000000e+00	-1.200000e+00	-8.000000e-01	1.002559e-01	7.744320e-03	7.744320e-03
-4.400000e+00	-4.000000e+00	-8.000000e-01	-4.000000e-01	1.191854e-01	8.437627e-03	8.437627e-03
-4.400000e+00	-4.000000e+00	-4.000000e-01	0.000000e+00	1.216695e-01	8.563941e-03	8.563941e-03
-4.400000e+00	-4.000000e+00	0.000000e+00	4.000000e-01	1.194054e-01	8.453305e-03	8.453305e-03
-4.400000e+00	-4.000000e+00	4.000000e-01	8.000000e-01	1.120422e-01	8.219760e-03	8.219760e-03
-4.400000e+00	-4.000000e+00	8.000000e-01	1.200000e+00	1.197416e-01	8.540101e-03	8.540101e-03
-4.400000e+00	-4.000000e+00	1.200000e+00	1.600000e+00	9.074681e-02	7.412487e-03	7.412487e-03
-4.400000e+00	-4.000000e+00	1.600000e+00	2.000000e+00	8.297012e-02	7.073909e-03	7.073909e-03
-4.400000e+00	-4.000000e+00	2.000000e+00	2.400000e+00	6.687081e-02	6.324277e-03	6.324277e-03
-4.400000e+00	-4.000000e+00	2.400000e+00	2.800000e+00	5.143164e-02	5.555664e-03	5.555664e-03
-4.400000e+00	-4.000000e+00	2.800000e+00	3.200000e+00	3.912747e-02	4.906125e-03	4.906125e-03
-4.400000e+00	-4.000000e+00	3.200000e+00	3.600000e+00	2.980795e-02	4.220280e-03	4.220280e-03
-4.400000e+00	-4.000000e+00	3.600000e+00	4.000000e+00	1.779804e-02	3.253096e-03	3.253096e-03
-4.400000e+00	-4.000000e+00	4.000000e+00	4.400000e+00	2.828473e-02	4.180965e-03	4.180965e-03
-4.400000e+00	-4.000000e+00	4.400000e+00	4.800000e+00	1.690821e-02	3.203459e-03	3.203459e-03
-4.400000e+00	-4.000000e+00	4.800000e+00	5.200000e+00	1.133203e-02	2.603480e-03	2.603480e-03
-4.400000e+00	-4.000000e+00	5.200000e+00	5.600000e+00	1.033919e-02	2.511544e-03	2.511544e-03
-4.400000e+00	-4.000000e+00	5.600000e+00	6.000000e+00	7.957756e-03	2.227522e-03	2.227522e-03
-4.000000e+00	-3.600000e+00	-6.000000e+00	-5.600000e+00	9.583294e-03	2.397609e-03	2.397609e-03
-4.000000e+00	-3.600000e+00	-5.600000e+00	-5.200000e+00	1.048879e-02	2.552656e-03	2.552656e-03
-4.000000e+00	-3.600000e+00	-5.200000e+00	-4.800000e+00	1.190392e-02	2.664828e-03	2.664828e-03
-4.000000e+00	-3.600000e+00	-4.800000e+00	-4.400000e+00	1.325505e-02	2.832188e-03	2.832188e-03
-4.000000e+00	-3.600000e+00	-4.400000e+00	-4.000000e+00	1.913879e-02	3.386309e-03	3.386309e-03
-4.000000e+00	-3.600000e+00	-4.000000e+00	-3.600000e+00	3.071386e-02	4.306803e-03	4.306803e-03
-4.000000e+00	-3.600000e+00	-3.600000e+00	-3.200000e+00	4.197107e-02	5.025276e-03	5.025276e-03
-4.000000e+00	-3.600000e+00	-3.200000e+00	-2.800000e+00	5.182682e-02	5.619214e-03	5.619214e-03
-4.000000e+00	-3.600000e+00	-2.800000e+00	-2.400000e+00	7.439119e-02	6.663971e-03	6.663971e-03
-4.000000e+00	-3.600000e+00	-2.400000e+00	-2.000000e+00	9.901544e-02	7.695080e-03	7.695080e-03
-4.000000e+00	-3.600000e+00	-2.000000e+00	-1.600000e+00	1.416096e-01	9.213446e-03	9.213446e-03
-4.000000e+00	-3.600000e+00	-1.600000e+00	-1.200000e+00	1.407032e-01	9.171666e-03	9.171666e-03
-4.000000e+00	-3.600000e+00	-1.200000e+00	-8.000000e-01	1.644559e-01	9.950546e-03	9.950546e-03
-4.000000e+00	-3.600000e+00	-8.000000e-01	-4.000000e-01	1.754426e-01	1.026439e-02	1.026439e-02
-4.000000e+00	-3.600000e+00	-4.000000e-01	0.000000e+00	2.004049e-01	1.096522e-02	1.096522e-02
-4.000000e+00	-3.600000e+00	0.000000e+00	4.000000e-01	1.849488e-01	1.051747e-02	1.051747e-02
-4.000000e+00	-3.600000e+00	4.000000e-01	8.000000e-01	1.713663e-01	1.013093e-02	1.013093e-02
-4.000000e+00	-3.600000e+00	8.000000e-01	1.200000e+00	1.668397e-01	9.984965e-03	9.984965e-03
-4.000000e+00	-3.600000e+00	1.200000e+00	1.600000e+00	1.629392e-01	9.880303e-03	9.880303e-03
-4.000000e+00	-3.600000e+00	1.600000e+00	2.000000e+00	1.156363e-01	8.337769e-03	8.337769e-03
-4.000000e+00	-3.600000e+00	2.000000e+00	2.400000e+00	8.672019e-02	7.214720e-03	7.214720e-03
-4.000000e+00	-3.600000e+00	2.400000e+00	2.800000e+00	6.690450e-02	6.375545e-03	6.375545e-03
-4.000000e+00	-3.600000e+00	2.800000e+00	3.200000e+00	5.745226e-02	5.870034e-03	5.870034e-03
-4.000000e+00	-3.600000e+00	3.200000e+00	3.600000e+00	3.878619e-02	4.860134e-03	4.860134e-03
-4.000000e+00	-3.600000e+00	3.600000e+00	4.000000e+00	3.916096e-02	4.825053e-03	4.825053e-03
-4.000000e+00	-3.600000e+00	4.000000e+00	4.400000e+00	2.431999e-02	3.853747e-03	3.853747e-03
-4.000000e+00	-3.600000e+00	4.400000e+00	4.800000e+00	1.936869e-02	3.435611e-03	3.435611e-03
-4.000000e+00	-3.600000e+00	4.800000e+00	5.200000e+00	1.377724e-02	2.875422e-03	2.875422e-03
-4.000000e+00	-3.600000e+00	5.200000e+00	5.600000e+00	8.512331e-03	2.286322e-03	2.286322e-03
-4.000000e+00	-3.600000e+00	5.600000e+00	6.000000e+00	1.198963e-02	2.682516e-03	2.682516e-03
-3.600000e+00	-3.200000e+00	-6.000000e+00	-5.600000e+00	1.539498e-02	3.086048e-03	3.086048e-03
-3.600000e+00	-3.200000e+00	-5.600000e+00	-5.200000e+00	9.598944e-03	2.401494e-03	2.401494e-03
-3.600000e+00	-3.200000e+00	-5.200000e+00	-4.800000e+00	1.676291e-02	3.171843e-03	3.171843e-03
-3.600000e+00	-3.200000e+00	-4.800000e+00	-4.400000e+00	2.987228e-02	4.229388e-03	4.229388e-03
-3.600000e+00	-3.200000e+00	-4.400000e+00	-4.000000e+00	3.410033e-02	4.522282e-03	4.522282e-03
-3.600000e+00	-3.200000e+00	-4.000000e+00	-3.600000e+00	4.043566e-02	4.908273e-03	4.908273e-03
-3.600000e+00	-3.200000e+00	-3.600000e+00	-3.200000e+00	5.812413e-02	5.966234e-03	5.966234e-03
-3.600000e+00	-3.200000e+00	-3.200000e+00	-2.800000e+00	7.917587e-02	6.873670e-03	6.873670e-03
-3.600000e+00	-3.200000e+00	-2.800000e+00	-2.400000e+00	9.831188e-02	7.705505e-03	7.705505e-03
-3.600000e+00	-3.200000e+00	-2.400000e+00	-2.000000e+00	1.593086e-01	9.740931e-03	9.740931e-03
-3.600000e+00	-3.200000e+00	-2.000000e+00	-1.600000e+00	1.824583e-01	1.047293e-02	1.047293e-02
-3.600000e+00	-3.200000e+00	-1.600000e+00	-1.200000e+00	2.193584e-01	1.146539e-02	1.146539e-02
-3.600000e+00	-3.200000e+00	-1.200000e+00	-8.000000e-01	2.602875e-01	1.246670e-02	1.246670e-02
-3.600000e+00	-3.200000e+00	-8.000000e-01	-4.000000e-01	3.039646e-01	1.350893e-02	1.350893e-02
-3.600000e+00	-3.200000e+00	-4.000000e-01	0.000000e+00	3.314551e-01	1.404513e-02	1.404513e-02
-3.600000e+00	-3.200000e+00	0.000000e+00	4.000000e-01	3.072774e-01	1.355747e-02	1.355747e-02
-3.600000e+00	-3.200000e+00	4.000000e-01	8.000000e-01	3.018438e-01	1.348060e-02	1.348060e-02
-3.600000e+00	-3.200000e+00	8.000000e-01	1.200000e+00	2.743713e-01	1.284879e-02	1.284879e-02
-3.600000e+00	-3.200000e+00	1.200000e+00	1.600000e+00	2.308831e-01	1.176916e-02	1.176916e-02
-3.600000e+00	-3.200000e+00	1.600000e+00	2.000000e+00	1.883493e-01	1.062451e-02	1.062451e-02
-3.600000e+00	-3.200000e+00	2.000000e+00	2.400000e+00	1.494264e-01	9.513962e-03	9.513962e-03
-3.600000e+00	-3.200000e+00	2.400000e+00	2.800000e+00	1.167698e-01	8.425093e-03	8.425093e-03
-3.600000e+00	-3.200000e+00	2.800000e+00	3.200000e+00	7.804137e-02	6.858625e-03	6.858625e-03
-3.600000e+00	-3.200000e+00	3.200000e+00	3.600000e+00	5.783838e-02	5.877987e-03	5.877987e-03
-3.600000e+00	-3.200000e+00	3.600000e+00	4.000000e+00	3.654247e-02	4.686327e-03	4.686327e-03
-3.600000e+00	-3.200000e+00	4.000000e+00	4.400000e+00	3.075816e-02	4.322891e-03	4.322891e-03
-3.600000e+00	-3.200000e+00	4.400000e+00	4.800000e+00	2.176530e-02	3.643521e-03	3.643521e-03
-3.600000e+00	-3.200000e+00	4.800000e+00	5.200000e+00	2.007832e-02	3.503097e-03	3.503097e-03
-3.600000e+00	-3.200000e+00	5.200000e+00	5.600000e+00	1.460831e-02	2.988149e-03	2.988149e-03
-3.600000e+00	-3.200000e+00	5.600000e+00	6.000000e+00	9.608425e-03	2.408519e-03	2.408519e-03
-3.200000e+00	-2.800000e+00	-6.000000e+00	-5.600000e+00	1.327879e-02	2.942315e-03	2.942315e-03
-3.200000e+00	-2.800000e+00	-5.600000e+00	-5.200000e+00	1.294704e-02	2.829958e-03	2.829958e-03
-3.200000e+00	-2.800000e+00	-5.200000e+00	-4.800000e+00	1.450894e-02	2.966645e-03	2.966645e-03
-3.200000e+00	-2.800000e+00	-4.800000e+00	-4.400000e+00	3.007977e-02	4.261775e-03	4.261775e-03
-3.200000e+00	-2.800000e+00	-4.400000e+00	-4.000000e+00	4.360697e-02	5.146637e-03	5.146637e-03
-3.200000e+00	-2.800000e+00	-4.000000e+00	-3.600000e+00	5.984186e-02	5.991157e-03	5.991157e-03
-3.200000e+00	-2.800000e+00	-3.600000e+00	-3.200000e+00	7.106806e-02	6.524401e-03	6.524401e-03
-3.200000e+00	-2.800000e+00	-3.200000e+00	-2.800000e+00	1.022524e-01	7.805892e-03	7.805892e-03
-3.200000e+00	-2.800000e+00	-2.800000e+00	-2.400000e+00	1.405642e-01	9.181378e-03	9.181378e-03
-3.200000e+00	-2.800000e+00	-2.400000e+00	-2.000000e+00	2.163567e-01	1.140928e-02	1.140928e-02
-3.200000e+00	-2.800000e+00	-2.000000e+00	-1.600000e+00	2.768072e-01	1.290801e-02	1.290801e-02
-3.200000e+00	-2.800000e+00	-1.600000e+00	-1.200000e+00	3.485059e-01	1.442611e-02	1.442611e-02
-3.200000e+00	-2.800000e+00	-1.200000e+00	-8.000000e-01	4.358791e-01	1.614140e-02	1.614140e-02
-3.200000e+00	-2.800000e+00	-8.000000e-01	-4.000000e-01	4.518099e-01	1.645629e-02	1.645629e-02
-3.200000e+00	-2.800000e+00	-4.000000e-01	0.000000e+00	5.292490e-01	1.783173e-02	1.783173e-02
-3.200000e+00	-2.800000e+00	0.000000e+00	4.000000e-01	4.977756e-01	1.729384e-02	1.729384e-02
-3.200000e+00	-2.800000e+00	4.000000e-01	8.000000e-01	4.803432e-01	1.696133e-02	1.696133e-02
-3.200000e+00	-2.800000e+00	8.000000e-01	1.200000e+00	4.129056e-01	1.572810e-02	1.572810e-02
-3.200000e+00	-2.800000e+00	1.200000e+00	1.600000e+00	3.308770e-01	1.407711e-02	1.407711e-02
-3.200000e+00	-2.800000e+00	1.600000e+00	2.000000e+00	2.736315e-01	1.284450e-02	1.284450e-02
-3.200000e+00	-2.800000e+00	2.000000e+00	2.400000e+00	2.156311e-01	1.140222e-02	1.140222e-02
-3.200000e+00	-2.800000e+00	2.400000e+00	2.800000e+00	1.724709e-01	1.017894e-02	1.017894e-02
-3.200000e+00	-2.800000e+00	2.800000e+00	3.200000e+00	1.191182e-01	8.467641e-03	8.467641e-03
-3.200000e+00	-2.800000e+00	3.200000e+00	3.600000e+00	6.714950e-02	6.360468e-03	6.360468e-03
-3.200000e+00	-2.800000e+00	3.600000e+00	4.000000e+00	5.018110e-02	5.482363e-03	5.482363e-03
-3.200000e+00	-2.800000e+00	4.000000e+00	4.400000e+00	3.716201e-02	4.725014e-03	4.725014e-03
-3.200000e+00	-2.800000e+00	4.400000e+00	4.800000e+00	3.337796e-02	4.468554e-03	4.468554e-03
-3.200000e+00	-2.800000e+00	4.800000e+00	5.200000e+00	1.828387e-02	3.344485e-03	3.344485e-03
-3.200000e+00	-2.800000e+00	5.200000e+00	5.600000e+00	1.494868e-02	2.994936e-03	2.994936e-03
-3.200000e+00	-2.800000e+00	5.600000e+00	6.000000e+00	1.220589e-02	2.739545e-03	2.739545e-03
-2.800000e+00	-2.400000e+00	-6.000000e+00	-5.600000e+00	9.711831e-03	2.430765e-03	2.430765e-03
-2.800000e+00	-2.400000e+00	-5.600000e+00	-5.200000e+00	1.335208e-02	2.941641e-03	2.941641e-03
-2.800000e+00	-2.400000e+00	-5.200000e+00	-4.800000e+00	2.367362e-02	3.796904e-03	3.796904e-03
-2.800000e+00	-2.400000e+00	-4.800000e+00	-4.400000e+00	3.471999e-02	4.563608e-03	4.563608e-03
-2.800000e+00	-2.400000e+00	-4.400000e+00	-4.000000e+00	4.533007e-02	5.205515e-03	5.205515e-03
-2.800000e+00	-2.400000e+00	-4.000000e+00	-3.600000e+00	8.276288e-02	7.055976e-03	7.055976e-03
-2.800000e+00	-2.400000e+00	-3.600000e+00	-3.200000e+00	1.135539e-01	8.258939e-03	8.258939e-03
-2.800000e+00	-2.400000e+00	-3.200000e+00	-2.800000e+00	1.617200e-01	9.916200e-03	9.916200e-03
-2.800000e+00	-2.400000e+00	-2.800000e+00	-2.400000e+00	2.348009e-01	1.185426e-02	1.185426e-02
-2.800000e+00	-2.400000e+00	-2.400000e+00	-2.000000e+00	3.114603e-01	1.364967e-02	1.364967e-02
-2.800000e+00	-2.400000e+00	-2.000000e+00	-1.600000e+00	4.217335e-01	1.586780e-02	1.586780e-02
-2.800000e+00	-2.400000e+00	-1.600000e+00	-1.200000e+00	5.372170e-01	1.795328e-02	1.795328e-02
-2.800000e+00	-2.400000e+00	-1.200000e+00	-8.000000e-01	6.604919e-01	1.986481e-02	1.986481e-02
-2.800000e+00	-2.400000e+00	-8.000000e-01	-4.000000e-01	7.441850e-01	2.112098e-02	2.112098e-02
-2.800000e+00	-2.400000e+00	-4.000000e-01	0.000000e+00	8.242988e-01	2.220033e-02	2.220033e-02
-2.800000e+00	-2.400000e+00	0.000000e+00	4.000000e-01	7.902556e-01	2.173620e-02	2.173620e-02
-2.800000e+00	-2.400000e+00	4.000000e-01	8.000000e-01	7.007731e-01	2.048893e-02	2.048893e-02
-2.800000e+00	-2.400000e+00	8.000000e-01	1.200000e+00	6.690181e-01	2.000105e-02	2.000105e-02
-2.800000e+00	-2.400000e+00	1.200000e+00	1.600000e+00	5.239548e-01	1.774177e-02	1.774177e-02
-2.800000e+00	-2.400000e+00	1.600000e+00	2.000000e+00	4.288637e-01	1.603374e-02	1.603374e-02
-2.800000e+00	-2.400000e+00	2.000000e+00	2.400000e+00	3.417731e-01	1.430877e-02	1.430877e-02
-2.800000e+00	-2.400000e+00	2.400000e+00	2.800000e+00	2.250646e-01	1.166123e-02	1.166123e-02
-2.800000e+00	-2.400000e+00	2.800000e+00	3.200000e+00	1.540279e-01	9.612463e-03	9.612463e-03
-2.800000e+00	-2.400000e+00	3.200000e+00	3.600000e+00	1.111519e-01	8.163538e-03	8.163538e-03
-2.800000e+00	-2.400000e+00	3.600000e+00	4.000000e+00	8.665975e-02	7.207575e-03	7.207575e-03
-2.800000e+00	-2.400000e+00	4.000000e+00	4.400000e+00	5.721183e-02	5.879088e-03	5.879088e-03
-2.800000e+00	-2.400000e+00	4.400000e+00	4.800000e+00	2.430169e-02	3.797254e-03	3.797254e-03
-2.800000e+00	-2.400000e+00	4.800000e+00	5.200000e+00	2.139491e-02	3.628010e-03	3.628010e-03
-2.800000e+00	-2.400000e+00	5.200000e+00	5.600000e+00	1.746052e-02	3.248749e-03	3.248749e-03
-2.800000e+00	-2.400000e+00	5.600000e+00	6.000000e+00	8.499219e-03	2.276785e-03	2.276785e-03
-2.400000e+00	-2.000000e+00	-6.000000e+00	-5.600000e+00	1.481857e-02	3.032361e-03	3.032361e-03
-2.400000e+00	-2.000000e+00	-5.600000e+00	-5.200000e+00	1.775697e-02	3.243035e-03	3.243035e-03
-2.400000e+00	-2.000000e+00	-5.200000e+00	-4.800000e+00	3.140596e-02	4.366904e-03	4.366904e-03
-2.400000e+00	-2.000000e+00	-4.800000e+00	-4.400000e+00	4.922207e-02	5.443507e-03	5.443507e-03
-2.400000e+00	-2.000000e+00	-4.400000e+00	-4.000000e+00	6.345419e-02	6.214877e-03	6.214877e-03
-2.400000e+00	-2.000000e+00	-4.000000e+00	-3.600000e+00	8.548281e-02	7.158477e-03	7.158477e-03
-2.400000e+00	-2.000000e+00	-3.600000e+00	-3.200000e+00	1.408843e-01	9.183983e-03	9.183983e-03
-2.400000e+00	-2.000000e+00	-3.200000e+00	-2.800000e+00	2.020387e-01	1.098530e-02	1.098530e-02
-2.400000e+00	-2.000000e+00	-2.800000e+00	-2.400000e+00	3.105152e-01	1.362663e-02	1.362663e-02
-2.400000e+00	-2.000000e+00	-2.400000e+00	-2.000000e+00	4.719845e-01	1.680407e-02	1.680407e-02
-2.400000e+00	-2.000000e+00	-2.000000e+00	-1.600000e+00	6.101131e-01	1.911985e-02	1.911985e-02
-2.400000e+00	-2.000000e+00	-1.600000e+00	-1.200000e+00	8.304906e-01	2.232476e-02	2.232476e-02
-2.400000e+00	-2.000000e+00	-1.200000e+00	-8.000000e-01	9.757000e-01	2.415413e-02	2.415413e-02
-2.400000e+00	-2.000000e+00	-8.000000e-01	-4.000000e-01	1.101436e+00	2.566557e-02	2.566557e-02
-2.400000e+00	-2.000000e+00	-4.000000e-01	0.000000e+00	1.165338e+00	2.641231e-02	2.641231e-02
-2.400000e+00	-2.000000e+00	0.000000e+00	4.000000e-01	1.170436e+00	2.642685e-02	2.642685e-02
-2.400000e+00	-2.000000e+00	4.000000e-01	8.000000e-01	1.104096e+00	2.571202e-02	2.571202e-02
-2.400000e+00	-2.000000e+00	8.000000e-01	1.200000e+00	9.485950e-01	2.382131e-02	2.382131e-02
-2.400000e+00	-2.000000e+00	1.200000e+00	1.600000e+00	7.956569e-01	2.183139e-02	2.183139e-02
-2.400000e+00	-2.000000e+00	1.600000e+00	2.000000e+00	6.180569e-01	1.926592e-02	1.926592e-02
-2.400000e+00	-2.000000e+00	2.000000e+00	2.400000e+00	4.493658e-01	1.641407e-02	1.641407e-02
-2.400000e+00	-2.000000e+00	2.400000e+00	2.800000e+00	3.016111e-01	1.346011e-02	1.346011e-02
-2.400000e+00	-2.000000e+00	2.800000e+00	3.200000e+00	1.965091e-01	1.087508e-02	1.087508e-02
-2.400000e+00	-2.000000e+00	3.200000e+00	3.600000e+00	1.311832e-01	8.853519e-03	8.853519e-03
-2.400000e+00	-2.000000e+00	3.600000e+00	4.000000e+00	1.029818e-01	7.863392e-03	7.863392e-03
-2.400000e+00	-2.000000e+00	4.000000e+00	4.400000e+00	6.048151e-02	6.065369e-03	6.065369e-03
-2.400000e+00	-2.000000e+00	4.400000e+00	4.800000e+00	5.094224e-02	5.614815e-03	5.614815e-03
-2.400000e+00	-2.000000e+00	4.800000e+00	5.200000e+00	3.245389e-02	4.379119e-03	4.379119e-03
-2.400000e+00	-2.000000e+00	5.200000e+00	5.600000e+00	2.473150e-02	3.870546e-03	3.870546e-03
-2.400000e+00	-2.000000e+00	5.600000e+00	6.000000e+00	1.398485e-02	2.926629e-03	2.926629e-03
-2.000000e+00	-1.600000e+00	-6.000000e+00	-5.600000e+00	1.913229e-02	3.388175e-03	3.388175e-03
-2.000000e+00	-1.600000e+00	-5.600000e+00	-5.200000e+00	2.158396e-02	3.603827e-03	3.603827e-03
-2.000000e+00	-1.600000e+00	-5.200000e+00	-4.800000e+00	3.756574e-02	4.737751e-03	4.737751e-03
-2.000000e+00	-1.600000e+00	-4.800000e+00	-4.400000e+00	4.181341e-02	5.004327e-03	5.004327e-03
-2.000000e+00	-1.600000e+00	-4.400000e+00	-4.000000e+00	7.272700e-02	6.688893e-03	6.688893e-03
-2.000000e+00	-1.600000e+00	-4.000000e+00	-3.600000e+00	1.148582e-01	8.327543e-03	8.327543e-03
-2.000000e+00	-1.600000e+00	-3.600000e+00	-3.200000e+00	1.684631e-01	1.002744e-02	1.002744e-02
-2.000000e+00	-1.600000e+00	-3.200000e+00	-2.800000e+00	2.699662e-01	1.276696e-02	1.276696e-02
-2.000000e+00	-1.600000e+00	-2.800000e+00	-2.400000e+00	4.431524e-01	1.629076e-02	1.629076e-02
-2.000000e+00	-1.600000e+00	-2.400000e+00	-2.000000e+00	5.989683e-01	1.891703e-02	1.891703e-02
-2.000000e+00	-1.600000e+00	-2.000000e+00	-1.600000e+00	8.329444e-01	2.234410e-02	2.234410e-02
-2.000000e+00	-1.600000e+00	-1.600000e+00	-1.200000e+00	1.102785e+00	2.568603e-02	2.568603e-02
-2.000000e+00	-1.600000e+00	-1.200000e+00	-8.000000e-01	1.297422e+00	2.788101e-02	2.788101e-02
-2.000000e+00	-1.600000e+00	-8.000000e-01	-4.000000e-01	1.440688e+00	2.936048e-02	2.936048e-02
-2.000000e+00	-1.600000e+00	-4.000000e-01	0.000000e+00	1.576396e+00	3.072875e-02	3.072875e-02
-2.000000e+00	-1.600000e+00	0.000000e+00	4.000000e-01	1.589512e+00	3.090205e-02	3.090205e-02
-2.000000e+00	-1.600000e+00	4.000000e-01	8.000000e-01	1.474021e+00	2.968387e-02	2.968387e-02
-2.000000e+00	-1.600000e+00	8.000000e-01	1.200000e+00	1.292646e+00	2.783783e-02	2.783783e-02
-2.000000e+00	-1.600000e+00	1.200000e+00	1.600000e+00	1.141828e+00	2.614648e-02	2.614648e-02
-2.000000e+00	-1.600000e+00	1.600000e+00	2.000000e+00	8.386550e-01	2.240645e-02	2.240645e-02
-2.000000e+00	-1.600000e+00	2.000000e+00	2.400000e+00	6.256344e-01	1.937809e-02	1.937809e-02
-2.000000e+00	-1.600000e+00	2.400000e+00	2.800000e+00	4.350973e-01	1.612394e-02	1.612394e-02
-2.000000e+00	-1.600000e+00	2.800000e+00	3.200000e+00	2.962039e-01	1.333349e-02	1.333349e-02
-2.000000e+00	-1.600000e+00	3.200000e+00	3.600000e+00	1.806344e-01	1.040816e-02	1.040816e-02
-2.000000e+00	-1.600000e+00	3.600000e+00	4.000000e+00	1.269233e-01	8.729158e-03	8.729158e-03
-2.000000e+00	-1.600000e+00	4.000000e+00	4.400000e+00	7.687387e-02	6.837757e-03	6.837757e-03
-2.000000e+00	-1.600000e+00	4.400000e+00	4.800000e+00	5.557029e-02	5.770355e-03	5.770355e-03
-2.000000e+00	-1.600000e+00	4.800000e+00	5.200000e+00	3.521034e-02	4.588784e-03	4.588784e-03
-2.000000e+00	-1.600000e+00	5.200000e+00	5.600000e+00	2.393961e-02	3.792250e-03	3.792250e-03
-2.000000e+00	-1.600000e+00	5.600000e+00	6.000000e+00	1.478031e-02	2.958035e-03	2.958035e-03
-1.600000e+00	-1.200000e+00	-6.000000e+00	-5.600000e+00	1.615925e-02	3.114346e-03	3.114346e-03
-1.600000e+00	-1.200000e+00	-5.600000e+00	-5.200000e+00	2.767565e-02	4.153988e-03	4.153988e-03
-1.600000e+00	-1.200000e+00	-5.200000e+00	-4.800000e+00	4.756624e-02	5.360167e-03	5.360167e-03
-1.600000e+00	-1.200000e+00	-4.800000e+00	-4.400000e+00	5.885499e-02	5.954553e-03	5.954553e-03
-1.600000e+00	-1.200000e+00	-4.400000e+00	-4.000000e+00	9.356056e-02	7.475238e-03	7.475238e-03
-1.600000e+00	-1.200000e+00	-4.000000e+00	-3.600000e+00	1.412779e-01	9.187666e-03	9.187666e-03
-1.600000e+00	-1.200000e+00	-3.600000e+00	-3.200000e+00	2.214577e-01	1.151087e-02	1.151087e-02
-1.600000e+00	-1.200000e+00	-3.200000e+00	-2.800000e+00	3.466588e-01	1.439938e-02	1.439938e-02
-1.600000e+00	-1.200000e+00	-2.800000e+00	-2.400000e+00	5.124747e-01	1.753302e-02	1.753302e-02
-1.600000e+00	-1.200000e+00	-2.400000e+00	-2.000000e+00	8.046475e-01	2.197707e-02	2.197707e-02
-1.600000e+00	-1.200000e+00	-2.000000e+00	-1.600000e+00	1.078448e+00	2.541950e-02	2.541950e-02
-1.600000e+00	-1.200000e+00	-1.600000e+00	-1.200000e+00	1.386021e+00	2.884333e-02	2.884333e-02
-1.600000e+00	-1.200000e+00	-1.200000e+00	-8.000000e-01	1.615735e+00	3.112390e-02	3.112390e-02
-1.600000e+00	-1.200000e+00	-8.000000e-01	-4.000000e-01	1.692332e+00	3.183237e-02	3.183237e-02
-1.600000e+00	-1.200000e+00	-4.000000e-01	0.000000e+00	1.807192e+00	3.290714e-02	3.290714e-02
-1.600000e+00	-1.200000e+00	0.000000e+00	4.000000e-01	1.810303e+00	3.295932e-02	3.295932e-02
-1.600000e+00	-1.200000e+00	4.000000e-01	8.000000e-01	1.711026e+00	3.203294e-02	3.203294e-02
-1.600000e+00	-1.200000e+00	8.000000e-01	1.200000e+00	1.570370e+00	3.062533e-02	3.062533e-02
-1.600000e+00	-1.200000e+00	1.200000e+00	1.600000e+00	1.395299e+00	2.885523e-02	2.885523e-02
-1.600000e+00	-1.200000e+00	1.600000e+00	2.000000e+00	1.099599e+00	2.564712e-02	2.564712e-02
-1.600000e+00	-1.200000e+00	2.000000e+00	2.400000e+00	8.078631e-01	2.197429e-02	2.197429e-02
-1.600000e+00	-1.200000e+00	2.400000e+00	2.800000e+00	5.850174e-01	1.868710e-02	1.868710e-02
-1.600000e+00	-1.200000e+00	2.800000e+00	3.200000e+00	3.827242e-01	1.515029e-02	1.515029e-02
-1.600000e+00	-1.200000e+00	3.200000e+00	3.600000e+00	2.407887e-01	1.199366e-02	1.199366e-02
-1.600000e+00	-1.200000e+00	3.600000e+00	4.000000e+00	1.264942e-01	8.721610e-03	8.721610e-03
-1.600000e+00	-1.200000e+00	4.000000e+00	4.400000e+00	9.378400e-02	7.493927e-03	7.493927e-03
-1.600000e+00	-1.200000e+00	4.400000e+00	4.800000e+00	4.696568e-02	5.329693e-03	5.329693e-03
-1.600000e+00	-1.200000e+00	4.800000e+00	5.200000e+00	4.122154e-02	5.008609e-03	5.008609e-03
-1.600000e+00	-1.200000e+00	5.200000e+00	5.600000e+00	2.669844e-02	4.035323e-03	4.035323e-03
-1.600000e+00	-1.200000e+00	5.600000e+00	6.000000e+00	1.946805e-02	3.450834e-03	3.450834e-03
-1.200000e+00	-8.000000e-01	-6.000000e+00	-5.600000e+00	2.487458e-02	3.893345e-03	3.893345e-03
-1.200000e+00	-8.000000e-01	-5.600000e+00	-5.200000e+00	2.776889e-02	4.100936e-03	4.100936e-03
-1.200000e+00	-8.000000e-01	-5.200000e+00	-4.800000e+00	4.504654e-02	5.252865e-03	5.252865e-03
-1.200000e+00	-8.000000e-01	-4.800000e+00	-4.400000e+00	6.750556e-02	6.357630e-03	6.357630e-03
-1.200000e+00	-8.000000e-01	-4.400000e+00	-4.000000e+00	1.014135e-01	7.814335e-03	7.814335e-03
-1.200000e+00	-8.000000e-01	-4.000000e+00	-3.600000e+00	1.800454e-01	1.037470e-02	1.037470e-02
-1.200000e+00	-8.000000e-01	-3.600000e+00	-3.200000e+00	2.750969e-01	1.282871e-02	1.282871e-02
-1.200000e+00	-8.000000e-01	-3.200000e+00	-2.800000e+00	4.516368e-01	1.643616e-02	1.643616e-02
-1.200000e+00	-8.000000e-01	-2.800000e+00	-2.400000e+00	6.854369e-01	2.026476e-02	2.026476e-02
-1.200000e+00	-8.000000e-01	-2.400000e+00	-2.000000e+00	9.920981e-01	2.438376e-02	2.438376e-02
-1.200000e+00	-8.000000e-01	-2.000000e+00	-1.600000e+00	1.336135e+00	2.829707e-02	2.829707e-02
-1.200000e+00	-8.000000e-01	-1.600000e+00	-1.200000e+00	1.580209e+00	3.078075e-02	3.078075e-02
-1.200000e+00	-8.000000e-01	-1.200000e+00	-8.000000e-01	1.779750e+00	3.266289e-02	3.266289e-02
-1.200000e+00	-8.000000e-01	-8.000000e-01	-4.000000e-01	1.878525e+00	3.356295e-02	3.356295e-02
-1.200000e+00	-8.000000e-01	-4.000000e-01	0.000000e+00	1.918343e+00	3.391998e-02	3.391998e-02
-1.200000e+00	-8.000000e-01	0.000000e+00	4.000000e-01	1.945064e+00	3.417121e-02	3.417121e-02
-1.200000e+00	-8.000000e-01	4.000000e-01	8.000000e-01	1.896246e+00	3.385097e-02	3.385097e-02
-1.200000e+00	-8.000000e-01	8.000000e-01	1.200000e+00	1.763521e+00	3.249257e-02	3.249257e-02
-1.200000e+00	-8.000000e-01	1.200000e+00	1.600000e+00	1.589142e+00	3.087151e-02	3.087151e-02
-1.200000e+00	-8.000000e-01	1.600000e+00	2.000000e+00	1.315319e+00	2.807216e-02	2.807216e-02
-1.200000e+00	-8.000000e-01	2.000000e+00	2.400000e+00	9.352888e-01	2.365194e-02	2.365194e-02
-1.200000e+00	-8.000000e-01	2.400000e+00	2.800000e+00	6.538594e-01	1.975977e-02	1.975977e-02
-1.200000e+00	-8.000000e-01	2.800000e+00	3.200000e+00	4.052181e-01	1.557653e-02	1.557653e-02
-1.200000e+00	-8.000000e-01	3.200000e+00	3.600000e+00	2.647843e-01	1.257078e-02	1.257078e-02
-1.200000e+00	-8.000000e-01	3.600000e+00	4.000000e+00	1.697046e-01	1.008160e-02	1.008160e-02
-1.200000e+00	-8.000000e-01	4.000000e+00	4.400000e+00	1.039995e-01	7.951250e-03	7.951250e-03
-1.200000e+00	-8.000000e-01	4.400000e+00	4.800000e+00	6.507744e-02	6.279042e-03	6.279042e-03
-1.200000e+00	-8.000000e-01	4.800000e+00	5.200000e+00	4.544649e-02	5.259569e-03	5.259569e-03
-1.200000e+00	-8.000000e-01	5.200000e+00	5.600000e+00	2.775283e-02	4.051654e-03	4.051654e-03
-1.200000e+00	-8.000000e-01	5.600000e+00	6.000000e+00	1.547481e-02	3.116328e-03	3.116328e-03
-8.000000e-01	-4.000000e-01	-6.000000e+00	-5.600000e+00	1.695176e-02	3.209589e-03	3.209589e-03
-8.000000e-01	-4.000000e-01	-5.600000e+00	-5.200000e+00	2.634809e-02	3.979289e-03	3.979289e-03
-8.000000e-01	-4.000000e-01	-5.200000e+00	-4.800000e+00	4.129094e-02	4.981644e-03	4.981644e-03
-8.000000e-01	-4.000000e-01	-4.800000e+00	-4.400000e+00	6.955900e-02	6.472683e-03	6.472683e-03
-8.000000e-01	-4.000000e-01	-4.400000e+00	-4.000000e+00	1.146969e-01	8.289988e-03	8.289988e-03
-8.000000e-01	-4.000000e-01	-4.000000e+00	-3.600000e+00	2.104949e-01	1.124352e-02	1.124352e-02
-8.000000e-01	-4.000000e-01	-3.600000e+00	-3.200000e+00	2.907144e-01	1.319412e-02	1.319412e-02
-8.000000e-01	-4.000000e-01	-3.200000e+00	-2.800000e+00	4.968102e-01	1.721372e-02	1.721372e-02
-8.000000e-01	-4.000000e-01	-2.800000e+00	-2.400000e+00	7.323744e-01	2.095979e-02	2.095979e-02
-8.000000e-01	-4.000000e-01	-2.400000e+00	-2.000000e+00	1.131022e+00	2.599966e-02	2.599966e-02
-8.000000e-01	-4.000000e-01	-2.000000e+00	-1.600000e+00	1.471788e+00	2.969676e-02	2.969676e-02
-8.000000e-01	-4.000000e-01	-1.600000e+00	-1.200000e+00	1.750759e+00	3.240031e-02	3.240031e-02
-8.000000e-01	-4.000000e-01	-1.200000e+00	-8.000000e-01	1.899302e+00	3.375303e-02	3.375303e-02
-8.000000e-01	-4.000000e-01	-8.000000e-01	-4.000000e-01	1.980152e+00	3.448266e-02	3.448266e-02
-8.000000e-01	-4.000000e-01	-4.000000e-01	0.000000e+00	2.022591e+00	3.483549e-02	3.483549e-02
-8.000000e-01	-4.000000e-01	0.000000e+00	4.000000e-01	2.051701e+00	3.511735e-02	3.511735e-02
-8.000000e-01	-4.000000e-01	4.000000e-01	8.000000e-01	1.977769e+00	3.443857e-02	3.443857e-02
-8.000000e-01	-4.000000e-01	8.000000e-01	1.200000e+00	1.898303e+00	3.371567e-02	3.371567e-02
-8.000000e-01	-4.000000e-01	1.200000e+00	1.600000e+00	1.762897e+00	3.250180e-02	3.250180e-02
-8.000000e-01	-4.000000e-01	1.600000e+00	2.000000e+00	1.430191e+00	2.926657e-02	2.926657e-02
-8.000000e-01	-4.000000e-01	2.000000e+00	2.400000e+00	1.092641e+00	2.555529e-02	2.555529e-02
-8.000000e-01	-4.000000e-01	2.400000e+00	2.800000e+00	7.345063e-01	2.099194e-02	2.099194e-02
-8.000000e-01	-4.000000e-01	2.800000e+00	3.200000e+00	4.617191e-01	1.663402e-02	1.663402e-02
-8.000000e-01	-4.000000e-01	3.200000e+00	3.600000e+00	3.090094e-01	1.358137e-02	1.358137e-02
-8.000000e-01	-4.000000e-01	3.600000e+00	4.000000e+00	1.848373e-01	1.052841e-02	1.052841e-02
-8.000000e-01	-4.000000e-01	4.000000e+00	4.400000e+00	1.237501e-01	8.612972e-03	8.612972e-03
-8.000000e-01	-4.000000e-01	4.400000e+00	4.800000e+00	6.910231e-02	6.421625e-03	6.421625e-03
-8.000000e-01	-4.000000e-01	4.800000e+00	5.200000e+00	4.155687e-02	5.012525e-03	5.012525e-03
-8.000000e-01	-4.000000e-01	5.200000e+00	5.600000e+00	3.157139e-02	4.390530e-03	4.390530e-03
-8.000000e-01	-4.000000e-01	5.600000e+00	6.000000e+00	1.984851e-02	3.462849e-03	3.462849e-03
-4.000000e-01	0.000000e+00	-6.000000e+00	-5.600000e+00	2.778665e-02	5.110069e-03	5.110069e-03
-4.000000e-01	0.000000e+00	-5.600000e+00	-5.200000e+00	3.265349e-02	4.878995e-03	4.878995e-03
-4.000000e-01	0.000000e+00	-5.200000e+00	-4.800000e+00	5.058092e-02	5.526938e-03	5.526938e-03
-4.000000e-01	0.000000e+00	-4.800000e+00	-4.400000e+00	8.158294e-02	7.309484e-03	7.309484e-03
-4.000000e-01	0.000000e+00	-4.400000e+00	-4.000000e+00	1.326014e-01	8.939045e-03	8.939045e-03
-4.000000e-01	0.000000e+00	-4.000000e+00	-3.600000e+00	2.049199e-01	1.108181e-02	1.108181e-02
-4.000000e-01	0.000000e+00	-3.600000e+00	-3.200000e+00	2.980936e-01	1.331704e-02	1.331704e-02
-4.000000e-01	0.000000e+00	-3.200000e+00	-2.800000e+00	5.464348e-01	1.822299e-02	1.822299e-02
-4.000000e-01	0.000000e+00	-2.800000e+00	-2.400000e+00	7.313681e-01	2.089676e-02	2.089676e-02
-4.000000e-01	0.000000e+00	-2.400000e+00	-2.000000e+00	1.211881e+00	2.690195e-02	2.690195e-02
-4.000000e-01	0.000000e+00	-2.000000e+00	-1.600000e+00	1.544409e+00	3.042718e-02	3.042718e-02
-4.000000e-01	0.000000e+00	-1.600000e+00	-1.200000e+00	1.816949e+00	3.302281e-02	3.302281e-02
-4.000000e-01	0.000000e+00	-1.200000e+00	-8.000000e-01	1.932103e+00	3.402098e-02	3.402098e-02
-4.000000e-01	0.000000e+00	-8.000000e-01	-4.000000e-01	2.051154e+00	3.511880e-02	3.511880e-02
-4.000000e-01	0.000000e+00	-4.000000e-01	0.000000e+00	2.086853e+00	3.539126e-02	3.539126e-02
-4.000000e-01	0.000000e+00	0.000000e+00	4.000000e-01	2.099165e+00	3.554904e-02	3.554904e-02
-4.000000e-01	0.000000e+00	4.000000e-01	8.000000e-01	2.052772e+00	3.508430e-02	3.508430e-02
-4.000000e-01	0.000000e+00	8.000000e-01	1.200000e+00	2.047899e+00	3.505995e-02	3.505995e-02
-4.000000e-01	0.000000e+00	1.200000e+00	1.600000e+00	1.837189e+00	3.319211e-02	3.319211e-02
-4.000000e-01	0.000000e+00	1.600000e+00	2.000000e+00	1.498534e+00	2.998688e-02	2.998688e-02
-4.000000e-01	0.000000e+00	2.000000e+00	2.400000e+00	1.170232e+00	2.649135e-02	2.649135e-02
-4.000000e-01	0.000000e+00	2.400000e+00	2.800000e+00	7.899956e-01	2.176518e-02	2.176518e-02
-4.000000e-01	0.000000e+00	2.800000e+00	3.200000e+00	5.528106e-01	1.819562e-02	1.819562e-02
-4.000000e-01	0.000000e+00	3.200000e+00	3.600000e+00	3.232612e-01	1.392646e-02	1.392646e-02
-4.000000e-01	0.000000e+00	3.600000e+00	4.000000e+00	1.763916e-01	1.028399e-02	1.028399e-02
-4.000000e-01	0.000000e+00	4.000000e+00	4.400000e+00	1.233306e-01	8.605120e-03	8.605120e-03
-4.000000e-01	0.000000e+00	4.400000e+00	4.800000e+00	7.349975e-02	6.636753e-03	6.636753e-03
-4.000000e-01	0.000000e+00	4.800000e+00	5.200000e+00	5.713271e-02	5.838060e-03	5.838060e-03
-4.000000e-01	0.000000e+00	5.200000e+00	5.600000e+00	2.949845e-02	4.221759e-03	4.221759e-03
-4.000000e-01	0.000000e+00	5.600000e+00	6.000000e+00	2.460308e-02	3.902497e-03	3.902497e-03
0.000000e+00	4.000000e-01	-6.000000e+00	-5.600000e+00	2.090562e-02	3.602634e-03	3.602634e-03
0.000000e+00	4.000000e-01	-5.600000e+00	-5.200000e+00	4.276813e-02	5.881101e-03	5.881101e-03
0.000000e+00	4.000000e-01	-5.200000e+00	-4.800000e+00	4.822559e-02	5.755657e-03	5.755657e-03
0.000000e+00	4.000000e-01	-4.800000e+00	-4.400000e+00	8.590963e-02	8.054756e-03	8.054756e-03
0.000000e+00	4.000000e-01	-4.400000e+00	-4.000000e+00	1.274076e-01	8.718746e-03	8.718746e-03
0.000000e+00	4.000000e-01	-4.000000e+00	-3.600000e+00	2.094648e-01	1.195037e-02	1.195037e-02
0.000000e+00	4.000000e-01	-3.600000e+00	-3.200000e+00	3.033291e-01	1.365004e-02	1.365004e-02
0.000000e+00	4.000000e-01	-3.200000e+00	-2.800000e+00	4.930452e-01	1.714324e-02	1.714324e-02
0.000000e+00	4.000000e-01	-2.800000e+00	-2.400000e+00	7.787169e-01	2.160343e-02	2.160343e-02
0.000000e+00	4.000000e-01	-2.400000e+00	-2.000000e+00	1.150473e+00	2.631144e-02	2.631144e-02
0.000000e+00	4.000000e-01	-2.000000e+00	-1.600000e+00	1.516445e+00	3.012448e-02	3.012448e-02
0.000000e+00	4.000000e-01	-1.600000e+00	-1.200000e+00	1.771498e+00	3.257294e-02	3.257294e-02
0.000000e+00	4.000000e-01	-1.200000e+00	-8.000000e-01	1.902844e+00	3.378522e-02	3.378522e-02
0.000000e+00	4.000000e-01	-8.000000e-01	-4.000000e-01	2.011734e+00	3.472823e-02	3.472823e-02
0.000000e+00	4.000000e-01	-4.000000e-01	0.000000e+00	2.124556e+00	3.570426e-02	3.570426e-02
0.000000e+00	4.000000e-01	0.000000e+00	4.000000e-01	2.150711e+00	3.593360e-02	3.593360e-02
0.000000e+00	4.000000e-01	4.000000e-01	8.000000e-01	2.054786e+00	3.511896e-02	3.511896e-02
0.000000e+00	4.000000e-01	8.000000e-01	1.200000e+00	1.980663e+00	3.447602e-02	3.447602e-02
0.000000e+00	4.000000e-01	1.200000e+00	1.600000e+00	1.817115e+00	3.298627e-02	3.298627e-02
0.000000e+00	4.000000e-01	1.600000e+00	2.000000e+00	1.479001e+00	2.972454e-02	2.972454e-02
0.000000e+00	4.000000e-01	2.000000e+00	2.400000e+00	1.152767e+00	2.628541e-02	2.628541e-02
0.000000e+00	4.000000e-01	2.400000e+00	2.800000e+00	8.419894e-01	2.244657e-02	2.244657e-02
0.000000e+00	4.000000e-01	2.800000e+00	3.200000e+00	5.165432e-01	1.757840e-02	1.757840e-02
0.000000e+00	4.000000e-01	3.200000e+00	3.600000e+00	3.185946e-01	1.380375e-02	1.380375e-02
0.000000e+00	4.000000e-01	3.600000e+00	4.000000e+00	1.823556e-01	1.045447e-02	1.045447e-02
0.000000e+00	4.000000e-01	4.000000e+00	4.400000e+00	1.148167e-01	8.297578e-03	8.297578e-03
0.000000e+00	4.000000e-01	4.400000e+00	4.800000e+00	7.920375e-02	6.907209e-03	6.907209e-03
0.000000e+00	4.000000e-01	4.800000e+00	5.200000e+00	4.804211e-02	5.341895e-03	5.341895e-03
0.000000e+00	4.000000e-01	5.200000e+00	5.600000e+00	3.060311e-02	4.292463e-03	4.292463e-03
0.000000e+00	4.000000e-01	5.600000e+00	6.000000e+00	2.892288e-02	4.195255e-03	4.195255e-03
4.000000e-01	8.000000e-01	-6.000000e+00	-5.600000e+00	1.790146e-02	3.271048e-03	3.271048e-03
4.000000e-01	8.000000e-01	-5.600000e+00	-5.200000e+00	2.637446e-02	3.982646e-03	3.982646e-03
4.000000e-01	8.000000e-01	-5.200000e+00	-4.800000e+00	3.395301e-02	4.545690e-03	4.545690e-03
4.000000e-01	8.000000e-01	-4.800000e+00	-4.400000e+00	7.060394e-02	6.835669e-03	6.835669e-03
4.000000e-01	8.000000e-01	-4.400000e+00	-4.000000e+00	1.122509e-01	8.457971e-03	8.457971e-03
4.000000e-01	8.000000e-01	-4.000000e+00	-3.600000e+00	1.991621e-01	1.131964e-02	1.131964e-02
4.000000e-01	8.000000e-01	-3.600000e+00	-3.200000e+00	3.084429e-01	1.363051e-02	1.363051e-02
4.000000e-01	8.000000e-01	-3.200000e+00	-2.800000e+00	5.000444e-01	1.729840e-02	1.729840e-02
4.000000e-01	8.000000e-01	-2.800000e+00	-2.400000e+00	7.383906e-01	2.113266e-02	2.113266e-02
4.000000e-01	8.000000e-01	-2.400000e+00	-2.000000e+00	1.066763e+00	2.544038e-02	2.544038e-02
4.000000e-01	8.000000e-01	-2.000000e+00	-1.600000e+00	1.427023e+00	2.935132e-02	2.935132e-02
4.000000e-01	8.000000e-01	-1.600000e+00	-1.200000e+00	1.744044e+00	3.239365e-02	3.239365e-02
4.000000e-01	8.000000e-01	-1.200000e+00	-8.000000e-01	1.882944e+00	3.359841e-02	3.359841e-02
4.000000e-01	8.000000e-01	-8.000000e-01	-4.000000e-01	1.992471e+00	3.460053e-02	3.460053e-02
4.000000e-01	8.000000e-01	-4.000000e-01	0.000000e+00	2.094257e+00	3.547034e-02	3.547034e-02
4.000000e-01	8.000000e-01	0.000000e+00	4.000000e-01	2.086953e+00	3.538954e-02	3.538954e-02
4.000000e-01	8.000000e-01	4.000000e-01	8.000000e-01	2.026011e+00	3.488749e-02	3.488749e-02
4.000000e-01	8.000000e-01	8.000000e-01	1.200000e+00	1.950887e+00	3.423621e-02	3.423621e-02
4.000000e-01	8.000000e-01	1.200000e+00	1.600000e+00	1.704475e+00	3.194484e-02	3.194484e-02
4.000000e-01	8.000000e-01	1.600000e+00	2.000000e+00	1.397951e+00	2.892589e-02	2.892589e-02
4.000000e-01	8.000000e-01	2.000000e+00	2.400000e+00	1.092999e+00	2.555963e-02	2.555963e-02
4.000000e-01	8.000000e-01	2.400000e+00	2.800000e+00	7.409394e-01	2.105084e-02	2.105084e-02
4.000000e-01	8.000000e-01	2.800000e+00	3.200000e+00	4.716376e-01	1.681892e-02	1.681892e-02
4.000000e-01	8.000000e-01	3.200000e+00	3.600000e+00	2.905086e-01	1.321153e-02	1.321153e-02
4.000000e-01	8.000000e-01	3.600000e+00	4.000000e+00	1.737093e-01	1.019659e-02	1.019659e-02
4.000000e-01	8.000000e-01	4.000000e+00	4.400000e+00	1.173581e-01	8.405486e-03	8.405486e-03
4.000000e-01	8.000000e-01	4.400000e+00	4.800000e+00	6.984400e-02	6.464506e-03	6.464506e-03
4.000000e-01	8.000000e-01	4.800000e+00	5.200000e+00	4.099100e-02	4.980889e-03	4.980889e-03
4.000000e-01	8.000000e-01	5.200000e+00	5.600000e+00	2.929018e-02	4.187572e-03	4.187572e-03
4.000000e-01	8.000000e-01	5.600000e+00	6.000000e+00	2.224772e-02	3.665985e-03	3.665985e-03
8.000000e-01	1.200000e+00	-6.000000e+00	-5.600000e+00	1.862300e-02	3.351226e-03	3.351226e-03
8.000000e-01	1.200000e+00	-5.600000e+00	-5.200000e+00	2.511624e-02	3.880552e-03	3.880552e-03
8.000000e-01	1.200000e+00	-5.200000e+00	-4.800000e+00	3.925122e-02	4.835113e-03	4.835113e-03
8.000000e-01	1.200000e+00	-4.800000e+00	-4.400000e+00	5.995484e-02	6.002471e-03	6.002471e-03
8.000000e-01	1.200000e+00	-4.400000e+00	-4.000000e+00	9.658906e-02	7.596918e-03	7.596918e-03
8.000000e-01	1.200000e+00	-4.000000e+00	-3.600000e+00	1.713861e-01	1.012700e-02	1.012700e-02
8.000000e-01	1.200000e+00	-3.600000e+00	-3.200000e+00	2.530574e-01	1.230588e-02	1.230588e-02
8.000000e-01	1.200000e+00	-3.200000e+00	-2.800000e+00	4.276409e-01	1.598963e-02	1.598963e-02
8.000000e-01	1.200000e+00	-2.800000e+00	-2.400000e+00	6.744125e-01	2.008742e-02	2.008742e-02
8.000000e-01	1.200000e+00	-2.400000e+00	-2.000000e+00	9.474256e-01	2.382302e-02	2.382302e-02
8.000000e-01	1.200000e+00	-2.000000e+00	-1.600000e+00	1.279034e+00	2.780225e-02	2.780225e-02
8.000000e-01	1.200000e+00	-1.600000e+00	-1.200000e+00	1.591470e+00	3.098963e-02	3.098963e-02
8.000000e-01	1.200000e+00	-1.200000e+00	-8.000000e-01	1.845419e+00	3.340190e-02	3.340190e-02
8.000000e-01	1.200000e+00	-8.000000e-01	-4.000000e-01	1.934878e+00	3.406913e-02	3.406913e-02
8.000000e-01	1.200000e+00	-4.000000e-01	0.000000e+00	1.910999e+00	3.386673e-02	3.386673e-02
8.000000e-01	1.200000e+00	0.000000e+00	4.000000e-01	1.998402e+00	3.463136e-02	3.463136e-02
8.000000e-01	1.200000e+00	4.000000e-01	8.000000e-01	1.929966e+00	3.401107e-02	3.401107e-02
8.000000e-01	1.200000e+00	8.000000e-01	1.200000e+00	1.774491e+00	3.257527e-02	3.257527e-02
8.000000e-01	1.200000e+00	1.200000e+00	1.600000e+00	1.642452e+00	3.136556e-02	3.136556e-02
8.000000e-01	1.200000e+00	1.600000e+00	2.000000e+00	1.324081e+00	2.814851e-02	2.814851e-02
8.000000e-01	1.200000e+00	2.000000e+00	2.400000e+00	9.597663e-01	2.396782e-02	2.396782e-02
8.000000e-01	1.200000e+00	2.400000e+00	2.800000e+00	6.538756e-01	1.980059e-02	1.980059e-02
8.000000e-01	1.200000e+00	2.800000e+00	3.200000e+00	4.112763e-01	1.567433e-02	1.567433e-02
8.000000e-01	1.200000e+00	3.200000e+00	3.600000e+00	2.645053e-01	1.255445e-02	1.255445e-02
8.000000e-01	1.200000e+00	3.600000e+00	4.000000e+00	1.704839e-01	1.009290e-02	1.009290e-02
8.000000e-01	1.200000e+00	4.000000e+00	4.400000e+00	1.093474e-01	8.163955e-03	8.163955e-03
8.000000e-01	1.200000e+00	4.400000e+00	4.800000e+00	5.747515e-02	5.882481e-03	5.882481e-03
8.000000e-01	1.200000e+00	4.800000e+00	5.200000e+00	3.798517e-02	4.753000e-03	4.753000e-03
8.000000e-01	1.200000e+00	5.200000e+00	5.600000e+00	2.569807e-02	3.923787e-03	3.923787e-03
8.000000e-01	1.200000e+00	5.600000e+00	6.000000e+00	1.659979e-02	3.138816e-03	3.138816e-03
1.200000e+00	1.600000e+00	-6.000000e+00	-5.600000e+00	1.513997e-02	3.039845e-03	3.039845e-03
1.200000e+00	1.600000e+00	-5.600000e+00	-5.200000e+00	3.233933e-02	4.409244e-03	4.409244e-03
1.200000e+00	1.600000e+00	-5.200000e+00	-4.800000e+00	4.073689e-02	4.945879e-03	4.945879e-03
1.200000e+00	1.600000e+00	-4.800000e+00	-4.400000e+00	6.378400e-02	6.202644e-03	6.202644e-03
1.200000e+00	1.600000e+00	-4.400000e+00	-4.000000e+00	1.042882e-01	7.893183e-03	7.893183e-03
1.200000e+00	1.600000e+00	-4.000000e+00	-3.600000e+00	1.394791e-01	9.127981e-03	9.127981e-03
1.200000e+00	1.600000e+00	-3.600000e+00	-3.200000e+00	2.227398e-01	1.155454e-02	1.155454e-02
1.200000e+00	1.600000e+00	-3.200000e+00	-2.800000e+00	3.696226e-01	1.483615e-02	1.483615e-02
1.200000e+00	1.600000e+00	-2.800000e+00	-2.400000e+00	5.515527e-01	1.814013e-02	1.814013e-02
1.200000e+00	1.600000e+00	-2.400000e+00	-2.000000e+00	8.043794e-01	2.195017e-02	2.195017e-02
1.200000e+00	1.600000e+00	-2.000000e+00	-1.600000e+00	1.053053e+00	2.511437e-02	2.511437e-02
1.200000e+00	1.600000e+00	-1.600000e+00	-1.200000e+00	1.391552e+00	2.893465e-02	2.893465e-02
1.200000e+00	1.600000e+00	-1.200000e+00	-8.000000e-01	1.658887e+00	3.164527e-02	3.164527e-02
1.200000e+00	1.600000e+00	-8.000000e-01	-4.000000e-01	1.721444e+00	3.209359e-02	3.209359e-02
1.200000e+00	1.600000e+00	-4.000000e-01	0.000000e+00	1.811423e+00	3.295735e-02	3.295735e-02
1.200000e+00	1.600000e+00	0.000000e+00	4.000000e-01	1.893214e+00	3.368808e-02	3.368808e-02
1.200000e+00	1.600000e+00	4.000000e-01	8.000000e-01	1.731216e+00	3.217700e-02	3.217700e-02
1.200000e+00	1.600000e+00	8.000000e-01	1.200000e+00	1.597285e+00	3.091357e-02	3.091357e-02
1.200000e+00	1.600000e+00	1.200000e+00	1.600000e+00	1.416219e+00	2.908778e-02	2.908778e-02
1.200000e+00	1.600000e+00	1.600000e+00	2.000000e+00	1.140136e+00	2.608635e-02	2.608635e-02
1.200000e+00	1.600000e+00	2.000000e+00	2.400000e+00	7.949600e-01	2.179016e-02	2.179016e-02
1.200000e+00	1.600000e+00	2.400000e+00	2.800000e+00	5.297975e-01	1.779239e-02	1.779239e-02
1.200000e+00	1.600000e+00	2.800000e+00	3.200000e+00	3.570230e-01	1.460749e-02	1.460749e-02
1.200000e+00	1.600000e+00	3.200000e+00	3.600000e+00	2.312433e-01	1.175800e-02	1.175800e-02
1.200000e+00	1.600000e+00	3.600000e+00	4.000000e+00	1.404301e-01	9.151381e-03	9.151381e-03
1.200000e+00	1.600000e+00	4.000000e+00	4.400000e+00	1.027150e-01	7.883376e-03	7.883376e-03
1.200000e+00	1.600000e+00	4.400000e+00	4.800000e+00	7.653713e-02	6.774438e-03	6.774438e-03
1.200000e+00	1.600000e+00	4.800000e+00	5.200000e+00	3.503581e-02	4.610426e-03	4.610426e-03
1.200000e+00	1.600000e+00	5.200000e+00	5.600000e+00	2.871203e-02	4.148308e-03	4.148308e-03
1.200000e+00	1.600000e+00	5.600000e+00	6.000000e+00	1.867579e-02	3.365020e-03	3.365020e-03
1.600000e+00	2.000000e+00	-6.000000e+00	-5.600000e+00	1.979065e-02	3.454070e-03	3.454070e-03
1.600000e+00	2.000000e+00	-5.600000e+00	-5.200000e+00	2.737939e-02	4.041463e-03	4.041463e-03
1.600000e+00	2.000000e+00	-5.200000e+00	-4.800000e+00	4.087273e-02	5.007599e-03	5.007599e-03
1.600000e+00	2.000000e+00	-4.800000e+00	-4.400000e+00	5.631734e-02	5.820136e-03	5.820136e-03
1.600000e+00	2.000000e+00	-4.400000e+00	-4.000000e+00	8.000937e-02	6.919670e-03	6.919670e-03
1.600000e+00	2.000000e+00	-4.000000e+00	-3.600000e+00	1.368610e-01	9.108081e-03	9.108081e-03
1.600000e+00	2.000000e+00	-3.600000e+00	-3.200000e+00	1.819347e-01	1.044962e-02	1.044962e-02
1.600000e+00	2.000000e+00	-3.200000e+00	-2.800000e+00	3.017853e-01	1.346263e-02	1.346263e-02
1.600000e+00	2.000000e+00	-2.800000e+00	-2.400000e+00	4.247381e-01	1.594328e-02	1.594328e-02
1.600000e+00	2.000000e+00	-2.400000e+00	-2.000000e+00	6.448981e-01	1.961865e-02	1.961865e-02
1.600000e+00	2.000000e+00	-2.000000e+00	-1.600000e+00	8.302163e-01	2.227879e-02	2.227879e-02
1.600000e+00	2.000000e+00	-1.600000e+00	-1.200000e+00	1.086837e+00	2.550847e-02	2.550847e-02
1.600000e+00	2.000000e+00	-1.200000e+00	-8.000000e-01	1.268671e+00	2.754381e-02	2.754381e-02
1.600000e+00	2.000000e+00	-8.000000e-01	-4.000000e-01	1.416371e+00	2.909692e-02	2.909692e-02
1.600000e+00	2.000000e+00	-4.000000e-01	0.000000e+00	1.521552e+00	3.018047e-02	3.018047e-02
1.600000e+00	2.000000e+00	0.000000e+00	4.000000e-01	1.525099e+00	3.022239e-02	3.022239e-02
1.600000e+00	2.000000e+00	4.000000e-01	8.000000e-01	1.449655e+00	2.946676e-02	2.946676e-02
1.600000e+00	2.000000e+00	8.000000e-01	1.200000e+00	1.333985e+00	2.826288e-02	2.826288e-02
1.600000e+00	2.000000e+00	1.200000e+00	1.600000e+00	1.084288e+00	2.545409e-02	2.545409e-02
1.600000e+00	2.000000e+00	1.600000e+00	2.000000e+00	8.768538e-01	2.290773e-02	2.290773e-02
1.600000e+00	2.000000e+00	2.000000e+00	2.400000e+00	6.215583e-01	1.927295e-02	1.927295e-02
1.600000e+00	2.000000e+00	2.400000e+00	2.800000e+00	4.515325e-01	1.644497e-02	1.644497e-02
1.600000e+00	2.000000e+00	2.800000e+00	3.200000e+00	2.823782e-01	1.298571e-02	1.298571e-02
1.600000e+00	2.000000e+00	3.200000e+00	3.600000e+00	1.713739e-01	1.011181e-02	1.011181e-02
1.600000e+00	2.000000e+00	3.600000e+00	4.000000e+00	9.296275e-02	7.450545e-03	7.450545e-03
1.600000e+00	2.000000e+00	4.000000e+00	4.400000e+00	8.157556e-02	6.976422e-03	6.976422e-03
1.600000e+00	2.000000e+00	4.400000e+00	4.800000e+00	5.272341e-02	5.630439e-03	5.630439e-03
1.600000e+00	2.000000e+00	4.800000e+00	5.200000e+00	3.771359e-02	4.717920e-03	4.717920e-03
1.600000e+00	2.000000e+00	5.200000e+00	5.600000e+00	1.690971e-02	3.199056e-03	3.199056e-03
1.600000e+00	2.000000e+00	5.600000e+00	6.000000e+00	1.500071e-02	3.003541e-03	3.003541e-03
2.000000e+00	2.400000e+00	-6.000000e+00	-5.600000e+00	1.781346e-02	3.254590e-03	3.254590e-03
2.000000e+00	2.400000e+00	-5.600000e+00	-5.200000e+00	2.169468e-02	3.621482e-03	3.621482e-03
2.000000e+00	2.400000e+00	-5.200000e+00	-4.800000e+00	3.008531e-02	4.285344e-03	4.285344e-03
2.000000e+00	2.400000e+00	-4.800000e+00	-4.400000e+00	4.257048e-02	5.057167e-03	5.057167e-03
2.000000e+00	2.400000e+00	-4.400000e+00	-4.000000e+00	5.377126e-02	5.673822e-03	5.673822e-03
2.000000e+00	2.400000e+00	-4.000000e+00	-3.600000e+00	9.551094e-02	7.536313e-03	7.536313e-03
2.000000e+00	2.400000e+00	-3.600000e+00	-3.200000e+00	1.488579e-01	9.424312e-03	9.424312e-03
2.000000e+00	2.400000e+00	-3.200000e+00	-2.800000e+00	2.306790e-01	1.172357e-02	1.172357e-02
2.000000e+00	2.400000e+00	-2.800000e+00	-2.400000e+00	3.478825e-01	1.445096e-02	1.445096e-02
2.000000e+00	2.400000e+00	-2.400000e+00	-2.000000e+00	4.773429e-01	1.688712e-02	1.688712e-02
2.000000e+00	2.400000e+00	-2.000000e+00	-1.600000e+00	6.440794e-01	1.960237e-02	1.960237e-02
2.000000e+00	2.400000e+00	-1.600000e+00	-1.200000e+00	8.109131e-01	2.202594e-02	2.202594e-02
2.000000e+00	2.400000e+00	-1.200000e+00	-8.000000e-01	9.840031e-01	2.425710e-02	2.425710e-02
2.000000e+00	2.400000e+00	-8.000000e-01	-4.000000e-01	1.098690e+00	2.566514e-02	2.566514e-02
2.000000e+00	2.400000e+00	-4.000000e-01	0.000000e+00	1.196327e+00	2.682764e-02	2.682764e-02
2.000000e+00	2.400000e+00	0.000000e+00	4.000000e-01	1.225908e+00	2.709359e-02	2.709359e-02
2.000000e+00	2.400000e+00	4.000000e-01	8.000000e-01	1.089717e+00	2.553766e-02	2.553766e-02
2.000000e+00	2.400000e+00	8.000000e-01	1.200000e+00	9.689456e-01	2.413617e-02	2.413617e-02
2.000000e+00	2.400000e+00	1.200000e+00	1.600000e+00	7.825825e-01	2.165065e-02	2.165065e-02
2.000000e+00	2.400000e+00	1.600000e+00	2.000000e+00	6.083686e-01	1.904181e-02	1.904181e-02
2.000000e+00	2.400000e+00	2.000000e+00	2.400000e+00	4.726662e-01	1.681221e-02	1.681221e-02
2.000000e+00	2.400000e+00	2.400000e+00	2.800000e+00	3.017775e-01	1.347748e-02	1.347748e-02
2.000000e+00	2.400000e+00	2.800000e+00	3.200000e+00	2.201050e-01	1.143814e-02	1.143814e-02
2.000000e+00	2.400000e+00	3.200000e+00	3.600000e+00	1.365881e-01	9.016090e-03	9.016090e-03
2.000000e+00	2.400000e+00	3.600000e+00	4.000000e+00	9.371725e-02	7.492916e-03	7.492916e-03
2.000000e+00	2.400000e+00	4.000000e+00	4.400000e+00	7.105050e-02	6.550456e-03	6.550456e-03
2.000000e+00	2.400000e+00	4.400000e+00	4.800000e+00	4.344283e-02	5.092385e-03	5.092385e-03
2.000000e+00	2.400000e+00	4.800000e+00	5.200000e+00	3.056762e-02	4.289913e-03	4.289913e-03
2.000000e+00	2.400000e+00	5.200000e+00	5.600000e+00	2.520726e-02	3.893546e-03	3.893546e-03
2.000000e+00	2.400000e+00	5.600000e+00	6.000000e+00	1.263449e-02	2.764306e-03	2.764306e-03
2.400000e+00	2.800000e+00	-6.000000e+00	-5.600000e+00	1.355842e-02	2.905854e-03	2.905854e-03
2.400000e+00	2.800000e+00	-5.600000e+00	-5.200000e+00	2.178367e-02	3.634726e-03	3.634726e-03
2.400000e+00	2.800000e+00	-5.200000e+00	-4.800000e+00	2.168424e-02	3.619278e-03	3.619278e-03
2.400000e+00	2.800000e+00	-4.800000e+00	-4.400000e+00	3.626084e-02	4.692971e-03	4.692971e-03
2.400000e+00	2.800000e+00	-4.400000e+00	-4.000000e+00	4.545517e-02	5.219053e-03	5.219053e-03
2.400000e+00	2.800000e+00	-4.000000e+00	-3.600000e+00	6.995163e-02	6.476083e-03	6.476083e-03
2.400000e+00	2.800000e+00	-3.600000e+00	-3.200000e+00	1.103793e-01	8.124591e-03	8.124591e-03
2.400000e+00	2.800000e+00	-3.200000e+00	-2.800000e+00	1.602746e-01	9.783598e-03	9.783598e-03
2.400000e+00	2.800000e+00	-2.800000e+00	-2.400000e+00	2.189054e-01	1.145899e-02	1.145899e-02
2.400000e+00	2.800000e+00	-2.400000e+00	-2.000000e+00	3.255457e-01	1.396889e-02	1.396889e-02
2.400000e+00	2.800000e+00	-2.000000e+00	-1.600000e+00	4.068756e-01	1.560063e-02	1.560063e-02
2.400000e+00	2.800000e+00	-1.600000e+00	-1.200000e+00	5.247538e-01	1.771327e-02	1.771327e-02
2.400000e+00	2.800000e+00	-1.200000e+00	-8.000000e-01	6.639338e-01	1.991833e-02	1.991833e-02
2.400000e+00	2.800000e+00	-8.000000e-01	-4.000000e-01	7.717888e-01	2.150055e-02	2.150055e-02
2.400000e+00	2.800000e+00	-4.000000e-01	0.000000e+00	8.030400e-01	2.188111e-02	2.188111e-02
2.400000e+00	2.800000e+00	0.000000e+00	4.000000e-01	8.528781e-01	2.254855e-02	2.254855e-02
2.400000e+00	2.800000e+00	4.000000e-01	8.000000e-01	7.944931e-01	2.180446e-02	2.180446e-02
2.400000e+00	2.800000e+00	8.000000e-01	1.200000e+00	6.855119e-01	2.024194e-02	2.024194e-02
2.400000e+00	2.800000e+00	1.200000e+00	1.600000e+00	5.715012e-01	1.848905e-02	1.848905e-02
2.400000e+00	2.800000e+00	1.600000e+00	2.000000e+00	4.251903e-01	1.595683e-02	1.595683e-02
2.400000e+00	2.800000e+00	2.000000e+00	2.400000e+00	3.284411e-01	1.402449e-02	1.402449e-02
2.400000e+00	2.800000e+00	2.400000e+00	2.800000e+00	1.991723e-01	1.093247e-02	1.093247e-02
2.400000e+00	2.800000e+00	2.800000e+00	3.200000e+00	1.634500e-01	9.868119e-03	9.868119e-03
2.400000e+00	2.800000e+00	3.200000e+00	3.600000e+00	1.197957e-01	8.460550e-03	8.460550e-03
2.400000e+00	2.800000e+00	3.600000e+00	4.000000e+00	8.159706e-02	7.009912e-03	7.009912e-03
2.400000e+00	2.800000e+00	4.000000e+00	4.400000e+00	5.117352e-02	5.525397e-03	5.525397e-03
2.400000e+00	2.800000e+00	4.400000e+00	4.800000e+00	3.881351e-02	4.868225e-03	4.868225e-03
2.400000e+00	2.800000e+00	4.800000e+00	5.200000e+00	1.918984e-02	3.396592e-03	3.396592e-03
2.400000e+00	2.800000e+00	5.200000e+00	5.600000e+00	2.461560e-02	3.847718e-03	3.847718e-03
2.400000e+00	2.800000e+00	5.600000e+00	6.000000e+00	1.249847e-02	2.728523e-03	2.728523e-03
2.800000e+00	3.200000e+00	-6.000000e+00	-5.600000e+00	1.153156e-02	2.648631e-03	2.648631e-03
2.800000e+00	3.200000e+00	-5.600000e+00	-5.200000e+00	1.260771e-02	2.755087e-03	2.755087e-03
2.800000e+00	3.200000e+00	-5.200000e+00	-4.800000e+00	2.189151e-02	3.601397e-03	3.601397e-03
2.800000e+00	3.200000e+00	-4.800000e+00	-4.400000e+00	1.746598e-02	3.245559e-03	3.245559e-03
2.800000e+00	3.200000e+00	-4.400000e+00	-4.000000e+00	5.779535e-02	5.874080e-03	5.874080e-03
2.800000e+00	3.200000e+00	-4.000000e+00	-3.600000e+00	4.513385e-02	5.220771e-03	5.220771e-03
2.800000e+00	3.200000e+00	-3.600000e+00	-3.200000e+00	8.478837e-02	7.151445e-03	7.151445e-03
2.800000e+00	3.200000e+00	-3.200000e+00	-2.800000e+00	1.198718e-01	8.490231e-03	8.490231e-03
2.800000e+00	3.200000e+00	-2.800000e+00	-2.400000e+00	1.818178e-01	1.044690e-02	1.044690e-02
2.800000e+00	3.200000e+00	-2.400000e+00	-2.000000e+00	2.237292e-01	1.155067e-02	1.155067e-02
2.800000e+00	3.200000e+00	-2.000000e+00	-1.600000e+00	2.746811e-01	1.281346e-02	1.281346e-02
2.800000e+00	3.200000e+00	-1.600000e+00	-1.200000e+00	3.384108e-01	1.420389e-02	1.420389e-02
2.800000e+00	3.200000e+00	-1.200000e+00	-8.000000e-01	4.446561e-01	1.632268e-02	1.632268e-02
2.800000e+00	3.200000e+00	-8.000000e-01	-4.000000e-01	4.616481e-01	1.659266e-02	1.659266e-02
2.800000e+00	3.200000e+00	-4.000000e-01	0.000000e+00	5.261746e-01	1.772759e-02	1.772759e-02
2.800000e+00	3.200000e+00	0.000000e+00	4.000000e-01	5.240674e-01	1.769993e-02	1.769993e-02
2.800000e+00	3.200000e+00	4.000000e-01	8.000000e-01	5.128587e-01	1.752130e-02	1.752130e-02
2.800000e+00	3.200000e+00	8.000000e-01	1.200000e+00	4.011817e-01	1.550958e-02	1.550958e-02
2.800000e+00	3.200000e+00	1.200000e+00	1.600000e+00	3.769229e-01	1.498689e-02	1.498689e-02
2.800000e+00	3.200000e+00	1.600000e+00	2.000000e+00	2.980611e-01	1.334677e-02	1.334677e-02
2.800000e+00	3.200000e+00	2.000000e+00	2.400000e+00	2.337916e-01	1.185644e-02	1.185644e-02
2.800000e+00	3.200000e+00	2.400000e+00	2.800000e+00	1.604734e-01	9.797989e-03	9.797989e-03
2.800000e+00	3.200000e+00	2.800000e+00	3.200000e+00	9.754981e-02	7.649078e-03	7.649078e-03
2.800000e+00	3.200000e+00	3.200000e+00	3.600000e+00	8.122256e-02	6.946588e-03	6.946588e-03
2.800000e+00	3.200000e+00	3.600000e+00	4.000000e+00	5.717407e-02	5.844580e-03	5.844580e-03
2.800000e+00	3.200000e+00	4.000000e+00	4.400000e+00	4.084215e-02	4.959237e-03	4.959237e-03
2.800000e+00	3.200000e+00	4.400000e+00	4.800000e+00	2.327328e-02	3.729790e-03	3.729790e-03
2.800000e+00	3.200000e+00	4.800000e+00	5.200000e+00	2.126507e-02	3.603885e-03	3.603885e-03
2.800000e+00	3.200000e+00	5.200000e+00	5.600000e+00	1.389250e-02	2.902821e-03	2.902821e-03
2.800000e+00	3.200000e+00	5.600000e+00	6.000000e+00	9.232287e-03	2.388122e-03	2.388122e-03
3.200000e+00	3.600000e+00	-6.000000e+00	-5.600000e+00	9.293700e-03	2.418647e-03	2.418647e-03
3.200000e+00	3.600000e+00	-5.600000e+00	-5.200000e+00	1.075438e-02	2.536975e-03	2.536975e-03
3.200000e+00	3.600000e+00	-5.200000e+00	-4.800000e+00	1.635464e-02	3.157787e-03	3.157787e-03
3.200000e+00	3.600000e+00	-4.800000e+00	-4.400000e+00	2.382398e-02	3.771256e-03	3.771256e-03
3.200000e+00	3.600000e+00	-4.400000e+00	-4.000000e+00	2.943901e-02	4.210629e-03	4.210629e-03
3.200000e+00	3.600000e+00	-4.000000e+00	-3.600000e+00	5.192824e-02	5.571320e-03	5.571320e-03
3.200000e+00	3.600000e+00	-3.600000e+00	-3.200000e+00	5.333548e-02	5.661909e-03	5.661909e-03
3.200000e+00	3.600000e+00	-3.200000e+00	-2.800000e+00	7.632312e-02	6.783410e-03	6.783410e-03
3.200000e+00	3.600000e+00	-2.800000e+00	-2.400000e+00	1.076651e-01	8.035702e-03	8.035702e-03
3.200000e+00	3.600000e+00	-2.400000e+00	-2.000000e+00	1.491689e-01	9.469792e-03	9.469792e-03
3.200000e+00	3.600000e+00	-2.000000e+00	-1.600000e+00	1.681009e-01	1.000527e-02	1.000527e-02
3.200000e+00	3.600000e+00	-1.600000e+00	-1.200000e+00	2.303941e-01	1.179793e-02	1.179793e-02
3.200000e+00	3.600000e+00	-1.200000e+00	-8.000000e-01	2.787264e-01	1.292921e-02	1.292921e-02
3.200000e+00	3.600000e+00	-8.000000e-01	-4.000000e-01	2.893873e-01	1.317342e-02	1.317342e-02
3.200000e+00	3.600000e+00	-4.000000e-01	0.000000e+00	3.399473e-01	1.427957e-02	1.427957e-02
3.200000e+00	3.600000e+00	0.000000e+00	4.000000e-01	3.335798e-01	1.412640e-02	1.412640e-02
3.200000e+00	3.600000e+00	4.000000e-01	8.000000e-01	3.129123e-01	1.367155e-02	1.367155e-02
3.200000e+00	3.600000e+00	8.000000e-01	1.200000e+00	2.784186e-01	1.288722e-02	1.288722e-02
3.200000e+00	3.600000e+00	1.200000e+00	1.600000e+00	2.249217e-01	1.159970e-02	1.159970e-02
3.200000e+00	3.600000e+00	1.600000e+00	2.000000e+00	1.903391e-01	1.067153e-02	1.067153e-02
3.200000e+00	3.600000e+00	2.000000e+00	2.400000e+00	1.626903e-01	9.878196e-03	9.878196e-03
3.200000e+00	3.600000e+00	2.400000e+00	2.800000e+00	1.282168e-01	8.800218e-03	8.800218e-03
3.200000e+00	3.600000e+00	2.800000e+00	3.200000e+00	9.272125e-02	7.487563e-03	7.487563e-03
3.200000e+00	3.600000e+00	3.200000e+00	3.600000e+00	6.907456e-02	6.424878e-03	6.424878e-03
3.200000e+00	3.600000e+00	3.600000e+00	4.000000e+00	3.955339e-02	4.879592e-03	4.879592e-03
3.200000e+00	3.600000e+00	4.000000e+00	4.400000e+00	2.410834e-02	3.822893e-03	3.822893e-03
3.200000e+00	3.600000e+00	4.400000e+00	4.800000e+00	2.105923e-02	3.567304e-03	3.567304e-03
3.200000e+00	3.600000e+00	4.800000e+00	5.200000e+00	1.854627e-02	3.336002e-03	3.336002e-03
3.200000e+00	3.600000e+00	5.200000e+00	5.600000e+00	1.781666e-02	3.255795e-03	3.255795e-03
3.200000e+00	3.600000e+00	5.600000e+00	6.000000e+00	1.429947e-02	2.994088e-03	2.994088e-03
3.600000e+00	4.000000e+00	-6.000000e+00	-5.600000e+00	8.891387e-03	2.296925e-03	2.296925e-03
3.600000e+00	4.000000e+00	-5.600000e+00	-5.200000e+00	1.125346e-02	2.583876e-03	2.583876e-03
3.600000e+00	4.000000e+00	-5.200000e+00	-4.800000e+00	1.939534e-02	3.433813e-03	3.433813e-03
3.600000e+00	4.000000e+00	-4.800000e+00	-4.400000e+00	2.103498e-02	3.559474e-03	3.559474e-03
3.600000e+00	4.000000e+00	-4.400000e+00	-4.000000e+00	2.223260e-02	3.658719e-03	3.658719e-03
3.600000e+00	4.000000e+00	-4.000000e+00	-3.600000e+00	3.421922e-02	4.540054e-03	4.540054e-03
3.600000e+00	4.000000e+00	-3.600000e+00	-3.200000e+00	4.076390e-02	4.948757e-03	4.948757e-03
3.600000e+00	4.000000e+00	-3.200000e+00	-2.800000e+00	5.834478e-02	5.936309e-03	5.936309e-03
3.600000e+00	4.000000e+00	-2.800000e+00	-2.400000e+00	7.195769e-02	6.549317e-03	6.549317e-03
3.600000e+00	4.000000e+00	-2.400000e+00	-2.000000e+00	8.460044e-02	7.106899e-03	7.106899e-03
3.600000e+00	4.000000e+00	-2.000000e+00	-1.600000e+00	1.214873e-01	8.493941e-03	8.493941e-03
3.600000e+00	4.000000e+00	-1.600000e+00	-1.200000e+00	1.438041e-01	9.275463e-03	9.275463e-03
3.600000e+00	4.000000e+00	-1.200000e+00	-8.000000e-01	1.824154e-01	1.046818e-02	1.046818e-02
3.600000e+00	4.000000e+00	-8.000000e-01	-4.000000e-01	1.981699e-01	1.089470e-02	1.089470e-02
3.600000e+00	4.000000e+00	-4.000000e-01	0.000000e+00	1.829142e-01	1.045324e-02	1.045324e-02
3.600000e+00	4.000000e+00	0.000000e+00	4.000000e-01	1.719125e-01	1.015421e-02	1.015421e-02
3.600000e+00	4.000000e+00	4.000000e-01	8.000000e-01	1.850660e-01	1.052820e-02	1.052820e-02
3.600000e+00	4.000000e+00	8.000000e-01	1.200000e+00	1.797719e-01	1.039630e-02	1.039630e-02
3.600000e+00	4.000000e+00	1.200000e+00	1.600000e+00	1.438976e-01	9.260764e-03	9.260764e-03
3.600000e+00	4.000000e+00	1.600000e+00	2.000000e+00	1.126686e-01	8.207878e-03	8.207878e-03
3.600000e+00	4.000000e+00	2.000000e+00	2.400000e+00	1.018730e-01	7.824241e-03	7.824241e-03
3.600000e+00	4.000000e+00	2.400000e+00	2.800000e+00	7.924113e-02	6.938972e-03	6.938972e-03
3.600000e+00	4.000000e+00	2.800000e+00	3.200000e+00	5.530787e-02	5.774844e-03	5.774844e-03
3.600000e+00	4.000000e+00	3.200000e+00	3.600000e+00	4.967485e-02	5.499550e-03	5.499550e-03
3.600000e+00	4.000000e+00	3.600000e+00	4.000000e+00	3.302291e-02	4.463801e-03	4.463801e-03
3.600000e+00	4.000000e+00	4.000000e+00	4.400000e+00	1.354605e-02	2.828074e-03	2.828074e-03
3.600000e+00	4.000000e+00	4.400000e+00	4.800000e+00	1.575221e-02	3.095338e-03	3.095338e-03
3.600000e+00	4.000000e+00	4.800000e+00	5.200000e+00	1.609775e-02	3.100277e-03	3.100277e-03
3.600000e+00	4.000000e+00	5.200000e+00	5.600000e+00	1.493068e-02	3.062653e-03	3.062653e-03
3.600000e+00	4.000000e+00	5.600000e+00	6.000000e+00	1.400879e-02	2.926107e-03	2.926107e-03
4.000000e+00	4.400000e+00	-6.000000e+00	-5.600000e+00	8.334037e-03	2.229945e-03	2.229945e-03
4.000000e+00	4.400000e+00	-5.600000e+00	-5.200000e+00	1.323136e-02	2.824313e-03	2.824313e-03
4.000000e+00	4.400000e+00	-5.200000e+00	-4.800000e+00	1.367753e-02	2.856520e-03	2.856520e-03
4.000000e+00	4.400000e+00	-4.800000e+00	-4.400000e+00	1.349810e-02	2.882672e-03	2.882672e-03
4.000000e+00	4.400000e+00	-4.400000e+00	-4.000000e+00	1.824867e-02	3.336967e-03	3.336967e-03
4.000000e+00	4.400000e+00	-4.000000e+00	-3.600000e+00	2.037966e-02	3.502209e-03	3.502209e-03
4.000000e+00	4.400000e+00	-3.600000e+00	-3.200000e+00	3.655126e-02	4.686343e-03	4.686343e-03
4.000000e+00	4.400000e+00	-3.200000e+00	-2.800000e+00	3.618651e-02	4.637067e-03	4.637067e-03
4.000000e+00	4.400000e+00	-2.800000e+00	-2.400000e+00	5.155861e-02	5.567678e-03	5.567678e-03
4.000000e+00	4.400000e+00	-2.400000e+00	-2.000000e+00	6.067272e-02	6.050857e-03	6.050857e-03
4.000000e+00	4.400000e+00	-2.000000e+00	-1.600000e+00	7.370262e-02	6.671014e-03	6.671014e-03
4.000000e+00	4.400000e+00	-1.600000e+00	-1.200000e+00	9.616494e-02	7.622966e-03	7.622966e-03
4.000000e+00	4.400000e+00	-1.200000e+00	-8.000000e-01	1.061765e-01	8.034931e-03	8.034931e-03
4.000000e+00	4.400000e+00	-8.000000e-01	-4.000000e-01	1.016352e-01	7.830744e-03	7.830744e-03
4.000000e+00	4.400000e+00	-4.000000e-01	0.000000e+00	1.174744e-01	8.380010e-03	8.380010e-03
4.000000e+00	4.400000e+00	0.000000e+00	4.000000e-01	1.051861e-01	7.942078e-03	7.942078e-03
4.000000e+00	4.400000e+00	4.000000e-01	8.000000e-01	1.203317e-01	8.477164e-03	8.477164e-03
4.000000e+00	4.400000e+00	8.000000e-01	1.200000e+00	1.046037e-01	7.894314e-03	7.894314e-03
4.000000e+00	4.400000e+00	1.200000e+00	1.600000e+00	9.454844e-02	7.508201e-03	7.508201e-03
4.000000e+00	4.400000e+00	1.600000e+00	2.000000e+00	7.978031e-02	6.904327e-03	6.904327e-03
4.000000e+00	4.400000e+00	2.000000e+00	2.400000e+00	5.894294e-02	5.965569e-03	5.965569e-03
4.000000e+00	4.400000e+00	2.400000e+00	2.800000e+00	5.332317e-02	5.662761e-03	5.662761e-03
4.000000e+00	4.400000e+00	2.800000e+00	3.200000e+00	4.397489e-02	5.118008e-03	5.118008e-03
4.000000e+00	4.400000e+00	3.200000e+00	3.600000e+00	3.055193e-02	4.339806e-03	4.339806e-03
4.000000e+00	4.400000e+00	3.600000e+00	4.000000e+00	2.362279e-02	3.793855e-03	3.793855e-03
4.000000e+00	4.400000e+00	4.000000e+00	4.400000e+00	2.063086e-02	3.544953e-03	3.544953e-03
4.000000e+00	4.400000e+00	4.400000e+00	4.800000e+00	1.283229e-02	2.805967e-03	2.805967e-03
4.000000e+00	4.400000e+00	4.800000e+00	5.200000e+00	1.048793e-02	2.554737e-03	2.554737e-03
4.000000e+00	4.400000e+00	5.200000e+00	5.600000e+00	1.117519e-02	2.642285e-03	2.642285e-03
4.000000e+00	4.400000e+00	5.600000e+00	6.000000e+00	8.167712e-03	2.183444e-03	2.183444e-03
4.400000e+00	4.800000e+00	-6.000000e+00	-5.600000e+00	3.708632e-03	1.518894e-03	1.518894e-03
4.400000e+00	4.800000e+00	-5.600000e+00	-5.200000e+00	7.100913e-03	2.051123e-03	2.051123e-03
4.400000e+00	4.800000e+00	-5.200000e+00	-4.800000e+00	1.073651e-02	2.534882e-03	2.534882e-03
4.400000e+00	4.800000e+00	-4.800000e+00	-4.400000e+00	1.278823e-02	2.799067e-03	2.799067e-03
4.400000e+00	4.800000e+00	-4.400000e+00	-4.000000e+00	1.526445e-02	3.059986e-03	3.059986e-03
4.400000e+00	4.800000e+00	-4.000000e+00	-3.600000e+00	1.878829e-02	3.384778e-03	3.384778e-03
4.400000e+00	4.800000e+00	-3.600000e+00	-3.200000e+00	2.388451e-02	3.779646e-03	3.779646e-03
4.400000e+00	4.800000e+00	-3.200000e+00	-2.800000e+00	2.764286e-02	4.080985e-03	4.080985e-03
4.400000e+00	4.800000e+00	-2.800000e+00	-2.400000e+00	3.805131e-02	4.805143e-03	4.805143e-03
4.400000e+00	4.800000e+00	-2.400000e+00	-2.000000e+00	5.182554e-02	5.570640e-03	5.570640e-03
4.400000e+00	4.800000e+00	-2.000000e+00	-1.600000e+00	4.831688e-02	5.380151e-03	5.380151e-03
4.400000e+00	4.800000e+00	-1.600000e+00	-1.200000e+00	6.719269e-02	6.400793e-03	6.400793e-03
4.400000e+00	4.800000e+00	-1.200000e+00	-8.000000e-01	6.269225e-02	6.166190e-03	6.166190e-03
4.400000e+00	4.800000e+00	-8.000000e-01	-4.000000e-01	7.750350e-02	6.835289e-03	6.835289e-03
4.400000e+00	4.800000e+00	-4.000000e-01	0.000000e+00	8.583594e-02	7.162645e-03	7.162645e-03
4.400000e+00	4.800000e+00	0.000000e+00	4.000000e-01	6.573825e-02	6.309897e-03	6.309897e-03
4.400000e+00	4.800000e+00	4.000000e-01	8.000000e-01	5.560090e-02	5.775352e-03	5.775352e-03
4.400000e+00	4.800000e+00	8.000000e-01	1.200000e+00	6.187958e-02	6.105946e-03	6.105946e-03
4.400000e+00	4.800000e+00	1.200000e+00	1.600000e+00	5.544703e-02	5.754950e-03	5.754950e-03
4.400000e+00	4.800000e+00	1.600000e+00	2.000000e+00	5.348553e-02	5.674841e-03	5.674841e-03
4.400000e+00	4.800000e+00	2.000000e+00	2.400000e+00	4.377143e-02	5.133698e-03	5.133698e-03
4.400000e+00	4.800000e+00	2.400000e+00	2.800000e+00	3.893636e-02	4.876509e-03	4.876509e-03
4.400000e+00	4.800000e+00	2.800000e+00	3.200000e+00	3.065569e-02	4.295464e-03	4.295464e-03
4.400000e+00	4.800000e+00	3.200000e+00	3.600000e+00	2.474306e-02	3.875240e-03	3.875240e-03
4.400000e+00	4.800000e+00	3.600000e+00	4.000000e+00	2.375973e-02	3.759617e-03	3.759617e-03
4.400000e+00	4.800000e+00	4.000000e+00	4.400000e+00	1.740434e-02	3.236685e-03	3.236685e-03
4.400000e+00	4.800000e+00	4.400000e+00	4.800000e+00	1.096548e-02	2.590317e-03	2.590317e-03
4.400000e+00	4.800000e+00	4.800000e+00	5.200000e+00	8.510181e-03	2.280305e-03	2.280305e-03
4.400000e+00	4.800000e+00	5.200000e+00	5.600000e+00	6.493213e-03	1.959325e-03	1.959325e-03
4.400000e+00	4.800000e+00	5.600000e+00	6.000000e+00	1.806328e-03	1.044506e-03	1.044506e-03
4.800000e+00	5.200000e+00	-6.000000e+00	-5.600000e+00	9.354600e-03	2.422400e-03	2.422400e-03
4.800000e+00	5.200000e+00	-5.600000e+00	-5.200000e+00	8.105813e-03	2.254376e-03	2.254376e-03
4.800000e+00	5.200000e+00	-5.200000e+00	-4.800000e+00	6.556600e-03	1.977542e-03	1.977542e-03
4.800000e+00	5.200000e+00	-4.800000e+00	-4.400000e+00	1.085051e-02	2.559235e-03	2.559235e-03
4.800000e+00	5.200000e+00	-4.400000e+00	-4.000000e+00	7.348262e-03	2.123121e-03	2.123121e-03
4.800000e+00	5.200000e+00	-4.000000e+00	-3.600000e+00	2.051829e-02	3.590359e-03	3.590359e-03
4.800000e+00	5.200000e+00	-3.600000e+00	-3.200000e+00	1.708111e-02	3.234159e-03	3.234159e-03
4.800000e+00	5.200000e+00	-3.200000e+00	-2.800000e+00	2.182844e-02	3.642227e-03	3.642227e-03
4.800000e+00	5.200000e+00	-2.800000e+00	-2.400000e+00	2.085347e-02	3.531183e-03	3.531183e-03
4.800000e+00	5.200000e+00	-2.400000e+00	-2.000000e+00	4.329884e-02	5.115137e-03	5.115137e-03
4.800000e+00	5.200000e+00	-2.000000e+00	-1.600000e+00	4.421431e-02	5.188523e-03	5.188523e-03
4.800000e+00	5.200000e+00	-1.600000e+00	-1.200000e+00	4.303616e-02	5.126524e-03	5.126524e-03
4.800000e+00	5.200000e+00	-1.200000e+00	-8.000000e-01	3.977790e-02	4.905962e-03	4.905962e-03
4.800000e+00	5.200000e+00	-8.000000e-01	-4.000000e-01	4.406804e-02	5.129731e-03	5.129731e-03
4.800000e+00	5.200000e+00	-4.000000e-01	0.000000e+00	4.806516e-02	5.387648e-03	5.387648e-03
4.800000e+00	5.200000e+00	0.000000e+00	4.000000e-01	4.770293e-02	5.341070e-03	5.341070e-03
4.800000e+00	5.200000e+00	4.000000e-01	8.000000e-01	4.199629e-02	5.027205e-03	5.027205e-03
4.800000e+00	5.200000e+00	8.000000e-01	1.200000e+00	4.745543e-02	5.311034e-03	5.311034e-03
4.800000e+00	5.200000e+00	1.200000e+00	1.600000e+00	3.605122e-02	4.660105e-03	4.660105e-03
4.800000e+00	5.200000e+00	1.600000e+00	2.000000e+00	3.229997e-02	4.406096e-03	4.406096e-03
4.800000e+00	5.200000e+00	2.000000e+00	2.400000e+00	3.788581e-02	4.820981e-03	4.820981e-03
4.800000e+00	5.200000e+00	2.400000e+00	2.800000e+00	2.197867e-02	3.674796e-03	3.674796e-03
4.800000e+00	5.200000e+00	2.800000e+00	3.200000e+00	1.769054e-02	3.298703e-03	3.298703e-03
4.800000e+00	5.200000e+00	3.200000e+00	3.600000e+00	2.044161e-02	3.510713e-03	3.510713e-03
4.800000e+00	5.200000e+00	3.600000e+00	4.000000e+00	1.688516e-02	3.197372e-03	3.197372e-03
4.800000e+00	5.200000e+00	4.000000e+00	4.400000e+00	8.587419e-03	2.308339e-03	2.308339e-03
4.800000e+00	5.200000e+00	4.400000e+00	4.800000e+00	7.924650e-03	2.208939e-03	2.208939e-03
4.800000e+00	5.200000e+00	4.800000e+00	5.200000e+00	4.378127e-03	1.660565e-03	1.660565e-03
4.800000e+00	5.200000e+00	5.200000e+00	5.600000e+00	6.673488e-03	2.013876e-03	2.013876e-03
4.800000e+00	5.200000e+00	5.600000e+00	6.000000e+00	4.805521e-03	1.700573e-03	1.700573e-03
5.200000e+00	5.600000e+00	-6.000000e+00	-5.600000e+00	4.248801e-03	1.610713e-03	1.610713e-03
5.200000e+00	5.600000e+00	-5.600000e+00	-5.200000e+00	4.810269e-03	1.702525e-03	1.702525e-03
5.200000e+00	5.600000e+00	-5.200000e+00	-4.800000e+00	8.333388e-03	2.333385e-03	2.333385e-03
5.200000e+00	5.600000e+00	-4.800000e+00	-4.400000e+00	5.951464e-03	1.884225e-03	1.884225e-03
5.200000e+00	5.600000e+00	-4.400000e+00	-4.000000e+00	9.175163e-03	2.372133e-03	2.372133e-03
5.200000e+00	5.600000e+00	-4.000000e+00	-3.600000e+00	1.079413e-02	2.545923e-03	2.545923e-03
5.200000e+00	5.600000e+00	-3.600000e+00	-3.200000e+00	6.758706e-03	2.050752e-03	2.050752e-03
5.200000e+00	5.600000e+00	-3.200000e+00	-2.800000e+00	1.501009e-02	3.007360e-03	3.007360e-03
5.200000e+00	5.600000e+00	-2.800000e+00	-2.400000e+00	1.531597e-02	3.072114e-03	3.072114e-03
5.200000e+00	5.600000e+00	-2.400000e+00	-2.000000e+00	1.982743e-02	3.459297e-03	3.459297e-03
5.200000e+00	5.600000e+00	-2.000000e+00	-1.600000e+00	3.103524e-02	4.308946e-03	4.308946e-03
5.200000e+00	5.600000e+00	-1.600000e+00	-1.200000e+00	2.761863e-02	4.080545e-03	4.080545e-03
5.200000e+00	5.600000e+00	-1.200000e+00	-8.000000e-01	2.703386e-02	4.036519e-03	4.036519e-03
5.200000e+00	5.600000e+00	-8.000000e-01	-4.000000e-01	3.254663e-02	4.395637e-03	4.395637e-03
5.200000e+00	5.600000e+00	-4.000000e-01	0.000000e+00	3.640205e-02	4.670674e-03	4.670674e-03
5.200000e+00	5.600000e+00	0.000000e+00	4.000000e-01	3.266852e-02	4.409812e-03	4.409812e-03
5.200000e+00	5.600000e+00	4.000000e-01	8.000000e-01	3.434870e-02	4.559453e-03	4.559453e-03
5.200000e+00	5.600000e+00	8.000000e-01	1.200000e+00	2.794517e-02	4.140330e-03	4.140330e-03
5.200000e+00	5.600000e+00	1.200000e+00	1.600000e+00	2.453871e-02	3.838741e-03	3.838741e-03
5.200000e+00	5.600000e+00	1.600000e+00	2.000000e+00	2.329418e-02	3.734070e-03	3.734070e-03
5.200000e+00	5.600000e+00	2.000000e+00	2.400000e+00	1.256798e-02	2.745589e-03	2.745589e-03
5.200000e+00	5.600000e+00	2.400000e+00	2.800000e+00	1.958881e-02	3.413322e-03	3.413322e-03
5.200000e+00	5.600000e+00	2.800000e+00	3.200000e+00	1.556056e-02	3.057146e-03	3.057146e-03
5.200000e+00	5.600000e+00	3.200000e+00	3.600000e+00	1.375494e-02	2.870951e-03	2.870951e-03
5.200000e+00	5.600000e+00	3.600000e+00	4.000000e+00	1.057600e-02	2.574365e-03	2.574365e-03
5.200000e+00	5.600000e+00	4.000000e+00	4.400000e+00	7.994331e-03	2.223534e-03	2.223534e-03
5.200000e+00	5.600000e+00	4.400000e+00	4.800000e+00	4.201599e-03	1.592586e-03	1.592586e-03
5.200000e+00	5.600000e+00	4.800000e+00	5.200000e+00	9.264181e-03	2.403381e-03	2.403381e-03
5.200000e+00	5.600000e+00	5.200000e+00	5.600000e+00	4.241749e-03	1.604973e-03	1.604973e-03
5.200000e+00	5.600000e+00	5.600000e+00	6.000000e+00	3.818181e-03	1.570784e-03	1.570784e-03
5.600000e+00	6.000000e+00	-6.000000e+00	-5.600000e+00	2.457771e-03	1.234374e-03	1.234374e-03
5.600000e+00	6.000000e+00	-5.600000e+00	-5.200000e+00	3.541504e-03	1.446073e-03	1.446073e-03
5.600000e+00	6.000000e+00	-5.200000e+00	-4.800000e+00	2.380216e-03	1.190109e-03	1.190109e-03
5.600000e+00	6.000000e+00	-4.800000e+00	-4.400000e+00	6.047917e-03	1.914096e-03	1.914096e-03
5.600000e+00	6.000000e+00	-4.400000e+00	-4.000000e+00	7.994575e-03	2.223224e-03	2.223224e-03
5.600000e+00	6.000000e+00	-4.000000e+00	-3.600000e+00	8.922419e-03	2.305454e-03	2.305454e-03
5.600000e+00	6.000000e+00	-3.600000e+00	-3.200000e+00	9.015569e-03	2.331452e-03	2.331452e-03
5.600000e+00	6.000000e+00	-3.200000e+00	-2.800000e+00	1.266917e-02	2.769106e-03	2.769106e-03
5.600000e+00	6.000000e+00	-2.800000e+00	-2.400000e+00	1.077711e-02	2.545329e-03	2.545329e-03
5.600000e+00	6.000000e+00	-2.400000e+00	-2.000000e+00	1.305672e-02	2.792195e-03	2.792195e-03
5.600000e+00	6.000000e+00	-2.000000e+00	-1.600000e+00	1.453427e-02	2.970537e-03	2.970537e-03
5.600000e+00	6.000000e+00	-1.600000e+00	-1.200000e+00	2.034514e-02	3.492617e-03	3.492617e-03
5.600000e+00	6.000000e+00	-1.200000e+00	-8.000000e-01	2.191789e-02	3.605450e-03	3.605450e-03
5.600000e+00	6.000000e+00	-8.000000e-01	-4.000000e-01	2.650250e-02	4.006019e-03	4.006019e-03
5.600000e+00	6.000000e+00	-4.000000e-01	0.000000e+00	2.766346e-02	4.085070e-03	4.085070e-03
5.600000e+00	6.000000e+00	0.000000e+00	4.000000e-01	1.949602e-02	3.395979e-03	3.395979e-03
5.600000e+00	6.000000e+00	4.000000e-01	8.000000e-01	2.354317e-02	3.723477e-03	3.723477e-03
5.600000e+00	6.000000e+00	8.000000e-01	1.200000e+00	2.236394e-02	3.683037e-03	3.683037e-03
5.600000e+00	6.000000e+00	1.200000e+00	1.600000e+00	1.675611e-02	3.170326e-03	3.170326e-03
5.600000e+00	6.000000e+00	1.600000e+00	2.000000e+00	2.249659e-02	3.714054e-03	3.714054e-03
5.600000e+00	6.000000e+00	2.000000e+00	2.400000e+00	1.034547e-02	2.518175e-03	2.518175e-03
5.600000e+00	6.000000e+00	2.400000e+00	2.800000e+00	1.144859e-02	2.628513e-03	2.628513e-03
5.600000e+00	6.000000e+00	2.800000e+00	3.200000e+00	1.146720e-02	2.632960e-03	2.632960e-03
5.600000e+00	6.000000e+00	3.200000e+00	3.600000e+00	6.787269e-03	2.050566e-03	2.050566e-03
5.600000e+00	6.000000e+00	3.600000e+00	4.000000e+00	7.928962e-03	2.206547e-03	2.206547e-03
5.600000e+00	6.000000e+00	4.000000e+00	4.400000e+00	7.916162e-03	2.202290e-03	2.202290e-03
5.600000e+00	6.000000e+00	4.400000e+00	4.800000e+00	4.276670e-03	1.617827e-03	1.617827e-03
5.600000e+00	6.000000e+00	4.800000e+00	5.200000e+00	3.147868e-03	1.420519e-03	1.420519e-03
5.600000e+00	6.000000e+00	5.200000e+00	5.600000e+00	1.188438e-03	8.403566e-04	8.403566e-04
5.600000e+00	6.000000e+00	5.600000e+00	6.000000e+00	2.991845e-03	1.338733e-03	1.338733e-03
# END HISTO2D



==> figs/heatslice-AA.dat <==
# BEGIN PLOT
LegendOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNchSliceX500- //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAS0.yoda/HeatMap/WmapNchSliceX500-
DrawOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNchSliceX500- //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAS0.yoda/HeatMap/WmapNchSliceX500-
RatioPlotReference=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNchSliceX500-
RatioPlot=0
LogY=0
RatioPlotYLabel=Ratio
XLabel=$b_x$ (fm)
YLabel=$dN_{prim}/d\eta db_x$~~~(fm$^{-2}$)
Legend=1
LegendXPos=0.5
LegendYPos=0.5
Title=Pythia8/Angantyr PbPb
YMax=5
PlotSize=6,3.5
YLabelSep=4
# END PLOT

# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNchSliceX500-
LineColor=red
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNchSliceX500-
ScaledBy=2.60426324142853618e-08
Title=Pythia8
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	2.517702e+00	1.780285e+00	1.780285e+00
-5.600000e+00	-5.200000e+00	2.695078e+00	1.905723e+00	1.905723e+00
-5.200000e+00	-4.800000e+00	2.879125e+00	2.035850e+00	2.035850e+00
-4.800000e+00	-4.400000e+00	3.062120e+00	2.165265e+00	2.165265e+00
-4.400000e+00	-4.000000e+00	3.233670e+00	2.286551e+00	2.286551e+00
-4.000000e+00	-3.600000e+00	3.367158e+00	2.380944e+00	2.380944e+00
-3.600000e+00	-3.200000e+00	3.564883e+00	2.520751e+00	2.520751e+00
-3.200000e+00	-2.800000e+00	3.675755e+00	2.599154e+00	2.599154e+00
-2.800000e+00	-2.400000e+00	3.829658e+00	2.707979e+00	2.707979e+00
-2.400000e+00	-2.000000e+00	3.954778e+00	2.796456e+00	2.796456e+00
-2.000000e+00	-1.600000e+00	4.086945e+00	2.889928e+00	2.889928e+00
-1.600000e+00	-1.200000e+00	4.256877e+00	3.010070e+00	3.010070e+00
-1.200000e+00	-8.000000e-01	4.364175e+00	3.085941e+00	3.085941e+00
-8.000000e-01	-4.000000e-01	4.485215e+00	3.171574e+00	3.171574e+00
-4.000000e-01	0.000000e+00	4.559755e+00	3.224250e+00	3.224250e+00
0.000000e+00	4.000000e-01	4.562457e+00	3.226148e+00	3.226148e+00
4.000000e-01	8.000000e-01	4.491015e+00	3.175627e+00	3.175627e+00
8.000000e-01	1.200000e+00	4.365988e+00	3.087226e+00	3.087226e+00
1.200000e+00	1.600000e+00	4.228825e+00	2.990265e+00	2.990265e+00
1.600000e+00	2.000000e+00	4.077460e+00	2.883200e+00	2.883200e+00
2.000000e+00	2.400000e+00	3.976438e+00	2.811774e+00	2.811774e+00
2.400000e+00	2.800000e+00	3.813923e+00	2.696864e+00	2.696864e+00
2.800000e+00	3.200000e+00	3.664880e+00	2.591462e+00	2.591462e+00
3.200000e+00	3.600000e+00	3.549420e+00	2.509839e+00	2.509839e+00
3.600000e+00	4.000000e+00	3.400170e+00	2.404312e+00	2.404312e+00
4.000000e+00	4.400000e+00	3.238222e+00	2.289785e+00	2.289785e+00
4.400000e+00	4.800000e+00	3.074260e+00	2.173832e+00	2.173832e+00
4.800000e+00	5.200000e+00	2.877862e+00	2.034956e+00	2.034956e+00
5.200000e+00	5.600000e+00	2.702348e+00	1.910848e+00	1.910848e+00
5.600000e+00	6.000000e+00	2.498580e+00	1.766764e+00	1.766764e+00
# END HISTO1D


# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAS0.yoda/HeatMap/WmapNchSliceX500-
LineColor=blue
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAS0.yoda/HeatMap/WmapNchSliceX500-
ScaledBy=9.10671835397158609e-08
Title=+shoving
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	2.740225e+00	1.937680e+00	1.937680e+00
-5.600000e+00	-5.200000e+00	2.888773e+00	2.042670e+00	2.042670e+00
-5.200000e+00	-4.800000e+00	3.075765e+00	2.174921e+00	2.174921e+00
-4.800000e+00	-4.400000e+00	3.214628e+00	2.273162e+00	2.273162e+00
-4.400000e+00	-4.000000e+00	3.348705e+00	2.367903e+00	2.367903e+00
-4.000000e+00	-3.600000e+00	3.466438e+00	2.451215e+00	2.451215e+00
-3.600000e+00	-3.200000e+00	3.558813e+00	2.516461e+00	2.516461e+00
-3.200000e+00	-2.800000e+00	3.659615e+00	2.588068e+00	2.588068e+00
-2.800000e+00	-2.400000e+00	3.753435e+00	2.654083e+00	2.654083e+00
-2.400000e+00	-2.000000e+00	3.781923e+00	2.674223e+00	2.674223e+00
-2.000000e+00	-1.600000e+00	3.844003e+00	2.718170e+00	2.718170e+00
-1.600000e+00	-1.200000e+00	3.929295e+00	2.778496e+00	2.778496e+00
-1.200000e+00	-8.000000e-01	3.957938e+00	2.798753e+00	2.798753e+00
-8.000000e-01	-4.000000e-01	3.971662e+00	2.808403e+00	2.808403e+00
-4.000000e-01	0.000000e+00	3.937342e+00	2.784130e+00	2.784130e+00
0.000000e+00	4.000000e-01	4.022760e+00	2.844533e+00	2.844533e+00
4.000000e-01	8.000000e-01	3.987080e+00	2.819387e+00	2.819387e+00
8.000000e-01	1.200000e+00	3.949468e+00	2.792707e+00	2.792707e+00
1.200000e+00	1.600000e+00	3.920217e+00	2.772084e+00	2.772084e+00
1.600000e+00	2.000000e+00	3.803783e+00	2.689725e+00	2.689725e+00
2.000000e+00	2.400000e+00	3.830873e+00	2.708836e+00	2.708836e+00
2.400000e+00	2.800000e+00	3.726215e+00	2.634840e+00	2.634840e+00
2.800000e+00	3.200000e+00	3.674822e+00	2.598533e+00	2.598533e+00
3.200000e+00	3.600000e+00	3.595913e+00	2.542693e+00	2.542693e+00
3.600000e+00	4.000000e+00	3.474000e+00	2.456489e+00	2.456489e+00
4.000000e+00	4.400000e+00	3.388710e+00	2.396224e+00	2.396224e+00
4.400000e+00	4.800000e+00	3.219893e+00	2.276864e+00	2.276864e+00
4.800000e+00	5.200000e+00	3.098872e+00	2.191314e+00	2.191314e+00
5.200000e+00	5.600000e+00	2.911110e+00	2.058484e+00	2.058484e+00
5.600000e+00	6.000000e+00	2.763732e+00	1.954355e+00	1.954355e+00
# END HISTO1D



==> figs/heatslice-AA50.dat <==
# BEGIN PLOT
LegendOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNchSliceX050-100 //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAs0.yoda/HeatMap/WmapNchSliceX050-100
DrawOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNchSliceX050-100 //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAs0.yoda/HeatMap/WmapNchSliceX050-100
RatioPlotReference=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNchSliceX050-100
RatioPlot=0
LogY=0
RatioPlotYLabel=Ratio
XLabel=$b_x$ (fm)
YLabel=$dN_{prim}/d\eta db_x~~~(\text{fm}$^{-2}$)
Legend=1
LegendXPos=0.6
LegendYPos=0.8
Title=Pythia8/Angantyr PbPb
YMax=5
PlotSize=6,3.5
YLabelSep=4
# END PLOT

# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNchSliceX050-100
LineColor=red
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AA00.yoda/HeatMap/WmapNchSliceX050-100
ScaledBy=3.25381021175796835e-08
Title=Pythia8
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	5.248935e-02	3.711731e-02	3.711731e-02
-5.600000e+00	-5.200000e+00	8.713395e-02	6.164394e-02	6.164394e-02
-5.200000e+00	-4.800000e+00	1.131726e-01	8.006411e-02	8.006411e-02
-4.800000e+00	-4.400000e+00	1.595438e-01	1.128697e-01	1.128697e-01
-4.400000e+00	-4.000000e+00	2.129750e-01	1.506040e-01	1.506040e-01
-4.000000e+00	-3.600000e+00	2.853420e-01	2.018096e-01	2.018096e-01
-3.600000e+00	-3.200000e+00	3.781483e-01	2.674061e-01	2.674061e-01
-3.200000e+00	-2.800000e+00	4.808907e-01	3.400723e-01	3.400723e-01
-2.800000e+00	-2.400000e+00	5.912900e-01	4.181514e-01	4.181514e-01
-2.400000e+00	-2.000000e+00	7.421075e-01	5.247708e-01	5.247708e-01
-2.000000e+00	-1.600000e+00	8.700908e-01	6.152497e-01	6.152497e-01
-1.600000e+00	-1.200000e+00	1.033911e+00	7.311000e-01	7.311000e-01
-1.200000e+00	-8.000000e-01	1.167824e+00	8.257769e-01	8.257769e-01
-8.000000e-01	-4.000000e-01	1.247260e+00	8.819697e-01	8.819697e-01
-4.000000e-01	0.000000e+00	1.297910e+00	9.177643e-01	9.177643e-01
0.000000e+00	4.000000e-01	1.307892e+00	9.249601e-01	9.249601e-01
4.000000e-01	8.000000e-01	1.236135e+00	8.740802e-01	8.740802e-01
8.000000e-01	1.200000e+00	1.141300e+00	8.073537e-01	8.073537e-01
1.200000e+00	1.600000e+00	1.024446e+00	7.244502e-01	7.244502e-01
1.600000e+00	2.000000e+00	8.936703e-01	6.319278e-01	6.319278e-01
2.000000e+00	2.400000e+00	7.340383e-01	5.190438e-01	5.190438e-01
2.400000e+00	2.800000e+00	6.143178e-01	4.343882e-01	4.343882e-01
2.800000e+00	3.200000e+00	4.942510e-01	3.495447e-01	3.495447e-01
3.200000e+00	3.600000e+00	3.705005e-01	2.619913e-01	2.619913e-01
3.600000e+00	4.000000e+00	2.786028e-01	1.970523e-01	1.970523e-01
4.000000e+00	4.400000e+00	2.251417e-01	1.592087e-01	1.592087e-01
4.400000e+00	4.800000e+00	1.622588e-01	1.147460e-01	1.147460e-01
4.800000e+00	5.200000e+00	1.187338e-01	8.421520e-02	8.421520e-02
5.200000e+00	5.600000e+00	7.769283e-02	5.496883e-02	5.496883e-02
5.600000e+00	6.000000e+00	5.607287e-02	3.972316e-02	3.972316e-02
# END HISTO1D


# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAs0.yoda/HeatMap/WmapNchSliceX050-100
LineColor=blue
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-AAs0.yoda/HeatMap/WmapNchSliceX050-100
ScaledBy=9.85780316096373038e-08
Title=+shoving
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	7.497525e-02	5.301597e-02	5.301597e-02
-5.600000e+00	-5.200000e+00	1.094962e-01	7.767462e-02	7.767462e-02
-5.200000e+00	-4.800000e+00	1.405327e-01	9.981633e-02	9.981633e-02
-4.800000e+00	-4.400000e+00	2.095609e-01	1.481820e-01	1.481820e-01
-4.400000e+00	-4.000000e+00	2.967737e-01	2.098775e-01	2.098775e-01
-4.000000e+00	-3.600000e+00	3.611578e-01	2.553912e-01	2.553912e-01
-3.600000e+00	-3.200000e+00	4.574985e-01	3.235040e-01	3.235040e-01
-3.200000e+00	-2.800000e+00	5.401027e-01	3.820013e-01	3.820013e-01
-2.800000e+00	-2.400000e+00	6.393313e-01	4.523377e-01	4.523377e-01
-2.400000e+00	-2.000000e+00	7.359783e-01	5.204436e-01	5.204436e-01
-2.000000e+00	-1.600000e+00	8.178990e-01	5.783940e-01	5.783940e-01
-1.600000e+00	-1.200000e+00	9.097347e-01	6.441851e-01	6.441851e-01
-1.200000e+00	-8.000000e-01	9.178098e-01	6.491446e-01	6.491446e-01
-8.000000e-01	-4.000000e-01	1.025863e+00	7.269329e-01	7.269329e-01
-4.000000e-01	0.000000e+00	1.053414e+00	7.449062e-01	7.449062e-01
0.000000e+00	4.000000e-01	1.010924e+00	7.148875e-01	7.148875e-01
4.000000e-01	8.000000e-01	1.028749e+00	7.274795e-01	7.274795e-01
8.000000e-01	1.200000e+00	9.575380e-01	6.771755e-01	6.771755e-01
1.200000e+00	1.600000e+00	9.535172e-01	6.742667e-01	6.742667e-01
1.600000e+00	2.000000e+00	8.114130e-01	5.738128e-01	5.738128e-01
2.000000e+00	2.400000e+00	7.473073e-01	5.285077e-01	5.285077e-01
2.400000e+00	2.800000e+00	6.208203e-01	4.390198e-01	4.390198e-01
2.800000e+00	3.200000e+00	5.594920e-01	3.956231e-01	3.956231e-01
3.200000e+00	3.600000e+00	4.531145e-01	3.204943e-01	3.204943e-01
3.600000e+00	4.000000e+00	3.355985e-01	2.373047e-01	2.373047e-01
4.000000e+00	4.400000e+00	2.606800e-01	1.844133e-01	1.844133e-01
4.400000e+00	4.800000e+00	2.110166e-01	1.493115e-01	1.493115e-01
4.800000e+00	5.200000e+00	1.579877e-01	1.117232e-01	1.117232e-01
5.200000e+00	5.600000e+00	1.011288e-01	7.182507e-02	7.182507e-02
5.600000e+00	6.000000e+00	6.763550e-02	4.784438e-02	4.784438e-02
# END HISTO1D



==> figs/heatslice-pA.dat <==
# BEGIN PLOT
LegendOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pA0h.yoda/HeatMap/WmapNchSliceX050-100 //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pAsh.yoda/HeatMap/WmapNchSliceX050-100
DrawOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pA0h.yoda/HeatMap/WmapNchSliceX050-100 //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pAsh.yoda/HeatMap/WmapNchSliceX050-100
RatioPlotReference=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pA0h.yoda/HeatMap/WmapNchSliceX050-100
RatioPlot=0
LogY=0
RatioPlotYLabel=Ratio
XLabel=$b_x$ (fm)
YLabel=$dN_{prim}/d\eta db_x~~~(fm$^{-2}$)
Legend=1
LegendXPos=0.1
LegendYPos=0.8
YMax=5
Title=Pythia8/Angantyr pPb
PlotSize=6,3.5
YLabelSep=4
# END PLOT

# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pA0h.yoda/HeatMap/WmapNchSliceX050-100
LineColor=red
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pA0h.yoda/HeatMap/WmapNchSliceX050-100
ScaledBy=4.50281209621032531e-09
Title=Pythia8
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	5.173045e-03	3.658319e-03	3.658319e-03
-5.600000e+00	-5.200000e+00	7.773745e-03	5.498769e-03	5.498769e-03
-5.200000e+00	-4.800000e+00	1.205963e-02	8.527474e-03	8.527474e-03
-4.800000e+00	-4.400000e+00	1.864870e-02	1.318662e-02	1.318662e-02
-4.400000e+00	-4.000000e+00	2.927382e-02	2.069977e-02	2.069977e-02
-4.000000e+00	-3.600000e+00	4.620025e-02	3.266866e-02	3.266866e-02
-3.600000e+00	-3.200000e+00	7.436263e-02	5.258234e-02	5.258234e-02
-3.200000e+00	-2.800000e+00	1.189048e-01	8.407846e-02	8.407846e-02
-2.800000e+00	-2.400000e+00	1.892884e-01	1.338471e-01	1.338471e-01
-2.400000e+00	-2.000000e+00	2.978135e-01	2.105861e-01	2.105861e-01
-2.000000e+00	-1.600000e+00	4.632228e-01	3.275482e-01	3.275482e-01
-1.600000e+00	-1.200000e+00	7.021427e-01	4.964898e-01	4.964898e-01
-1.200000e+00	-8.000000e-01	1.037291e+00	7.334760e-01	7.334760e-01
-8.000000e-01	-4.000000e-01	1.477877e+00	1.045017e+00	1.045017e+00
-4.000000e-01	0.000000e+00	2.006422e+00	1.418755e+00	1.418755e+00
0.000000e+00	4.000000e-01	2.584830e+00	1.827751e+00	1.827751e+00
4.000000e-01	8.000000e-01	3.122603e+00	2.208014e+00	2.208014e+00
8.000000e-01	1.200000e+00	3.530778e+00	2.496637e+00	2.496637e+00
1.200000e+00	1.600000e+00	3.706117e+00	2.620620e+00	2.620620e+00
1.600000e+00	2.000000e+00	3.612830e+00	2.554656e+00	2.554656e+00
2.000000e+00	2.400000e+00	3.259823e+00	2.305043e+00	2.305043e+00
2.400000e+00	2.800000e+00	2.718480e+00	1.922256e+00	1.922256e+00
2.800000e+00	3.200000e+00	2.105922e+00	1.489114e+00	1.489114e+00
3.200000e+00	3.600000e+00	1.529973e+00	1.081854e+00	1.081854e+00
3.600000e+00	4.000000e+00	1.053168e+00	7.447028e-01	7.447028e-01
4.000000e+00	4.400000e+00	6.897105e-01	4.876993e-01	4.876993e-01
4.400000e+00	4.800000e+00	4.337853e-01	3.067327e-01	3.067327e-01
4.800000e+00	5.200000e+00	2.651147e-01	1.874644e-01	1.874644e-01
5.200000e+00	5.600000e+00	1.562534e-01	1.104897e-01	1.104897e-01
5.600000e+00	6.000000e+00	9.036422e-02	6.389726e-02	6.389726e-02
# END HISTO1D


# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pAsh.yoda/HeatMap/WmapNchSliceX050-100
LineColor=blue
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pAsh.yoda/HeatMap/WmapNchSliceX050-100
ScaledBy=1.24255831823210784e-08
Title=+shoving
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	9.286197e-03	6.570552e-03	6.570552e-03
-5.600000e+00	-5.200000e+00	1.465639e-02	1.036389e-02	1.036389e-02
-5.200000e+00	-4.800000e+00	2.328765e-02	1.646856e-02	1.646856e-02
-4.800000e+00	-4.400000e+00	3.787290e-02	2.678055e-02	2.678055e-02
-4.400000e+00	-4.000000e+00	5.962407e-02	4.216093e-02	4.216093e-02
-4.000000e+00	-3.600000e+00	9.423713e-02	6.663624e-02	6.663624e-02
-3.600000e+00	-3.200000e+00	1.450525e-01	1.025678e-01	1.025678e-01
-3.200000e+00	-2.800000e+00	2.165252e-01	1.531080e-01	1.531080e-01
-2.800000e+00	-2.400000e+00	3.209618e-01	2.269543e-01	2.269543e-01
-2.400000e+00	-2.000000e+00	4.603090e-01	3.254887e-01	3.254887e-01
-2.000000e+00	-1.600000e+00	6.344215e-01	4.486037e-01	4.486037e-01
-1.600000e+00	-1.200000e+00	8.588517e-01	6.073006e-01	6.073006e-01
-1.200000e+00	-8.000000e-01	1.108203e+00	7.836199e-01	7.836199e-01
-8.000000e-01	-4.000000e-01	1.371223e+00	9.696008e-01	9.696008e-01
-4.000000e-01	0.000000e+00	1.616483e+00	1.143029e+00	1.143029e+00
0.000000e+00	4.000000e-01	1.814649e+00	1.283152e+00	1.283152e+00
4.000000e-01	8.000000e-01	1.956010e+00	1.383109e+00	1.383109e+00
8.000000e-01	1.200000e+00	2.032127e+00	1.436931e+00	1.436931e+00
1.200000e+00	1.600000e+00	2.047763e+00	1.447987e+00	1.447987e+00
1.600000e+00	2.000000e+00	2.021229e+00	1.429225e+00	1.429225e+00
2.000000e+00	2.400000e+00	1.953196e+00	1.381118e+00	1.381118e+00
2.400000e+00	2.800000e+00	1.840568e+00	1.301478e+00	1.301478e+00
2.800000e+00	3.200000e+00	1.676962e+00	1.185793e+00	1.185793e+00
3.200000e+00	3.600000e+00	1.470950e+00	1.040120e+00	1.040120e+00
3.600000e+00	4.000000e+00	1.234975e+00	8.732590e-01	8.732590e-01
4.000000e+00	4.400000e+00	9.769422e-01	6.908060e-01	6.908060e-01
4.400000e+00	4.800000e+00	7.263913e-01	5.136367e-01	5.136367e-01
4.800000e+00	5.200000e+00	5.069195e-01	3.584469e-01	3.584469e-01
5.200000e+00	5.600000e+00	3.333818e-01	2.357367e-01	2.357367e-01
5.600000e+00	6.000000e+00	2.047889e-01	1.448106e-01	1.448106e-01
# END HISTO1D



==> figs/heatslice-pp.dat <==
# BEGIN PLOT
LegendOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX050-100 //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppSh.yoda/HeatMap/WmapNchSliceX050-100
DrawOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX050-100 //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppSh.yoda/HeatMap/WmapNchSliceX050-100
RatioPlotReference=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX050-100
RatioPlot=0
LogY=0
RatioPlotYLabel=Ratio
XLabel=$b_x$ (fm)
YLabel=$dN_{prim}/d\eta db_x$~~~(fm$^{-2}$)
Legend=1
LegendXPos=0.6
LegendYPos=0.8
YMax=5
Title=Pythia8/Angantyr pp
PlotSize=6,3.5
YLabelSep=4
# END PLOT

# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX050-100
LineColor=red
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX050-100
ScaledBy=2.67072388795864610e-05
Title=Pythia8
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	2.183531e-02	1.568099e-02	1.568099e-02
-5.600000e+00	-5.200000e+00	3.392790e-02	2.399157e-02	2.399157e-02
-5.200000e+00	-4.800000e+00	4.743057e-02	3.354321e-02	3.354321e-02
-4.800000e+00	-4.400000e+00	8.702640e-02	6.227337e-02	6.227337e-02
-4.400000e+00	-4.000000e+00	1.183864e-01	8.419241e-02	8.419241e-02
-4.000000e+00	-3.600000e+00	1.611189e-01	1.139285e-01	1.139285e-01
-3.600000e+00	-3.200000e+00	2.647670e-01	1.872710e-01	1.872710e-01
-3.200000e+00	-2.800000e+00	3.772775e-01	2.668416e-01	2.668416e-01
-2.800000e+00	-2.400000e+00	5.876953e-01	4.155717e-01	4.155717e-01
-2.400000e+00	-2.000000e+00	8.467028e-01	5.987122e-01	5.987122e-01
-2.000000e+00	-1.600000e+00	1.210294e+00	8.559450e-01	8.559450e-01
-1.600000e+00	-1.200000e+00	1.720886e+00	1.216902e+00	1.216902e+00
-1.200000e+00	-8.000000e-01	2.378872e+00	1.682335e+00	1.682335e+00
-8.000000e-01	-4.000000e-01	3.308370e+00	2.339382e+00	2.339382e+00
-4.000000e-01	0.000000e+00	4.067067e+00	2.875860e+00	2.875860e+00
0.000000e+00	4.000000e-01	4.010182e+00	2.835777e+00	2.835777e+00
4.000000e-01	8.000000e-01	3.286655e+00	2.324037e+00	2.324037e+00
8.000000e-01	1.200000e+00	2.454170e+00	1.735795e+00	1.735795e+00
1.200000e+00	1.600000e+00	1.715247e+00	1.212963e+00	1.212963e+00
1.600000e+00	2.000000e+00	1.222900e+00	8.648262e-01	8.648262e-01
2.000000e+00	2.400000e+00	8.359725e-01	5.911333e-01	5.911333e-01
2.400000e+00	2.800000e+00	5.676123e-01	4.016386e-01	4.016386e-01
2.800000e+00	3.200000e+00	3.898980e-01	2.757447e-01	2.757447e-01
3.200000e+00	3.600000e+00	2.582000e-01	1.825825e-01	1.825825e-01
3.600000e+00	4.000000e+00	1.655253e-01	1.170581e-01	1.170581e-01
4.000000e+00	4.400000e+00	1.062589e-01	7.514218e-02	7.514218e-02
4.400000e+00	4.800000e+00	7.523335e-02	5.323129e-02	5.323129e-02
4.800000e+00	5.200000e+00	4.982442e-02	3.523170e-02	3.523170e-02
5.200000e+00	5.600000e+00	2.983353e-02	2.109822e-02	2.109822e-02
5.600000e+00	6.000000e+00	2.402125e-02	1.701666e-02	1.701666e-02
# END HISTO1D


# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppSh.yoda/HeatMap/WmapNchSliceX050-100
LineColor=blue
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppSh.yoda/HeatMap/WmapNchSliceX050-100
ScaledBy=1.94035925518766713e-06
Title=+shoving
# xlow	 xhigh	 val	 errminus	 errplus
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	2.191083e-02	1.550620e-02	1.550620e-02
-5.600000e+00	-5.200000e+00	2.884738e-02	2.042878e-02	2.042878e-02
-5.200000e+00	-4.800000e+00	4.732742e-02	3.349709e-02	3.349709e-02
-4.800000e+00	-4.400000e+00	8.480235e-02	5.997554e-02	5.997554e-02
-4.400000e+00	-4.000000e+00	1.205375e-01	8.523662e-02	8.523662e-02
-4.000000e+00	-3.600000e+00	1.926768e-01	1.363526e-01	1.363526e-01
-3.600000e+00	-3.200000e+00	3.193663e-01	2.259878e-01	2.259878e-01
-3.200000e+00	-2.800000e+00	5.135122e-01	3.632785e-01	3.632785e-01
-2.800000e+00	-2.400000e+00	8.072773e-01	5.709581e-01	5.709581e-01
-2.400000e+00	-2.000000e+00	1.167887e+00	8.258223e-01	8.258223e-01
-2.000000e+00	-1.600000e+00	1.582954e+00	1.119327e+00	1.119327e+00
-1.600000e+00	-1.200000e+00	1.808747e+00	1.278978e+00	1.278978e+00
-1.200000e+00	-8.000000e-01	1.931703e+00	1.365953e+00	1.365953e+00
-8.000000e-01	-4.000000e-01	2.037146e+00	1.440516e+00	1.440516e+00
-4.000000e-01	0.000000e+00	2.093009e+00	1.479987e+00	1.479987e+00
0.000000e+00	4.000000e-01	2.137634e+00	1.511564e+00	1.511564e+00
4.000000e-01	8.000000e-01	2.090605e+00	1.478283e+00	1.478283e+00
8.000000e-01	1.200000e+00	1.954701e+00	1.382527e+00	1.382527e+00
1.200000e+00	1.600000e+00	1.852319e+00	1.310106e+00	1.310106e+00
1.600000e+00	2.000000e+00	1.523326e+00	1.077155e+00	1.077155e+00
2.000000e+00	2.400000e+00	1.211117e+00	8.564531e-01	8.564531e-01
2.400000e+00	2.800000e+00	8.279593e-01	5.857207e-01	5.857207e-01
2.800000e+00	3.200000e+00	5.251210e-01	3.713174e-01	3.713174e-01
3.200000e+00	3.600000e+00	3.367635e-01	2.381384e-01	2.381384e-01
3.600000e+00	4.000000e+00	1.774133e-01	1.255105e-01	1.255105e-01
4.000000e+00	4.400000e+00	1.113302e-01	7.884217e-02	7.884217e-02
4.400000e+00	4.800000e+00	7.578710e-02	5.405859e-02	5.405859e-02
4.800000e+00	5.200000e+00	4.788405e-02	3.385937e-02	3.385937e-02
5.200000e+00	5.600000e+00	3.453528e-02	2.445578e-02	2.445578e-02
5.600000e+00	6.000000e+00	2.357974e-02	1.692160e-02	1.692160e-02
# END HISTO1D



==> figs/vkappa-pp-010-020.dat <==
# BEGIN PLOT
LegendOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX010-020 //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppKh.yoda/HeatMap/WmapNchSliceX010-020
DrawOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX010-020 //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppKh.yoda/HeatMap/WmapNchSliceX010-020
RatioPlotReference=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX010-020
RatioPlot=0
LogY=0
RatioPlotYLabel=Ratio
XLabel=$b_x$ (fm)
YLabel=$dN_{prim}/d\eta db_x~~~(fm$^{-2}$)
LegendXPos=0.6
Legend=1
YMax=2
Title=$10<dN_{ch}/d\eta|_{\eta=0}<20$, $|b_y|<$0.5~fm
# END PLOT

# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX010-020
LineColor=red
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX010-020
ScaledBy=4.87500297375181375e-09
Title=Pythia8+ropes
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	1.210969e-03	8.563498e-04	8.563498e-04
-5.600000e+00	-5.200000e+00	1.961127e-03	1.386792e-03	1.386792e-03
-5.200000e+00	-4.800000e+00	3.441625e-03	2.434448e-03	2.434448e-03
-4.800000e+00	-4.400000e+00	5.895655e-03	4.169238e-03	4.169238e-03
-4.400000e+00	-4.000000e+00	1.022841e-02	7.232640e-03	7.232640e-03
-4.000000e+00	-3.600000e+00	1.909520e-02	1.350234e-02	1.350234e-02
-3.600000e+00	-3.200000e+00	3.570925e-02	2.525027e-02	2.525027e-02
-3.200000e+00	-2.800000e+00	6.661580e-02	4.710454e-02	4.710454e-02
-2.800000e+00	-2.400000e+00	1.219732e-01	8.624815e-02	8.624815e-02
-2.400000e+00	-2.000000e+00	2.163098e-01	1.529541e-01	1.529541e-01
-2.000000e+00	-1.600000e+00	3.711460e-01	2.624400e-01	2.624400e-01
-1.600000e+00	-1.200000e+00	6.101425e-01	4.314360e-01	4.314360e-01
-1.200000e+00	-8.000000e-01	9.565920e-01	6.764128e-01	6.764128e-01
-8.000000e-01	-4.000000e-01	1.382870e+00	9.778369e-01	9.778369e-01
-4.000000e-01	0.000000e+00	1.715121e+00	1.212774e+00	1.212774e+00
0.000000e+00	4.000000e-01	1.715948e+00	1.213358e+00	1.213358e+00
4.000000e-01	8.000000e-01	1.382674e+00	9.776979e-01	9.776979e-01
8.000000e-01	1.200000e+00	9.562660e-01	6.761824e-01	6.761824e-01
1.200000e+00	1.600000e+00	6.096967e-01	4.311208e-01	4.311208e-01
1.600000e+00	2.000000e+00	3.708353e-01	2.622201e-01	2.622201e-01
2.000000e+00	2.400000e+00	2.167225e-01	1.532460e-01	1.532460e-01
2.400000e+00	2.800000e+00	1.216955e-01	8.605180e-02	8.605180e-02
2.800000e+00	3.200000e+00	6.655947e-02	4.706474e-02	4.706474e-02
3.200000e+00	3.600000e+00	3.569523e-02	2.524034e-02	2.524034e-02
3.600000e+00	4.000000e+00	1.898143e-02	1.342193e-02	1.342193e-02
4.000000e+00	4.400000e+00	1.027591e-02	7.266303e-03	7.266303e-03
4.400000e+00	4.800000e+00	5.758465e-03	4.071906e-03	4.071906e-03
4.800000e+00	5.200000e+00	3.324705e-03	2.351108e-03	2.351108e-03
5.200000e+00	5.600000e+00	2.052524e-03	1.451795e-03	1.451795e-03
5.600000e+00	6.000000e+00	1.202170e-03	8.500647e-04	8.500647e-04
# END HISTO1D


# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppKh.yoda/HeatMap/WmapNchSliceX010-020
LineColor=blue
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppKh.yoda/HeatMap/WmapNchSliceX010-020
ScaledBy=4.87495354169274743e-09
Title=+ $\kappa_{\text{eff}}$ vertices
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	1.247677e-03	8.833049e-04	8.833049e-04
-5.600000e+00	-5.200000e+00	1.924840e-03	1.361090e-03	1.361090e-03
-5.200000e+00	-4.800000e+00	3.234405e-03	2.287142e-03	2.287142e-03
-4.800000e+00	-4.400000e+00	5.625445e-03	3.977898e-03	3.977898e-03
-4.400000e+00	-4.000000e+00	1.020285e-02	7.214528e-03	7.214528e-03
-4.000000e+00	-3.600000e+00	1.884282e-02	1.332389e-02	1.332389e-02
-3.600000e+00	-3.200000e+00	3.529523e-02	2.495759e-02	2.495759e-02
-3.200000e+00	-2.800000e+00	6.596787e-02	4.664642e-02	4.664642e-02
-2.800000e+00	-2.400000e+00	1.208038e-01	8.542127e-02	8.542127e-02
-2.400000e+00	-2.000000e+00	2.147726e-01	1.518672e-01	1.518672e-01
-2.000000e+00	-1.600000e+00	3.685938e-01	2.606352e-01	2.606352e-01
-1.600000e+00	-1.200000e+00	6.085712e-01	4.303249e-01	4.303249e-01
-1.200000e+00	-8.000000e-01	9.593818e-01	6.783854e-01	6.783854e-01
-8.000000e-01	-4.000000e-01	1.396787e+00	9.876778e-01	9.876778e-01
-4.000000e-01	0.000000e+00	1.743001e+00	1.232488e+00	1.232488e+00
0.000000e+00	4.000000e-01	1.742635e+00	1.232229e+00	1.232229e+00
4.000000e-01	8.000000e-01	1.397002e+00	9.878297e-01	9.878297e-01
8.000000e-01	1.200000e+00	9.595743e-01	6.785215e-01	6.785215e-01
1.200000e+00	1.600000e+00	6.081137e-01	4.300014e-01	4.300014e-01
1.600000e+00	2.000000e+00	3.680993e-01	2.602855e-01	2.602855e-01
2.000000e+00	2.400000e+00	2.150496e-01	1.520630e-01	1.520630e-01
2.400000e+00	2.800000e+00	1.209121e-01	8.549777e-02	8.549777e-02
2.800000e+00	3.200000e+00	6.604587e-02	4.670159e-02	4.670159e-02
3.200000e+00	3.600000e+00	3.539783e-02	2.503007e-02	2.503007e-02
3.600000e+00	4.000000e+00	1.897107e-02	1.341458e-02	1.341458e-02
4.000000e+00	4.400000e+00	1.018555e-02	7.202287e-03	7.202287e-03
4.400000e+00	4.800000e+00	5.689238e-03	4.022957e-03	4.022957e-03
4.800000e+00	5.200000e+00	3.271097e-03	2.313015e-03	2.313015e-03
5.200000e+00	5.600000e+00	1.958333e-03	1.384894e-03	1.384894e-03
5.600000e+00	6.000000e+00	1.217573e-03	8.612208e-04	8.612208e-04
# END HISTO1D



==> figs/vkappa-pp-050-100.dat <==
# BEGIN PLOT
LegendOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX050-100 //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppKh.yoda/HeatMap/WmapNchSliceX050-100
DrawOnly=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX050-100 //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppKh.yoda/HeatMap/WmapNchSliceX050-100
RatioPlotReference=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX050-100
RatioPlot=0
LogY=0
RatioPlotYLabel=Ratio
XLabel=$b_x$ (fm)
YLabel=$dN_{prim}/d\eta db_x~~~(fm$^{-2}$)
Legend=1
Title=$50<dN_{ch}/d\eta|_{\eta=0}<100$, $|b_y|<$0.5~fm
LegendXPos=0.6
YMax=5
# END PLOT

# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX050-100
LineColor=red
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-pp0h.yoda/HeatMap/WmapNchSliceX050-100
ScaledBy=2.67072388795864610e-05
Title=Pythia8+ropes
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	1.906956e-02	1.418014e-02	1.418014e-02
-5.600000e+00	-5.200000e+00	3.213440e-02	2.276258e-02	2.276258e-02
-5.200000e+00	-4.800000e+00	4.475090e-02	3.164623e-02	3.164623e-02
-4.800000e+00	-4.400000e+00	1.176566e-01	9.083849e-02	9.083849e-02
-4.400000e+00	-4.000000e+00	1.590461e-01	1.169369e-01	1.169369e-01
-4.000000e+00	-3.600000e+00	1.615980e-01	1.143794e-01	1.143794e-01
-3.600000e+00	-3.200000e+00	2.851935e-01	2.043771e-01	2.043771e-01
-3.200000e+00	-2.800000e+00	3.649950e-01	2.581724e-01	2.581724e-01
-2.800000e+00	-2.400000e+00	6.111493e-01	4.334736e-01	4.334736e-01
-2.400000e+00	-2.000000e+00	8.207748e-01	5.805402e-01	5.805402e-01
-2.000000e+00	-1.600000e+00	1.240217e+00	8.771335e-01	8.771335e-01
-1.600000e+00	-1.200000e+00	1.667522e+00	1.179422e+00	1.179422e+00
-1.200000e+00	-8.000000e-01	2.388702e+00	1.689776e+00	1.689776e+00
-8.000000e-01	-4.000000e-01	3.308842e+00	2.339839e+00	2.339839e+00
-4.000000e-01	0.000000e+00	3.952247e+00	2.794969e+00	2.794969e+00
0.000000e+00	4.000000e-01	3.937547e+00	2.784781e+00	2.784781e+00
4.000000e-01	8.000000e-01	3.280035e+00	2.319364e+00	2.319364e+00
8.000000e-01	1.200000e+00	2.474979e+00	1.750254e+00	1.750254e+00
1.200000e+00	1.600000e+00	1.701905e+00	1.203436e+00	1.203436e+00
1.600000e+00	2.000000e+00	1.215763e+00	8.597405e-01	8.597405e-01
2.000000e+00	2.400000e+00	8.315050e-01	5.882623e-01	5.882623e-01
2.400000e+00	2.800000e+00	5.489670e-01	3.890358e-01	3.890358e-01
2.800000e+00	3.200000e+00	3.792480e-01	2.683859e-01	2.683859e-01
3.200000e+00	3.600000e+00	2.693515e-01	1.906153e-01	1.906153e-01
3.600000e+00	4.000000e+00	1.752669e-01	1.240183e-01	1.240183e-01
4.000000e+00	4.400000e+00	1.117310e-01	7.903011e-02	7.903011e-02
4.400000e+00	4.800000e+00	6.321870e-02	4.473595e-02	4.473595e-02
4.800000e+00	5.200000e+00	5.419490e-02	3.843621e-02	3.843621e-02
5.200000e+00	5.600000e+00	3.450333e-02	2.439766e-02	2.439766e-02
5.600000e+00	6.000000e+00	1.523069e-02	1.078897e-02	1.078897e-02
# END HISTO1D


# BEGIN HISTO1D //scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppKh.yoda/HeatMap/WmapNchSliceX050-100
LineColor=blue
LineStyle=solid
Path=//scratch/beckett/leif/Unison/Gleipnir/examples/heatmap-ppKh.yoda/HeatMap/WmapNchSliceX050-100
ScaledBy=2.70303934068329388e-05
Title=+ $\kappa_{\text{eff}}$ vertices
# xlow	 xhigh	 val	 errminus	 errplus
-6.000000e+00	-5.600000e+00	2.981980e-02	2.116777e-02	2.116777e-02
-5.600000e+00	-5.200000e+00	3.246220e-02	2.295714e-02	2.295714e-02
-5.200000e+00	-4.800000e+00	5.511980e-02	3.898876e-02	3.898876e-02
-4.800000e+00	-4.400000e+00	7.150638e-02	5.062294e-02	5.062294e-02
-4.400000e+00	-4.000000e+00	1.124356e-01	7.981482e-02	7.981482e-02
-4.000000e+00	-3.600000e+00	1.714120e-01	1.217020e-01	1.217020e-01
-3.600000e+00	-3.200000e+00	2.358280e-01	1.667762e-01	1.667762e-01
-3.200000e+00	-2.800000e+00	3.915052e-01	2.768516e-01	2.768516e-01
-2.800000e+00	-2.400000e+00	5.811798e-01	4.111121e-01	4.111121e-01
-2.400000e+00	-2.000000e+00	8.641530e-01	6.112803e-01	6.112803e-01
-2.000000e+00	-1.600000e+00	1.175132e+00	8.309498e-01	8.309498e-01
-1.600000e+00	-1.200000e+00	1.719167e+00	1.215641e+00	1.215641e+00
-1.200000e+00	-8.000000e-01	2.479612e+00	1.753370e+00	1.753370e+00
-8.000000e-01	-4.000000e-01	3.361582e+00	2.377761e+00	2.377761e+00
-4.000000e-01	0.000000e+00	4.214467e+00	2.980186e+00	2.980186e+00
0.000000e+00	4.000000e-01	4.161783e+00	2.942919e+00	2.942919e+00
4.000000e-01	8.000000e-01	3.455465e+00	2.443412e+00	2.443412e+00
8.000000e-01	1.200000e+00	2.454868e+00	1.735859e+00	1.735859e+00
1.200000e+00	1.600000e+00	1.780344e+00	1.259195e+00	1.259195e+00
1.600000e+00	2.000000e+00	1.166878e+00	8.253825e-01	8.253825e-01
2.000000e+00	2.400000e+00	8.390583e-01	5.933733e-01	5.933733e-01
2.400000e+00	2.800000e+00	5.669095e-01	4.014189e-01	4.014189e-01
2.800000e+00	3.200000e+00	3.880867e-01	2.750969e-01	2.750969e-01
3.200000e+00	3.600000e+00	2.668438e-01	1.889574e-01	1.889574e-01
3.600000e+00	4.000000e+00	1.623984e-01	1.148988e-01	1.148988e-01
4.000000e+00	4.400000e+00	1.157088e-01	8.184360e-02	8.184360e-02
4.400000e+00	4.800000e+00	7.136533e-02	5.148160e-02	5.148160e-02
4.800000e+00	5.200000e+00	4.736390e-02	3.355151e-02	3.355151e-02
5.200000e+00	5.600000e+00	3.337615e-02	2.360306e-02	2.360306e-02
5.600000e+00	6.000000e+00	3.033690e-02	2.145169e-02	2.145169e-02
# END HISTO1D


